Learning Quantum Processes with Memory -- Quantum Recurrent Neural Networks

Recurrent neural networks play an important role in both research and industry. With the advent of quantum machine learning, the quantisation of recurrent neural networks has become recently relevant. We propose fully quantum recurrent neural networks, based on dissipative quantum neural networks, capable of learning general causal quantum automata. A quantum training algorithm is proposed and classical simulations for the case of product outputs with the fidelity as cost function are carried out. We thereby demonstrate the potential of these algorithms to learn complex quantum processes with memory in terms of the exemplary delay channel, the time evolution of quantum states governed by a time-dependent Hamiltonian, and high- and low-frequency noise mitigation. Numerical simulations indicate that our quantum recurrent neural networks exhibit a striking ability to generalise from small training sets.

==> Blochsigmaxflip.csv <==
t,x,y,z,xwom,ywom,zwom,x1m,y1m,z1m,xround,yround,zround,xwomround,ywomround,zwomround,x1mround,y1mround,z1mround
0,0,0,1,0j,0j,1,0j,0j,1,0,0,1,0.000,0.000,1.000,0.000,0.000,1.000
1,0,-1,0,0j,(-0.9999999999999996+0j),0,0j,(-0.9999999999999996+0j),0,0,-1,0,0.000,-1.000,0.000,0.000,-1.000,0.000
2,0,0,-1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(-7.542574163751127e-06+6.938893903907228e-18j),(0.035092905161885575-2.8345110546917907e-17j),-0.9993835705,0,0,-1,0.000,-0.925,-0.376,0.000,0.035,-0.999
3,0,-1,0,(0.0019422858725845725-5.551115123125783e-17j),(-0.9758454357539188+0j),-0.1456236764,(-3.5236651505403086e-06+5.551115123125783e-17j),(-0.9999962818631329+1.6083461602464655e-17j),0.0022914655,0,-1,0,0.002,-0.976,-0.146,0.000,-1.000,0.002
4,0,0,1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(-1.145499587265418e-06-3.903127820947816e-18j),(0.0054978996429832575+6.467731826997024e-17j),0.9999824541,0,0,1,0.000,-0.925,-0.376,0.000,0.005,1.000
5,0,-1,0,(-0.0030613549852529856+1.1102230246251565e-16j),(-0.946152672855051+2.42861286636753e-17j),-0.2434034174,(-5.335616577222739e-07+5.551115123125783e-17j),(-0.9999931685609951+6.10405823109339e-17j),0.0030843009,0,-1,0,-0.003,-0.946,-0.243,0.000,-1.000,0.003
6,0,0,-1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(9.747933624513794e-07-3.946495907847236e-17j),(-0.005498852760107824+5.049078695288159e-17j),-0.9999823552,0,0,-1,0.000,-0.925,-0.376,0.000,-0.005,-1.000
7,0,-1,0,(0.0019422858725845725-5.551115123125783e-17j),(-0.9758454357539188+0j),-0.1456236764,(-4.840355266715248e-06+5.551115123125783e-17j),(-0.99999618306793+4.211447813748381e-18j),0.0023179063,0,-1,0,0.002,-0.976,-0.146,0.000,-1.000,0.002
8,0,0,1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(-1.147542224952438e-06+4.90059381963448e-17j),(0.005497911976805412+4.3414673711519164e-17j),0.9999824171,0,0,1,0.000,-0.925,-0.376,0.000,0.005,1.000
9,0,-1,0,(-0.0030613549852529856+1.1102230246251565e-16j),(-0.946152672855051+2.42861286636753e-17j),-0.2434034174,(-5.335613317686001e-07+0j),(-0.9999931685614428-4.537386091851836e-17j),0.0030843009,0,-1,0,-0.003,-0.946,-0.243,0.000,-1.000,0.003
10,0,0,-1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(9.74793362657848e-07+2.168404344971009e-17j),(-0.00549885276009915-5.876036961692532e-17j),-0.9999823552,0,0,-1,0.000,-0.925,-0.376,0.000,-0.005,-1.000
11,0,-1,0,(0.0019422858725845725-5.551115123125783e-17j),(-0.9758454357539188+0j),-0.1456236764,(-4.840355266623314e-06-5.551115123125783e-17j),(-0.9999961830683228+2.4533462284273555e-17j),0.0023179063,0,-1,0,0.002,-0.976,-0.146,0.000,-1.000,0.002
12,0,0,1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(-1.147542224840825e-06-8.673617379884035e-18j),(0.0054979119768074815-4.044285861607745e-17j),0.9999824171,0,0,1,0.000,-0.925,-0.376,0.000,0.005,1.000
13,0,-1,0,(-0.0030613549852529856+1.1102230246251565e-16j),(-0.946152672855051+2.42861286636753e-17j),-0.2434034174,(-5.335613318008822e-07+0j),(-0.9999931685618357+2.8866882842426556e-17j),0.0030843009,0,-1,0,0.003,-0.946,-0.243,0.000,-1.000,0.003
14,0,0,-1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(9.747933626546631e-07-4.8138576458356397e-17j),(-0.005498852760101269-2.0311850075158122e-17j),-0.9999823552,0,0,-1,0.000,-0.925,-0.376,0.000,-0.005,-1.000
15,0,-1,0,(0.0019422858725845725-5.551115123125783e-17j),(-0.9758454357539188+0j),-0.1456236764,(-4.840355266703725e-06+5.551115123125783e-17j),(-0.9999961830687156-5.732718987017105e-18j),0.0023179063,0,-1,0,0.002,-0.976,-0.146,0.000,-1.000,0.002
16,0,0,1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(-1.1475422248261429e-06+3.0357660829594124e-17j),(0.0054979119768098035+1.0794587879808804e-17j),0.9999824171,0,0,1,0.000,-0.925,-0.376,0.000,0.005,1.000
17,0,-1,0,(-0.0030613549852529856+1.1102230246251565e-16j),(-0.946152672855051+2.42861286636753e-17j),-0.2434034174,(-5.335613317245408e-07+0j),(-0.9999931685622288+2.4435206462392056e-17j),0.0030843009,0,-1,0,-0.003,-0.946,-0.243,0.000,-1.000,0.003
18,0,0,-1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(9.747933626790373e-07-1.3877787807814457e-17j),(-0.005498852760103442+5.0899903866405416e-17j),-0.9999823552,0,0,-1,0.000,-0.925,-0.376,0.000,-0.005,-1.000
19,0,-1,0,(0.0019422858725845725-5.551115123125783e-17j),(-0.9758454357539188+0j),-0.1456236764,(-4.840355266636552e-06-1.1102230246251565e-16j),(-0.9999961830691088-1.5402447112872197e-17j),0.0023179063,0,-1,0,0.002,-0.976,-0.146,0.000,-1.000,0.002
20,0,0,1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(-1.1475422248534563e-06-1.8214596497756474e-17j),(0.005497911976811889-8.72952155440282e-18j),0.9999824171,0,0,1,0.000,-0.925,-0.376,0.000,0.005,1.000
21,0,-1,0,(-0.0030613549852529856+1.1102230246251565e-16j),(-0.946152672855051+2.42861286636753e-17j),-0.2434034174,(-5.3356133175437e-07-5.551115123125783e-17j),(-0.9999931685626215-4.187730891225261e-17j),0.0030843009,0,-1,0,-0.003,-0.946,-0.243,0.000,-1.000,0.003
22,0,0,-1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(9.747933626470805e-07+9.150666335777657e-17j),(-0.005498852760105545-8.167091677425964e-17j),-0.9999823552,0,0,-1,0.000,-0.925,-0.376,0.000,-0.005,-1.000
23,0,-1,0,(0.0019422858725845725-5.551115123125783e-17j),(-0.9758454357539188+0j),-0.1456236764,(-4.840355266744355e-06+5.551115123125783e-17j),(-0.9999961830695019+2.7172816947917955e-17j),0.0023179063,0,-1,0,0.002,-0.976,-0.146,0.000,-1.000,0.002
24,0,0,1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(-1.1475422249681217e-06+2.0383000842727483e-17j),(0.005497911976814176+4.175110100311172e-17j),0.9999824171,0,0,1,0.000,-0.925,-0.376,0.000,0.005,1.000
25,0,-1,0,(-0.0030613549852529856+1.1102230246251565e-16j),(-0.946152672855051+2.42861286636753e-17j),-0.2434034174,(-5.335613317671364e-07-1.1102230246251565e-16j),(-0.9999931685630148+5.036119091195168e-17j),0.0030843009,0,-1,0,-0.003,-0.946,-0.243,0.000,-1.000,0.003
26,0,0,-1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(9.74793362703115e-07-5.0306980803327406e-17j),(-0.005498852760107788+3.68137459535664e-17j),-0.9999823552,0,0,-1,0.000,-0.925,-0.376,0.000,-0.005,-1.000
27,0,-1,0,(0.0019422858725845725-5.551115123125783e-17j),(-0.9758454357539188+0j),-0.1456236764,(-4.840355266669694e-06-5.551115123125783e-17j),(-0.9999961830698949+2.6020852139652106e-18j),0.0023179063,0,-1,0,0.002,-0.976,-0.146,0.000,-1.000,0.002
28,0,0,1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(-1.1475422249763557e-06+2.6020852139652106e-18j),(0.0054979119768161526+4.8250384807393965e-17j),0.9999824171,0,0,1,0.000,-0.925,-0.376,0.000,0.005,1.000
29,0,-1,0,(-0.0030613549852529856+1.1102230246251565e-16j),(-0.946152672855051+2.42861286636753e-17j),-0.2434034174,(-5.335613317248932e-07+0j),(-0.9999931685634079+4.77455531708304e-17j),0.0030843009,0,-1,0,-0.003,-0.946,-0.243,0.000,-1.000,0.003
30,0,0,-1,(-6.31431043113138e-05+5.551115123125783e-17j),(-0.925092719882014-3.903127820947816e-17j),-0.3757801165,(9.74793362655146e-07+1.5178830414797062e-17j),(-0.005498852760110048-3.0237382151084014e-17j),-0.9999823552,0,0,-1,0.000,-0.925,-0.376,0.000,-0.005,-1.000


==> Csigmaxflip.csv <==
step,Cwomtraining,C1mtraining,Cwomtrainingprediction,C1mtrainingprediction,Cwomtraininground,C1mtraininground,Cwomtrainingpredictionround,C1mtrainingpredictionround
0,0.2865132451,0.4373978571,0.2896916056,0.4352180435,0.287,0.437,0.290,0.435
1,0.2900976413,0.4462786852,0.2928739405,0.4434731925,0.290,0.446,0.293,0.443
2,0.2942929946,0.4554520049,0.2966519296,0.4520160437,0.294,0.455,0.297,0.452
3,0.2991212124,0.4649042239,0.3010471751,0.460836213,0.299,0.465,0.301,0.461
4,0.3045965372,0.4746177523,0.3060737584,0.4699195678,0.305,0.475,0.306,0.470
5,0.3107251162,0.4845708713,0.3117378327,0.4792480183,0.311,0.485,0.312,0.479
6,0.3175047808,0.4947377048,0.3180374228,0.4887993945,0.318,0.495,0.318,0.489
7,0.3249250359,0.5050883107,0.3249624311,0.4985474262,0.325,0.505,0.325,0.499
8,0.3329672502,0.5155889039,0.3324948413,0.5084618457,0.333,0.516,0.332,0.508
9,0.3416050331,0.5262022217,0.340609103,0.5185086246,0.342,0.526,0.341,0.519
10,0.350804777,0.5368880309,0.3492726761,0.5286503578,0.351,0.537,0.349,0.529
11,0.3605263431,0.5476037755,0.3584467121,0.5388467963,0.361,0.548,0.358,0.539
12,0.3707238638,0.5583053509,0.3680868462,0.5490555267,0.371,0.558,0.368,0.549
13,0.3813466358,0.568947984,0.378144073,0.5592327844,0.381,0.569,0.378,0.559
14,0.3923400782,0.5794871891,0.3885656816,0.5693343767,0.392,0.579,0.389,0.569
15,0.4036467285,0.5898797607,0.3992962219,0.5793166821,0.404,0.590,0.399,0.579
16,0.4152072503,0.6000847572,0.4102784809,0.5891376805,0.415,0.600,0.410,0.589
17,0.4269614312,0.6100644253,0.4214544424,0.5987579639,0.427,0.610,0.421,0.599
18,0.4388491449,0.6197850169,0.4327662115,0.6081416702,0.439,0.620,0.433,0.608
19,0.450811259,0.6292174528,0.4441568829,0.617257289,0.451,0.629,0.444,0.617
20,0.4627904687,0.6383378007,0.4555713359,0.6260782918,0.463,0.638,0.456,0.626
21,0.4747320414,0.6471275466,0.4669569427,0.6345835569,0.475,0.647,0.467,0.635
22,0.4865844592,0.6555736555,0.478264177,0.6427575703,0.487,0.656,0.478,0.643
23,0.4982999512,0.6636684332,0.4894471177,0.6505904081,0.498,0.664,0.489,0.651
24,0.5098349105,0.6714092145,0.5004638405,0.6580775148,0.510,0.671,0.500,0.658
25,0.5211501938,0.6787979117,0.511276699,0.6652193138,0.521,0.679,0.511,0.665
26,0.532211308,0.6858404649,0.5218524974,0.6720206854,0.532,0.686,0.522,0.672
27,0.5429884887,0.6925462336,0.5321625609,0.6784903606,0.543,0.693,0.532,0.678
28,0.5534566789,0.6989273678,0.5421827119,0.6846402691,0.553,0.699,0.542,0.685
29,0.5635954209,0.704998192,0.5518931633,0.6904848825,0.564,0.705,0.552,0.690
30,0.5733886723,0.7107746254,0.5612783412,0.6960405822,0.573,0.711,0.561,0.696
31,0.5828245601,0.7162736575,0.5703266491,0.7013250754,0.583,0.716,0.570,0.701
32,0.5918950875,0.7215128893,0.5790301872,0.7063568746,0.592,0.722,0.579,0.706
33,0.6005958061,0.7265101439,0.5873844399,0.7111548494,0.601,0.727,0.587,0.711
34,0.608925466,0.7312831479,0.5953879424,0.7157378521,0.609,0.731,0.595,0.716
35,0.6168856556,0.7358492779,0.6030419379,0.7201244151,0.617,0.736,0.603,0.720
36,0.6244804414,0.7402253673,0.6103500352,0.724332516,0.624,0.740,0.610,0.724
37,0.6317160147,0.7444275652,0.6173178733,0.7283794015,0.632,0.744,0.617,0.728
38,0.6386003545,0.7484712398,0.6239528006,0.7322814635,0.639,0.748,0.624,0.732
39,0.6451429083,0.7523709186,0.6302635722,0.7360541583,0.645,0.752,0.630,0.736
40,0.6513542986,0.7561402574,0.6362600712,0.7397119613,0.651,0.756,0.636,0.740
41,0.6572460533,0.7597920327,0.6419530527,0.7432683495,0.657,0.760,0.642,0.743
42,0.662830365,0.763338151,0.6473539152,0.746735806,0.663,0.763,0.647,0.747
43,0.6681198765,0.7667896701,0.6524744969,0.7501258397,0.668,0.767,0.652,0.750
44,0.6731274938,0.7701568293,0.6573268982,0.7534490173,0.673,0.770,0.657,0.753
45,0.6778662252,0.7734490846,0.6619233287,0.7567150024,0.678,0.773,0.662,0.757
46,0.6823490443,0.7766751472,0.6662759765,0.7599325989,0.682,0.777,0.666,0.760
47,0.6865887754,0.7798430231,0.6703969001,0.7631097972,0.687,0.780,0.670,0.763
48,0.6905980004,0.7829600516,0.6742979383,0.7662538206,0.691,0.783,0.674,0.766
49,0.694388983,0.7860329442,0.6779906389,0.7693711711,0.694,0.786,0.678,0.769
50,0.6979736098,0.7890678208,0.681486202,0.772467674,0.698,0.789,0.681,0.772
51,0.7013633459,0.7920702439,0.6847954372,0.7755485195,0.701,0.792,0.685,0.776
52,0.7045692026,0.7950452517,0.6879287329,0.7786183033,0.705,0.795,0.688,0.779
53,0.7076017162,0.7979973876,0.6908960349,0.7816810641,0.708,0.798,0.691,0.782
54,0.7104709352,0.8009307292,0.6937068345,0.784740319,0.710,0.801,0.694,0.785
55,0.7131864157,0.8038489149,0.6963701629,0.7877990972,0.713,0.804,0.696,0.788
56,0.715757222,0.8067551688,0.6988945922,0.7908599716,0.716,0.807,0.699,0.791
57,0.7181919339,0.8096523251,0.7012882406,0.7939250891,0.718,0.810,0.701,0.794
58,0.7204986558,0.8125428507,0.7035587815,0.7969961994,0.720,0.813,0.704,0.797
59,0.7226850309,0.8154288676,0.705713456,0.8000746832,0.723,0.815,0.706,0.800
60,0.7247582566,0.8183121742,0.7077590872,0.8031615796,0.725,0.818,0.708,0.803
61,0.7267251018,0.8211942667,0.7097020962,0.8062576122,0.727,0.821,0.710,0.806
62,0.7285919255,0.8240763592,0.7115485193,0.8093632153,0.729,0.824,0.712,0.809
63,0.7303646963,0.8269594046,0.713304026,0.8124785592,0.730,0.827,0.713,0.812
64,0.7320490119,0.8298441135,0.7149739371,0.815603575,0.732,0.830,0.715,0.816
65,0.7336501185,0.8327309743,0.7165632432,0.8187379786,0.734,0.833,0.717,0.819
66,0.7351729307,0.835620271,0.7180766225,0.8218812935,0.735,0.836,0.718,0.822
67,0.7366220501,0.8385121018,0.719518459,0.8250328731,0.737,0.839,0.720,0.825
68,0.7380017844,0.8414063951,0.7208928595,0.8281919211,0.738,0.841,0.721,0.828
69,0.7393161648,0.8443029261,0.7222036705,0.8313575109,0.739,0.844,0.722,0.831
70,0.7405689634,0.8472013307,0.7234544941,0.8345286029,0.741,0.847,0.723,0.835
71,0.7417637097,0.850101119,0.7246487036,0.8377040599,0.742,0.850,0.725,0.838
72,0.7429037061,0.8530016871,0.7257894579,0.8408826615,0.743,0.853,0.726,0.841
73,0.7439920428,0.8559023268,0.7268797156,0.8440631147,0.744,0.856,0.727,0.844
74,0.7450316117,0.858802235,0.7279222478,0.8472440644,0.745,0.859,0.728,0.847
75,0.7460251196,0.8617005203,0.7289196508,0.8504241006,0.746,0.862,0.729,0.850
76,0.7469751009,0.8645962093,0.7298743575,0.853601764,0.747,0.865,0.730,0.854
77,0.7478839286,0.8674882511,0.7307886484,0.8567755504,0.748,0.867,0.731,0.857
78,0.7487538259,0.8703755206,0.7316646618,0.8599439132,0.749,0.870,0.732,0.860
79,0.749586876,0.8732568215,0.7325044034,0.8631052646,0.750,0.873,0.733,0.863
80,0.7503850317,0.8761308882,0.7333097552,0.866257976,0.750,0.876,0.733,0.866
81,0.7511501243,0.8789963872,0.7340824839,0.8694003781,0.751,0.879,0.734,0.869
82,0.7518838716,0.8818519187,0.7348242487,0.8725307598,0.752,0.882,0.735,0.873
83,0.7525878864,0.8846960181,0.7355366083,0.8756473681,0.753,0.885,0.736,0.876
84,0.7532636826,0.8875271574,0.7362210282,0.8787484077,0.753,0.888,0.736,0.879
85,0.7539126828,0.8903437479,0.7368788863,0.8818320408,0.754,0.890,0.737,0.882
86,0.7545362239,0.8931441428,0.7375114792,0.8848963885,0.755,0.893,0.738,0.885
87,0.7551355631,0.8959266409,0.7381200274,0.8879395327,0.755,0.896,0.738,0.888
88,0.7557118833,0.8986894915,0.7387056807,0.8909595189,0.756,0.899,0.739,0.891
89,0.756266298,0.9014308998,0.7392695224,0.8939543606,0.756,0.901,0.739,0.894
90,0.7567998557,0.9041490339,0.7398125738,0.8969220448,0.757,0.904,0.740,0.897
91,0.7573135448,0.9068420324,0.7403357986,0.8998605391,0.757,0.907,0.740,0.900
92,0.7578082969,0.9095080134,0.7408401063,0.9027677994,0.758,0.910,0.741,0.903
93,0.7582849907,0.9121450844,0.7413263557,0.9056417798,0.758,0.912,0.741,0.906
94,0.7587444559,0.9147513525,0.7417953584,0.9084804423,0.759,0.915,0.742,0.908
95,0.7591874755,0.9173249363,0.7422478813,0.9112817689,0.759,0.917,0.742,0.911
96,0.7596147897,0.9198639773,0.7426846503,0.9140437728,0.760,0.920,0.743,0.914
97,0.760027098,0.9223666526,0.743106352,0.9167645117,0.760,0.922,0.743,0.917
98,0.760425062,0.924831187,0.7435136365,0.9194421002,0.760,0.925,0.744,0.919
99,0.7608093079,0.9272558655,0.7439071198,0.9220747227,0.761,0.927,0.744,0.922
100,0.7611804284,0.929639045,0.7442873857,0.9246606462,0.761,0.930,0.744,0.925
101,0.761538985,0.9319791666,0.7446549879,0.9271982321,0.762,0.932,0.745,0.927
102,0.7618855099,0.9342747655,0.7450104515,0.9296859484,0.762,0.934,0.745,0.930
103,0.7622205077,0.936524482,0.7453542753,0.9321223792,0.762,0.937,0.745,0.932
104,0.7625444571,0.9387270696,0.7456869327,0.9345062353,0.763,0.939,0.746,0.935
105,0.7628578125,0.9408814033,0.7460088736,0.9368363614,0.763,0.941,0.746,0.937
106,0.7631610054,0.9429864859,0.7463205259,0.9391117435,0.763,0.943,0.746,0.939
107,0.7634544457,0.9450414529,0.7466222961,0.9413315139,0.763,0.945,0.747,0.941
108,0.763738523,0.9470455766,0.7469145715,0.9434949551,0.764,0.947,0.747,0.943
109,0.7640136079,0.9489982678,0.7471977204,0.9456015017,0.764,0.949,0.747,0.946
110,0.7642800528,0.9508990772,0.7474720937,0.9476507413,0.764,0.951,0.747,0.948
111,0.7645381933,0.9527476942,0.7477380257,0.9496424136,0.765,0.953,0.748,0.950
112,0.7647883488,0.9545439455,0.7479958352,0.9515764075,0.765,0.955,0.748,0.952
113,0.7650308238,0.9562877918,0.7482458259,0.9534527581,0.765,0.956,0.748,0.953
114,0.7652659082,0.9579793233,0.7484882878,0.9552716414,0.765,0.958,0.748,0.955
115,0.7654938786,0.9596187552,0.7487234975,0.9570333684,0.765,0.960,0.749,0.957
116,0.7657149988,0.9612064208,0.7489517192,0.9587383782,0.766,0.961,0.749,0.959
117,0.7659295206,0.9627427652,0.7491732051,0.96038723,0.766,0.963,0.749,0.960
118,0.7661376841,0.9642283381,0.7493881964,0.9619805956,0.766,0.964,0.749,0.962
119,0.766339719,0.9656637855,0.7495969234,0.9635192494,0.766,0.966,0.750,0.964
120,0.7665358445,0.9670498419,0.7497996066,0.9650040604,0.767,0.967,0.750,0.965
121,0.76672627,0.9683873219,0.7499964567,0.9664359824,0.767,0.968,0.750,0.966
122,0.7669111959,0.9696771122,0.7501876755,0.9678160445,0.767,0.970,0.750,0.968
123,0.7670908139,0.9709201627,0.7503734559,0.9691453423,0.767,0.971,0.750,0.969
124,0.7672653072,0.9721174789,0.7505539831,0.9704250285,0.767,0.972,0.751,0.970
125,0.7674348514,0.9732701137,0.750729434,0.9716563042,0.767,0.973,0.751,0.972
126,0.7675996145,0.9743791597,0.7508999784,0.9728404103,0.768,0.974,0.751,0.973
127,0.7677597573,0.975445742,0.7510657791,0.9739786195,0.768,0.975,0.751,0.974
128,0.7679154342,0.9764710112,0.7512269922,0.9750722286,0.768,0.976,0.751,0.975
129,0.7680667928,0.977456137,0.7513837672,0.9761225516,0.768,0.977,0.751,0.976
130,0.768213975,0.9784023019,0.7515362479,0.9771309126,0.768,0.978,0.752,0.977
131,0.7683571166,0.9793106959,0.7516845721,0.9780986402,0.768,0.979,0.752,0.978
132,0.768496348,0.9801825111,0.7518288721,0.9790270614,0.768,0.980,0.752,0.979
133,0.7686317944,0.9810189371,0.7519692752,0.9799174969,0.769,0.981,0.752,0.980
134,0.768763576,0.9818211568,0.7521059034,0.9807712566,0.769,0.982,0.752,0.981
135,0.7688918082,0.9825903426,0.7522388743,0.9815896351,0.769,0.983,0.752,0.982
136,0.7690166018,0.983327653,0.7523683005,0.9823739089,0.769,0.983,0.752,0.982
137,0.7691380633,0.9840342295,0.7524942907,0.9831253324,0.769,0.984,0.752,0.983
138,0.7692562953,0.9847111944,0.7526169493,0.9838451361,0.769,0.985,0.753,0.984
139,0.769371396,0.9853596483,0.7527363766,0.9845345237,0.769,0.985,0.753,0.985
140,0.7694834603,0.9859806684,0.7528526694,0.9851946707,0.769,0.986,0.753,0.985
141,0.7695925793,0.9865753065,0.7529659208,0.9858267223,0.770,0.987,0.753,0.986
142,0.7696988407,0.9871445885,0.7530762203,0.986431793,0.770,0.987,0.753,0.986
143,0.7698023289,0.9876895127,0.7531836543,0.9870109649,0.770,0.988,0.753,0.987
144,0.7699031251,0.9882110495,0.7532883059,0.9875652876,0.770,0.988,0.753,0.988
145,0.7700013078,0.9887101403,0.7533902555,0.9880957775,0.770,0.989,0.753,0.988
146,0.7700969524,0.989187698,0.7534895802,0.9886034177,0.770,0.989,0.753,0.989
147,0.7701901315,0.9896446058,0.7535863545,0.9890891579,0.770,0.990,0.754,0.989
148,0.7702809154,0.9900817181,0.7536806504,0.9895539147,0.770,0.990,0.754,0.990
149,0.7703693715,0.9904998601,0.7537725372,0.9899985718,0.770,0.990,0.754,0.990
150,0.7704555652,0.9908998278,0.7538620819,0.9904239803,0.770,0.991,0.754,0.990
151,0.7705395592,0.9912823891,0.7539493491,0.9908309594,0.771,0.991,0.754,0.991
152,0.7706214144,0.9916482836,0.7540344011,0.9912202971,0.771,0.992,0.754,0.991
153,0.7707011893,0.9919982231,0.7541172982,0.9915927504,0.771,0.992,0.754,0.992
154,0.7707789406,0.9923328926,0.7541980987,0.9919490467,0.771,0.992,0.754,0.992
155,0.7708547228,0.9926529503,0.7542768587,0.992289884,0.771,0.993,0.754,0.992
156,0.7709285889,0.9929590289,0.7543536326,0.9926159321,0.771,0.993,0.754,0.993
157,0.7710005898,0.9932517357,0.7544284729,0.9929278331,0.771,0.993,0.754,0.993
158,0.7710707748,0.9935316536,0.7545014306,0.9932262028,0.771,0.994,0.755,0.993
159,0.7711391917,0.9937993419,0.7545725546,0.9935116311,0.771,0.994,0.755,0.994
160,0.7712058866,0.9940553367,0.7546418926,0.9937846829,0.771,0.994,0.755,0.994
161,0.771270904,0.9943001519,0.7547094907,0.9940458994,0.771,0.994,0.755,0.994
162,0.7713342871,0.9945342801,0.7547753932,0.9942957985,0.771,0.995,0.755,0.994
163,0.7713960778,0.9947581929,0.7548396433,0.9945348759,0.771,0.995,0.755,0.995
164,0.7714563163,0.9949723419,0.7549022828,0.994763606,0.771,0.995,0.755,0.995
165,0.7715150419,0.9951771595,0.7549633521,0.9949824426,0.772,0.995,0.755,0.995
166,0.7715722925,0.9953730595,0.7550228903,0.9951918197,0.772,0.995,0.755,0.995
167,0.7716281048,0.9955604376,0.7550809354,0.9953921524,0.772,0.996,0.755,0.995
168,0.7716825144,0.9957396726,0.7551375243,0.9955838378,0.772,0.996,0.755,0.996
169,0.7717355557,0.9959111266,0.7551926925,0.9957672553,0.772,0.996,0.755,0.996
170,0.7717872622,0.9960751459,0.7552464746,0.9959427679,0.772,0.996,0.755,0.996
171,0.7718376663,0.9962320617,0.7552989041,0.9961107224,0.772,0.996,0.755,0.996
172,0.7718867994,0.9963821904,0.7553500137,0.9962714504,0.772,0.996,0.755,0.996
173,0.7719346921,0.9965258345,0.7553998347,0.9964252691,0.772,0.997,0.755,0.996
174,0.7719813738,0.996663283,0.7554483979,0.9965724812,0.772,0.997,0.755,0.997
175,0.7720268733,0.9967948121,0.755495733,0.9967133765,0.772,0.997,0.755,0.997
176,0.7720712184,0.9969206859,0.7555418688,0.9968482317,0.772,0.997,0.756,0.997
177,0.7721144362,0.9970411562,0.7555868334,0.9969773112,0.772,0.997,0.756,0.997
178,0.7721565529,0.9971564641,0.7556306539,0.997100868,0.772,0.997,0.756,0.997
179,0.7721975941,0.9972668395,0.7556733568,0.9972191436,0.772,0.997,0.756,0.997
180,0.7722375846,0.9973725022,0.7557149678,0.9973323691,0.772,0.997,0.756,0.997
181,0.7722765483,0.997473662,0.7557555118,0.9974407649,0.772,0.997,0.756,0.997
182,0.7723145087,0.9975705193,0.7557950132,0.9975445422,0.772,0.998,0.756,0.998
183,0.7723514885,0.9976632655,0.7558334954,0.9976439025,0.772,0.998,0.756,0.998
184,0.7723875098,0.9977520833,0.7558709814,0.9977390384,0.772,0.998,0.756,0.998
185,0.7724225942,0.9978371472,0.7559074935,0.9978301342,0.772,0.998,0.756,0.998
186,0.7724567625,0.9979186238,0.7559430534,0.9979173658,0.772,0.998,0.756,0.998
187,0.7724900351,0.9979966723,0.7559776823,0.9980009013,0.772,0.998,0.756,0.998
188,0.7725224318,0.9980714445,0.7560114006,0.9980809017,0.773,0.998,0.756,0.998
189,0.7725539718,0.9981430855,0.7560442283,0.9981575206,0.773,0.998,0.756,0.998
190,0.7725846738,0.9982117337,0.7560761849,0.9982309049,0.773,0.998,0.756,0.998
191,0.7726145562,0.9982775213,0.7561072893,0.998301195,0.773,0.998,0.756,0.998
192,0.7726436366,0.9983405746,0.75613756,0.9983685252,0.773,0.998,0.756,0.998
193,0.7726719324,0.998401014,0.756167015,0.9984330236,0.773,0.998,0.756,0.998
194,0.7726994604,0.9984589546,0.7561956716,0.998494813,0.773,0.998,0.756,0.998
195,0.772726237,0.9985145062,0.7562235471,0.9985540106,0.773,0.999,0.756,0.999
196,0.7727522782,0.9985677738,0.7562506579,0.9986107286,0.773,0.999,0.756,0.999
197,0.7727775997,0.9986188574,0.7562770203,0.9986650739,0.773,0.999,0.756,0.999
198,0.7728022166,0.9986678526,0.75630265,0.9987171491,0.773,0.999,0.756,0.999
199,0.7728261436,0.9987148507,0.7563275625,0.9987670522,0.773,0.999,0.756,0.999
200,0.7728493953,0.9987599388,0.7563517727,0.9988148766,0.773,0.999,0.756,0.999
201,0.7728719857,0.9988032002,0.7563752952,0.998860712,0.773,0.999,0.756,0.999
202,0.7728939286,0.9988447143,0.7563981444,0.9989046439,0.773,0.999,0.756,0.999
203,0.7729152373,0.9988845569,0.7564203341,0.9989467541,0.773,0.999,0.756,0.999
204,0.7729359249,0.9989228004,0.7564418779,0.998987121,0.773,0.999,0.756,0.999
205,0.7729560041,0.9989595141,0.756462789,0.9990258192,0.773,0.999,0.756,0.999
206,0.7729754874,0.998994764,0.7564830804,0.9990629203,0.773,0.999,0.756,0.999
207,0.772994387,0.9990286131,0.7565027647,0.9990984928,0.773,0.999,0.757,0.999
208,0.7730127147,0.9990611217,0.7565218542,0.999132602,0.773,0.999,0.757,0.999
209,0.773030482,0.9990923472,0.7565403609,0.9991653105,0.773,0.999,0.757,0.999
210,0.7730477003,0.9991223447,0.7565582966,0.9991966781,0.773,0.999,0.757,0.999
211,0.7730643805,0.9991511667,0.7565756727,0.999226762,0.773,0.999,0.757,0.999
212,0.7730805336,0.9991788631,0.7565925005,0.9992556168,0.773,0.999,0.757,0.999
213,0.7730961699,0.9992054819,0.7566087908,0.999283295,0.773,0.999,0.757,0.999
214,0.7731112998,0.9992310688,0.7566245544,0.9993098464,0.773,0.999,0.757,0.999
215,0.7731259334,0.9992556676,0.7566398017,0.9993353191,0.773,0.999,0.757,0.999
216,0.7731400804,0.9992793198,0.7566545429,0.9993597586,0.773,0.999,0.757,0.999
217,0.7731537505,0.9993020655,0.756668788,0.9993832089,0.773,0.999,0.757,0.999
218,0.773166953,0.9993239426,0.7566825467,0.9994057118,0.773,0.999,0.757,0.999
219,0.7731796971,0.9993449876,0.7566958286,0.9994273072,0.773,0.999,0.757,0.999
220,0.7731919918,0.9993652353,0.7567086429,0.9994480336,0.773,0.999,0.757,0.999
221,0.7732038458,0.9993847189,0.7567209989,0.9994679275,0.773,0.999,0.757,0.999
222,0.7732152678,0.9994034701,0.7567329053,0.9994870241,0.773,0.999,0.757,0.999
223,0.773226266,0.9994215194,0.7567443709,0.9995053568,0.773,0.999,0.757,1.000
224,0.7732368488,0.9994388957,0.7567554043,0.9995229577,0.773,0.999,0.757,1.000
225,0.7732470241,0.9994556268,0.7567660138,0.9995398575,0.773,0.999,0.757,1.000
226,0.7732567998,0.9994717392,0.7567762075,0.9995560856,0.773,0.999,0.757,1.000
227,0.7732661836,0.9994872582,0.7567859934,0.9995716701,0.773,0.999,0.757,1.000
228,0.773275183,0.9995022081,0.7567953793,0.9995866378,0.773,1.000,0.757,1.000
229,0.7732838053,0.9995166121,0.7568043729,0.9996010144,0.773,1.000,0.757,1.000
230,0.7732920578,0.9995304922,0.7568129817,0.9996148246,0.773,1.000,0.757,1.000
231,0.7732999474,0.9995438698,0.7568212129,0.9996280919,0.773,1.000,0.757,1.000
232,0.7733074812,0.9995567651,0.7568290738,0.9996408389,0.773,1.000,0.757,1.000
233,0.7733146659,0.9995691975,0.7568365713,0.9996530871,0.773,1.000,0.757,1.000
234,0.773321508,0.9995811854,0.7568437124,0.9996648571,0.773,1.000,0.757,1.000
235,0.7733280141,0.9995927468,0.7568505037,0.9996761687,0.773,1.000,0.757,1.000
236,0.7733341905,0.9996038985,0.7568569519,0.9996870408,0.773,1.000,0.757,1.000
237,0.7733400434,0.9996146569,0.7568630634,0.9996974915,0.773,1.000,0.757,1.000
238,0.7733455789,0.9996250374,0.7568688446,0.9997075382,0.773,1.000,0.757,1.000
239,0.773350803,0.9996350549,0.7568743016,0.9997171973,0.773,1.000,0.757,1.000
240,0.7733557216,0.9996447238,0.7568794405,0.9997264848,0.773,1.000,0.757,1.000
241,0.7733603402,0.9996540575,0.7568842672,0.9997354159,0.773,1.000,0.757,1.000
242,0.7733646647,0.9996630693,0.7568887877,0.999744005,0.773,1.000,0.757,1.000
243,0.7733687004,0.9996717716,0.7568930075,0.9997522663,0.773,1.000,0.757,1.000
244,0.7733724527,0.9996801763,0.7568969323,0.9997602129,0.773,1.000,0.757,1.000
245,0.773375927,0.999688295,0.7569005675,0.9997678576,0.773,1.000,0.757,1.000
246,0.7733791283,0.9996961386,0.7569039186,0.9997752128,0.773,1.000,0.757,1.000
247,0.7733820619,0.9997037176,0.7569069908,0.99978229,0.773,1.000,0.757,1.000
248,0.7733847326,0.9997110422,0.7569097893,0.9997891005,0.773,1.000,0.757,1.000
249,0.7733871453,0.9997181219,0.7569123191,0.9997956551,0.773,1.000,0.757,1.000
250,0.7733893049,0.9997249661,0.7569145853,0.999801964,0.773,1.000,0.757,1.000
251,0.7733912159,0.9997315837,0.7569165926,0.9998080371,0.773,1.000,0.757,1.000
252,0.7733928831,0.999737983,0.7569183458,0.9998138838,0.773,1.000,0.757,1.000
253,0.7733943108,0.9997441724,0.7569198497,0.9998195132,0.773,1.000,0.757,1.000
254,0.7733955036,0.9997501595,0.7569211088,0.9998249339,0.773,1.000,0.757,1.000
255,0.7733964657,0.999755952,0.7569221276,0.9998301543,0.773,1.000,0.757,1.000
256,0.7733972015,0.9997615569,0.7569229105,0.9998351822,0.773,1.000,0.757,1.000
257,0.7733977151,0.9997669812,0.756923462,0.9998400254,0.773,1.000,0.757,1.000
258,0.7733980106,0.9997722316,0.7569237861,0.9998446912,0.773,1.000,0.757,1.000
259,0.773398092,0.9997773143,0.7569238872,0.9998491864,0.773,1.000,0.757,1.000
260,0.7733979632,0.9997822355,0.7569237692,0.9998535179,0.773,1.000,0.757,1.000
261,0.7733976282,0.9997870009,0.7569234362,0.999857692,0.773,1.000,0.757,1.000
262,0.7733970906,0.9997916163,0.7569228922,0.999861715,0.773,1.000,0.757,1.000
263,0.7733963544,0.999796087,0.756922141,0.9998655927,0.773,1.000,0.757,1.000
264,0.773395423,0.9998004181,0.7569211863,0.9998693309,0.773,1.000,0.757,1.000
265,0.7733943001,0.9998046147,0.756920032,0.9998729348,0.773,1.000,0.757,1.000
266,0.7733929892,0.9998086815,0.7569186817,0.9998764099,0.773,1.000,0.757,1.000
267,0.7733914937,0.9998126231,0.7569171389,0.9998797609,0.773,1.000,0.757,1.000
268,0.7733898171,0.9998164439,0.7569154072,0.9998829929,0.773,1.000,0.757,1.000
269,0.7733879627,0.9998201482,0.7569134901,0.9998861102,0.773,1.000,0.757,1.000
270,0.7733859337,0.9998237399,0.7569113909,0.9998891174,0.773,1.000,0.757,1.000
271,0.7733837334,0.9998272231,0.7569091129,0.9998920187,0.773,1.000,0.757,1.000
272,0.7733813649,0.9998306014,0.7569066595,0.999894818,0.773,1.000,0.757,1.000
273,0.7733788312,0.9998338785,0.7569040338,0.9998975194,0.773,1.000,0.757,1.000
274,0.7733761356,0.9998370578,0.756901239,0.9999001266,0.773,1.000,0.757,1.000
275,0.7733732808,0.9998401427,0.7568982782,0.999902643,0.773,1.000,0.757,1.000
276,0.7733702698,0.9998431365,0.7568951544,0.9999050723,0.773,1.000,0.757,1.000
277,0.7733671056,0.9998460421,0.7568918706,0.9999074176,0.773,1.000,0.757,1.000
278,0.773363791,0.9998488625,0.7568884297,0.9999096821,0.773,1.000,0.757,1.000
279,0.7733603286,0.9998516007,0.7568848347,0.9999118689,0.773,1.000,0.757,1.000
280,0.7733567213,0.9998542594,0.7568810883,0.9999139809,0.773,1.000,0.757,1.000
281,0.7733529717,0.9998568412,0.7568771933,0.9999160209,0.773,1.000,0.757,1.000
282,0.7733490824,0.9998593487,0.7568731525,0.9999179915,0.773,1.000,0.757,1.000
283,0.7733450561,0.9998617843,0.7568689685,0.9999198955,0.773,1.000,0.757,1.000
284,0.7733408952,0.9998641504,0.7568646439,0.9999217351,0.773,1.000,0.757,1.000
285,0.7733366022,0.9998664493,0.7568601814,0.9999235129,0.773,1.000,0.757,1.000
286,0.7733321797,0.9998686832,0.7568555835,0.9999252311,0.773,1.000,0.757,1.000
287,0.7733276299,0.9998708542,0.7568508526,0.9999268918,0.773,1.000,0.757,1.000
288,0.7733229553,0.9998729643,0.7568459913,0.9999284973,0.773,1.000,0.757,1.000
289,0.7733181581,0.9998750155,0.7568410019,0.9999300495,0.773,1.000,0.757,1.000
290,0.7733132408,0.9998770096,0.7568358868,0.9999315505,0.773,1.000,0.757,1.000
291,0.7733082054,0.9998789486,0.7568306483,0.9999330019,0.773,1.000,0.757,1.000
292,0.7733030542,0.9998808342,0.7568252887,0.9999344058,0.773,1.000,0.757,1.000
293,0.7732977893,0.999882668,0.7568198103,0.9999357637,0.773,1.000,0.757,1.000
294,0.7732924129,0.9998844517,0.7568142152,0.9999370773,0.773,1.000,0.757,1.000
295,0.7732869271,0.9998861869,0.7568085057,0.9999383483,0.773,1.000,0.757,1.000
296,0.7732813339,0.9998878751,0.7568026838,0.9999395782,0.773,1.000,0.757,1.000
297,0.7732756353,0.9998895178,0.7567967516,0.9999407684,0.773,1.000,0.757,1.000
298,0.7732698334,0.9998911163,0.7567907112,0.9999419205,0.773,1.000,0.757,1.000
299,0.77326393,0.9998926722,0.7567845647,0.9999430356,0.773,1.000,0.757,1.000
300,0.773257927,0.9998941866,0.7567783139,0.9999441152,0.773,1.000,0.757,1.000
301,0.7732518265,0.9998956608,0.7567719609,0.9999451605,0.773,1.000,0.757,1.000
302,0.7732456301,0.9998970961,0.7567655076,0.9999461727,0.773,1.000,0.757,1.000
303,0.7732393397,0.9998984937,0.7567589558,0.999947153,0.773,1.000,0.757,1.000
304,0.7732329571,0.9998998548,0.7567523075,0.9999481025,0.773,1.000,0.757,1.000
305,0.7732264841,0.9999011803,0.7567455644,0.9999490223,0.773,1.000,0.757,1.000
306,0.7732199223,0.9999024715,0.7567387283,0.9999499134,0.773,1.000,0.757,1.000
307,0.7732132736,0.9999037292,0.756731801,0.9999507769,0.773,1.000,0.757,1.000
308,0.7732065394,0.9999049547,0.7567247842,0.9999516137,0.773,1.000,0.757,1.000
309,0.7731997216,0.9999061487,0.7567176797,0.9999524247,0.773,1.000,0.757,1.000
310,0.7731928216,0.9999073122,0.7567104891,0.9999532108,0.773,1.000,0.757,1.000
311,0.7731858411,0.9999084462,0.7567032139,0.9999539729,0.773,1.000,0.757,1.000
312,0.7731787816,0.9999095515,0.756695856,0.9999547117,0.773,1.000,0.757,1.000
313,0.7731716447,0.999910629,0.7566884168,0.9999554282,0.773,1.000,0.757,1.000
314,0.7731644319,0.9999116795,0.7566808979,0.999956123,0.773,1.000,0.757,1.000
315,0.7731571446,0.9999127037,0.7566733008,0.999956797,0.773,1.000,0.757,1.000
316,0.7731497843,0.9999137024,0.7566656271,0.9999574507,0.773,1.000,0.757,1.000
317,0.7731423524,0.9999146764,0.7566578783,0.999958085,0.773,1.000,0.757,1.000
318,0.7731348503,0.9999156264,0.7566500557,0.9999587003,0.773,1.000,0.757,1.000
319,0.7731272795,0.999916553,0.7566421609,0.9999592975,0.773,1.000,0.757,1.000
320,0.7731196412,0.999917457,0.7566341952,0.9999598771,0.773,1.000,0.757,1.000
321,0.7731119368,0.999918339,0.7566261601,0.9999604397,0.773,1.000,0.757,1.000
322,0.7731041677,0.9999191996,0.7566180568,0.9999609858,0.773,1.000,0.757,1.000
323,0.773096335,0.9999200395,0.7566098868,0.999961516,0.773,1.000,0.757,1.000
324,0.7730884402,0.9999208591,0.7566016514,0.9999620309,0.773,1.000,0.757,1.000
325,0.7730804844,0.9999216592,0.7565933518,0.9999625309,0.773,1.000,0.757,1.000
326,0.7730724688,0.9999224401,0.7565849894,0.9999630166,0.773,1.000,0.757,1.000
327,0.7730643947,0.9999232026,0.7565765654,0.9999634883,0.773,1.000,0.757,1.000
328,0.7730562632,0.999923947,0.756568081,0.9999639466,0.773,1.000,0.757,1.000
329,0.7730480756,0.9999246739,0.7565595375,0.999964392,0.773,1.000,0.757,1.000
330,0.773039833,0.9999253838,0.756550936,0.9999648247,0.773,1.000,0.757,1.000
331,0.7730315364,0.9999260772,0.7565422777,0.9999652453,0.773,1.000,0.757,1.000
332,0.7730231871,0.9999267544,0.7565335637,0.9999656541,0.773,1.000,0.757,1.000
333,0.7730147861,0.999927416,0.7565247953,0.9999660515,0.773,1.000,0.757,1.000
334,0.7730063344,0.9999280624,0.7565159735,0.9999664379,0.773,1.000,0.757,1.000
335,0.7729978332,0.999928694,0.7565070995,0.9999668136,0.773,1.000,0.757,1.000
336,0.7729892834,0.9999293111,0.7564981742,0.999967179,0.773,1.000,0.756,1.000
337,0.7729806862,0.9999299142,0.7564891988,0.9999675344,0.773,1.000,0.756,1.000
338,0.7729720424,0.9999305037,0.7564801743,0.9999678802,0.773,1.000,0.756,1.000
339,0.7729633532,0.99993108,0.7564711017,0.9999682165,0.773,1.000,0.756,1.000
340,0.7729546194,0.9999316433,0.7564619821,0.9999685438,0.773,1.000,0.756,1.000
341,0.772945842,0.999932194,0.7564528164,0.9999688623,0.773,1.000,0.756,1.000
342,0.772937022,0.9999327325,0.7564436057,0.9999691722,0.773,1.000,0.756,1.000
343,0.7729281602,0.9999332591,0.7564343509,0.999969474,0.773,1.000,0.756,1.000
344,0.7729192576,0.9999337741,0.7564250528,0.9999697677,0.773,1.000,0.756,1.000
345,0.7729103152,0.9999342778,0.7564157126,0.9999700537,0.773,1.000,0.756,1.000
346,0.7729013337,0.9999347706,0.756406331,0.9999703322,0.773,1.000,0.756,1.000
347,0.772892314,0.9999352526,0.756396909,0.9999706034,0.773,1.000,0.756,1.000
348,0.772883257,0.9999357242,0.7563874475,0.9999708676,0.773,1.000,0.756,1.000
349,0.7728741635,0.9999361856,0.7563779473,0.999971125,0.773,1.000,0.756,1.000
350,0.7728650344,0.9999366372,0.7563684093,0.9999713757,0.773,1.000,0.756,1.000
351,0.7728558704,0.9999370792,0.7563588344,0.9999716201,0.773,1.000,0.756,1.000
352,0.7728466724,0.9999375117,0.7563492233,0.9999718582,0.773,1.000,0.756,1.000
353,0.7728374411,0.9999379351,0.7563395769,0.9999720902,0.773,1.000,0.756,1.000
354,0.7728281774,0.9999383496,0.756329896,0.9999723165,0.773,1.000,0.756,1.000
355,0.7728188819,0.9999387555,0.7563201814,0.999972537,0.773,1.000,0.756,1.000
356,0.7728095554,0.9999391529,0.7563104339,0.999972752,0.773,1.000,0.756,1.000
357,0.7728001986,0.999939542,0.7563006542,0.9999729618,0.773,1.000,0.756,1.000
358,0.7727908123,0.9999399231,0.756290843,0.9999731663,0.773,1.000,0.756,1.000
359,0.7727813972,0.9999402964,0.7562810012,0.9999733658,0.773,1.000,0.756,1.000
360,0.772771954,0.999940662,0.7562711294,0.9999735604,0.773,1.000,0.756,1.000
361,0.7727624833,0.9999410202,0.7562612284,0.9999737503,0.773,1.000,0.756,1.000
362,0.7727529858,0.9999413712,0.7562512988,0.9999739356,0.773,1.000,0.756,1.000
363,0.7727434623,0.999941715,0.7562413414,0.9999741165,0.773,1.000,0.756,1.000
364,0.7727339133,0.999942052,0.7562313569,0.999974293,0.773,1.000,0.756,1.000
365,0.7727243395,0.9999423822,0.7562213458,0.9999744653,0.773,1.000,0.756,1.000
366,0.7727147416,0.9999427059,0.7562113089,0.9999746336,0.773,1.000,0.756,1.000
367,0.7727051201,0.9999430232,0.7562012469,0.9999747978,0.773,1.000,0.756,1.000
368,0.7726954757,0.9999433342,0.7561911603,0.9999749583,0.773,1.000,0.756,1.000
369,0.7726858089,0.9999436392,0.7561810497,0.999975115,0.773,1.000,0.756,1.000
370,0.7726761204,0.9999439381,0.7561709159,0.999975268,0.773,1.000,0.756,1.000
371,0.7726664108,0.9999442313,0.7561607594,0.9999754176,0.773,1.000,0.756,1.000
372,0.7726566806,0.9999445189,0.7561505809,0.9999755637,0.773,1.000,0.756,1.000
373,0.7726469303,0.9999448009,0.7561403808,0.9999757065,0.773,1.000,0.756,1.000
374,0.7726371606,0.9999450775,0.7561301598,0.999975846,0.773,1.000,0.756,1.000
375,0.772627372,0.9999453489,0.7561199184,0.9999759824,0.773,1.000,0.756,1.000
376,0.772617565,0.9999456151,0.7561096573,0.9999761158,0.773,1.000,0.756,1.000
377,0.7726077401,0.9999458763,0.7560993769,0.9999762462,0.773,1.000,0.756,1.000
378,0.7725978979,0.9999461326,0.7560890778,0.9999763737,0.773,1.000,0.756,1.000
379,0.7725880389,0.9999463842,0.7560787606,0.9999764983,0.773,1.000,0.756,1.000
380,0.7725781636,0.9999466311,0.7560684257,0.9999766203,0.773,1.000,0.756,1.000
381,0.7725682724,0.9999468734,0.7560580737,0.9999767396,0.773,1.000,0.756,1.000
382,0.7725583659,0.9999471112,0.7560477051,0.9999768563,0.773,1.000,0.756,1.000
383,0.7725484446,0.9999473448,0.7560373204,0.9999769705,0.773,1.000,0.756,1.000
384,0.7725385089,0.999947574,0.75602692,0.9999770823,0.773,1.000,0.756,1.000
385,0.7725285592,0.9999477991,0.7560165046,0.9999771917,0.773,1.000,0.756,1.000
386,0.7725185961,0.9999480202,0.7560060744,0.9999772987,0.773,1.000,0.756,1.000
387,0.7725086199,0.9999482373,0.7559956301,0.9999774035,0.773,1.000,0.756,1.000
388,0.7724986312,0.9999484506,0.7559851721,0.9999775062,0.772,1.000,0.756,1.000
389,0.7724886303,0.99994866,0.7559747007,0.9999776067,0.772,1.000,0.756,1.000
390,0.7724786177,0.9999488658,0.7559642166,0.9999777051,0.772,1.000,0.756,1.000
391,0.7724685938,0.9999490679,0.75595372,0.9999778015,0.772,1.000,0.756,1.000
392,0.772458559,0.9999492665,0.7559432115,0.9999778959,0.772,1.000,0.756,1.000
393,0.7724485138,0.9999494617,0.7559326915,0.9999779884,0.772,1.000,0.756,1.000
394,0.7724384584,0.9999496535,0.7559221603,0.9999780791,0.772,1.000,0.756,1.000
395,0.7724283934,0.999949842,0.7559116184,0.9999781679,0.772,1.000,0.756,1.000
396,0.772418319,0.9999500273,0.7559010663,0.999978255,0.772,1.000,0.756,1.000
397,0.7724082358,0.9999502094,0.7558905042,0.9999783403,0.772,1.000,0.756,1.000
398,0.7723981439,0.9999503884,0.7558799326,0.9999784239,0.772,1.000,0.756,1.000
399,0.772388044,0.9999505644,0.7558693519,0.999978506,0.772,1.000,0.756,1.000
400,0.7723779361,0.9999507375,0.7558587625,0.9999785864,0.772,1.000,0.756,1.000
401,0.7723678209,0.9999509077,0.7558481646,0.9999786652,0.772,1.000,0.756,1.000
402,0.7723576985,0.999951075,0.7558375588,0.9999787426,0.772,1.000,0.756,1.000
403,0.7723475693,0.9999512396,0.7558269453,0.9999788185,0.772,1.000,0.756,1.000
404,0.7723374337,0.9999514015,0.7558163245,0.9999788929,0.772,1.000,0.756,1.000
405,0.7723272921,0.9999515607,0.7558056968,0.9999789659,0.772,1.000,0.756,1.000
406,0.7723171446,0.9999517174,0.7557950625,0.9999790376,0.772,1.000,0.756,1.000
407,0.7723069917,0.9999518715,0.7557844219,0.9999791079,0.772,1.000,0.756,1.000
408,0.7722968337,0.9999520231,0.7557737754,0.9999791769,0.772,1.000,0.756,1.000
409,0.7722866708,0.9999521723,0.7557631233,0.9999792447,0.772,1.000,0.756,1.000
410,0.7722765035,0.9999523192,0.7557524659,0.9999793112,0.772,1.000,0.756,1.000
411,0.7722663319,0.9999524637,0.7557418036,0.9999793765,0.772,1.000,0.756,1.000
412,0.7722561565,0.9999526059,0.7557311366,0.9999794406,0.772,1.000,0.756,1.000
413,0.7722459774,0.9999527459,0.7557204652,0.9999795035,0.772,1.000,0.756,1.000
414,0.7722357949,0.9999528837,0.7557097899,0.9999795654,0.772,1.000,0.756,1.000
415,0.7722256094,0.9999530193,0.7556991107,0.9999796261,0.772,1.000,0.756,1.000
416,0.7722154212,0.9999531529,0.7556884281,0.9999796858,0.772,1.000,0.756,1.000
417,0.7722052304,0.9999532844,0.7556777424,0.9999797444,0.772,1.000,0.756,1.000
418,0.7721950374,0.9999534139,0.7556670537,0.999979802,0.772,1.000,0.756,1.000
419,0.7721848425,0.9999535414,0.7556563625,0.9999798586,0.772,1.000,0.756,1.000
420,0.7721746458,0.999953667,0.7556456689,0.9999799142,0.772,1.000,0.756,1.000
421,0.7721644477,0.9999537907,0.7556349732,0.9999799689,0.772,1.000,0.756,1.000
422,0.7721542484,0.9999539126,0.7556242757,0.9999800226,0.772,1.000,0.756,1.000
423,0.7721440481,0.9999540326,0.7556135767,0.9999800755,0.772,1.000,0.756,1.000
424,0.7721338471,0.9999541509,0.7556028764,0.9999801274,0.772,1.000,0.756,1.000
425,0.7721236457,0.9999542674,0.7555921751,0.9999801785,0.772,1.000,0.756,1.000
426,0.772113444,0.9999543822,0.7555814729,0.9999802287,0.772,1.000,0.756,1.000
427,0.7721032423,0.9999544953,0.7555707703,0.9999802781,0.772,1.000,0.756,1.000
428,0.7720930408,0.9999546067,0.7555600673,0.9999803267,0.772,1.000,0.756,1.000
429,0.7720828398,0.9999547166,0.7555493642,0.9999803745,0.772,1.000,0.756,1.000
430,0.7720726394,0.9999548249,0.7555386613,0.9999804215,0.772,1.000,0.756,1.000
431,0.7720624399,0.9999549316,0.7555279588,0.9999804678,0.772,1.000,0.756,1.000
432,0.7720522416,0.9999550368,0.7555172569,0.9999805133,0.772,1.000,0.756,1.000
433,0.7720420445,0.9999551405,0.7555065558,0.9999805581,0.772,1.000,0.756,1.000
434,0.7720318489,0.9999552427,0.7554958558,0.9999806022,0.772,1.000,0.755,1.000
435,0.772021655,0.9999553435,0.755485157,0.9999806456,0.772,1.000,0.755,1.000
436,0.772011463,0.9999554429,0.7554744597,0.9999806883,0.772,1.000,0.755,1.000
437,0.7720012732,0.9999555408,0.7554637641,0.9999807303,0.772,1.000,0.755,1.000
438,0.7719910856,0.9999556375,0.7554530703,0.9999807717,0.772,1.000,0.755,1.000
439,0.7719809005,0.9999557328,0.7554423787,0.9999808125,0.772,1.000,0.755,1.000
440,0.7719707181,0.9999558268,0.7554316893,0.9999808526,0.772,1.000,0.755,1.000
441,0.7719605385,0.9999559195,0.7554210023,0.9999808922,0.772,1.000,0.755,1.000
442,0.771950362,0.9999560109,0.755410318,0.9999809311,0.772,1.000,0.755,1.000
443,0.7719401887,0.9999561011,0.7553996366,0.9999809694,0.772,1.000,0.755,1.000
444,0.7719300188,0.9999561901,0.7553889582,0.9999810072,0.772,1.000,0.755,1.000
445,0.7719198524,0.9999562779,0.755378283,0.9999810444,0.772,1.000,0.755,1.000
446,0.7719096897,0.9999563645,0.7553676111,0.9999810811,0.772,1.000,0.755,1.000
447,0.7718995309,0.99995645,0.7553569429,0.9999811172,0.772,1.000,0.755,1.000
448,0.7718893762,0.9999565343,0.7553462783,0.9999811528,0.772,1.000,0.755,1.000
449,0.7718792256,0.9999566175,0.7553356177,0.9999811879,0.772,1.000,0.755,1.000
450,0.7718690795,0.9999566997,0.7553249611,0.9999812225,0.772,1.000,0.755,1.000
451,0.7718589378,0.9999567807,0.7553143087,0.9999812565,0.772,1.000,0.755,1.000
452,0.7718488008,0.9999568607,0.7553036607,0.9999812901,0.772,1.000,0.755,1.000
453,0.7718386686,0.9999569397,0.7552930172,0.9999813232,0.772,1.000,0.755,1.000
454,0.7718285414,0.9999570176,0.7552823785,0.9999813559,0.772,1.000,0.755,1.000
455,0.7718184193,0.9999570946,0.7552717445,0.9999813881,0.772,1.000,0.755,1.000
456,0.7718083024,0.9999571706,0.7552611156,0.9999814198,0.772,1.000,0.755,1.000
457,0.771798191,0.9999572455,0.7552504918,0.9999814511,0.772,1.000,0.755,1.000
458,0.771788085,0.9999573196,0.7552398733,0.999981482,0.772,1.000,0.755,1.000
459,0.7717779847,0.9999573927,0.7552292603,0.9999815124,0.772,1.000,0.755,1.000
460,0.7717678902,0.9999574649,0.7552186528,0.9999815424,0.772,1.000,0.755,1.000
461,0.7717578016,0.9999575362,0.755208051,0.999981572,0.772,1.000,0.755,1.000
462,0.771747719,0.9999576066,0.755197455,0.9999816012,0.772,1.000,0.755,1.000
463,0.7717376426,0.9999576761,0.7551868651,0.99998163,0.772,1.000,0.755,1.000
464,0.7717275725,0.9999577448,0.7551762812,0.9999816585,0.772,1.000,0.755,1.000
465,0.7717175088,0.9999578126,0.7551657036,0.9999816865,0.772,1.000,0.755,1.000
466,0.7717074516,0.9999578796,0.7551551323,0.9999817142,0.772,1.000,0.755,1.000
467,0.7716974011,0.9999579457,0.7551445675,0.9999817415,0.772,1.000,0.755,1.000
468,0.7716873574,0.9999580111,0.7551340092,0.9999817685,0.772,1.000,0.755,1.000
469,0.7716773205,0.9999580757,0.7551234578,0.9999817951,0.772,1.000,0.755,1.000
470,0.7716672905,0.9999581395,0.7551129131,0.9999818213,0.772,1.000,0.755,1.000
471,0.7716572677,0.9999582025,0.7551023754,0.9999818472,0.772,1.000,0.755,1.000
472,0.7716472521,0.9999582648,0.7550918448,0.9999818728,0.772,1.000,0.755,1.000
473,0.7716372438,0.9999583263,0.7550813213,0.9999818981,0.772,1.000,0.755,1.000
474,0.7716272428,0.9999583871,0.7550708052,0.999981923,0.772,1.000,0.755,1.000
475,0.7716172494,0.9999584472,0.7550602964,0.9999819476,0.772,1.000,0.755,1.000
476,0.7716072636,0.9999585065,0.7550497951,0.9999819719,0.772,1.000,0.755,1.000
477,0.7715972855,0.9999585652,0.7550393015,0.9999819959,0.772,1.000,0.755,1.000
478,0.7715873152,0.9999586232,0.7550288155,0.9999820196,0.772,1.000,0.755,1.000
479,0.7715773527,0.9999586805,0.7550183374,0.999982043,0.772,1.000,0.755,1.000
480,0.7715673983,0.9999587371,0.7550078671,0.9999820661,0.772,1.000,0.755,1.000
481,0.7715574519,0.9999587931,0.7549974049,0.9999820889,0.772,1.000,0.755,1.000
482,0.7715475137,0.9999588484,0.7549869507,0.9999821115,0.772,1.000,0.755,1.000
483,0.7715375837,0.9999589031,0.7549765048,0.9999821338,0.772,1.000,0.755,1.000
484,0.7715276621,0.9999589572,0.7549660671,0.9999821558,0.772,1.000,0.755,1.000
485,0.7715177489,0.9999590106,0.7549556378,0.9999821775,0.772,1.000,0.755,1.000
486,0.7715078441,0.9999590635,0.7549452169,0.9999821989,0.772,1.000,0.755,1.000
487,0.771497948,0.9999591157,0.7549348046,0.9999822201,0.771,1.000,0.755,1.000
488,0.7714880605,0.9999591674,0.7549244009,0.9999822411,0.771,1.000,0.755,1.000
489,0.7714781818,0.9999592185,0.754914006,0.9999822618,0.771,1.000,0.755,1.000
490,0.7714683118,0.999959269,0.7549036198,0.9999822823,0.771,1.000,0.755,1.000
491,0.7714584508,0.9999593189,0.7548932425,0.9999823025,0.771,1.000,0.755,1.000
492,0.7714485987,0.9999593683,0.7548828742,0.9999823224,0.771,1.000,0.755,1.000
493,0.7714387557,0.9999594171,0.7548725149,0.9999823422,0.771,1.000,0.755,1.000
494,0.7714289217,0.9999594654,0.7548621647,0.9999823617,0.771,1.000,0.755,1.000
495,0.771419097,0.9999595131,0.7548518237,0.999982381,0.771,1.000,0.755,1.000
496,0.7714092815,0.9999595603,0.7548414919,0.9999824,0.771,1.000,0.755,1.000
497,0.7713994753,0.999959607,0.7548311695,0.9999824189,0.771,1.000,0.755,1.000
498,0.7713896784,0.9999596532,0.7548208565,0.9999824375,0.771,1.000,0.755,1.000
499,0.771379891,0.9999596989,0.7548105529,0.9999824559,0.771,1.000,0.755,1.000
500,0.7713701131,0.9999597441,0.7548002589,0.9999824741,0.771,1.000,0.755,1.000
501,0.7713603448,0.9999597888,0.7547899745,0.9999824921,0.771,1.000,0.755,1.000
502,0.7713505861,0.999959833,0.7547796997,0.9999825098,0.771,1.000,0.755,1.000
503,0.7713408371,0.9999598768,0.7547694347,0.9999825274,0.771,1.000,0.755,1.000
504,0.7713310979,0.99995992,0.7547591795,0.9999825448,0.771,1.000,0.755,1.000
505,0.7713213684,0.9999599628,0.7547489341,0.999982562,0.771,1.000,0.755,1.000
506,0.7713116488,0.9999600052,0.7547386987,0.999982579,0.771,1.000,0.755,1.000
507,0.7713019391,0.9999600471,0.7547284733,0.9999825958,0.771,1.000,0.755,1.000
508,0.7712922394,0.9999600885,0.7547182578,0.9999826124,0.771,1.000,0.755,1.000
509,0.7712825497,0.9999601295,0.7547080525,0.9999826288,0.771,1.000,0.755,1.000
510,0.77127287,0.9999601701,0.7546978574,0.9999826451,0.771,1.000,0.755,1.000
511,0.7712632005,0.9999602102,0.7546876724,0.9999826612,0.771,1.000,0.755,1.000
512,0.7712535412,0.9999602499,0.7546774977,0.9999826771,0.771,1.000,0.755,1.000
513,0.771243892,0.9999602892,0.7546673333,0.9999826928,0.771,1.000,0.755,1.000
514,0.7712342532,0.9999603281,0.7546571793,0.9999827083,0.771,1.000,0.755,1.000
515,0.7712246247,0.9999603666,0.7546470357,0.9999827237,0.771,1.000,0.755,1.000
516,0.7712150065,0.9999604047,0.7546369025,0.9999827389,0.771,1.000,0.755,1.000
517,0.7712053987,0.9999604424,0.7546267799,0.999982754,0.771,1.000,0.755,1.000
518,0.7711958014,0.9999604797,0.7546166678,0.9999827689,0.771,1.000,0.755,1.000
519,0.7711862145,0.9999605166,0.7546065664,0.9999827836,0.771,1.000,0.755,1.000
520,0.7711766382,0.9999605531,0.7545964756,0.9999827982,0.771,1.000,0.755,1.000
521,0.7711670725,0.9999605893,0.7545863955,0.9999828126,0.771,1.000,0.755,1.000
522,0.7711575174,0.999960625,0.7545763261,0.9999828269,0.771,1.000,0.755,1.000
523,0.7711479729,0.9999606605,0.7545662675,0.999982841,0.771,1.000,0.755,1.000
524,0.7711384392,0.9999606955,0.7545562198,0.9999828549,0.771,1.000,0.755,1.000
525,0.7711289162,0.9999607302,0.7545461829,0.9999828687,0.771,1.000,0.755,1.000
526,0.7711194039,0.9999607645,0.754536157,0.9999828824,0.771,1.000,0.755,1.000
527,0.7711099024,0.9999607985,0.754526142,0.9999828959,0.771,1.000,0.755,1.000
528,0.7711004118,0.9999608322,0.7545161379,0.9999829093,0.771,1.000,0.755,1.000
529,0.7710909321,0.9999608655,0.7545061449,0.9999829226,0.771,1.000,0.755,1.000
530,0.7710814632,0.9999608984,0.754496163,0.9999829357,0.771,1.000,0.754,1.000
531,0.7710720053,0.9999609311,0.7544861922,0.9999829486,0.771,1.000,0.754,1.000
532,0.7710625584,0.9999609634,0.7544762325,0.9999829615,0.771,1.000,0.754,1.000
533,0.7710531224,0.9999609954,0.754466284,0.9999829742,0.771,1.000,0.754,1.000
534,0.7710436976,0.999961027,0.7544563467,0.9999829867,0.771,1.000,0.754,1.000
535,0.7710342837,0.9999610584,0.7544464206,0.9999829992,0.771,1.000,0.754,1.000
536,0.771024881,0.9999610894,0.7544365058,0.9999830115,0.771,1.000,0.754,1.000
537,0.7710154894,0.9999611202,0.7544266023,0.9999830237,0.771,1.000,0.754,1.000
538,0.7710061089,0.9999611506,0.7544167101,0.9999830358,0.771,1.000,0.754,1.000
539,0.7709967396,0.9999611807,0.7544068293,0.9999830477,0.771,1.000,0.754,1.000
540,0.7709873815,0.9999612105,0.7543969599,0.9999830595,0.771,1.000,0.754,1.000
541,0.7709780347,0.99996124,0.754387102,0.9999830712,0.771,1.000,0.754,1.000
542,0.7709686991,0.9999612693,0.7543772554,0.9999830828,0.771,1.000,0.754,1.000
543,0.7709593747,0.9999612982,0.7543674204,0.9999830943,0.771,1.000,0.754,1.000
544,0.7709500617,0.9999613269,0.7543575968,0.9999831056,0.771,1.000,0.754,1.000
545,0.77094076,0.9999613553,0.7543477848,0.9999831168,0.771,1.000,0.754,1.000
546,0.7709314697,0.9999613834,0.7543379844,0.999983128,0.771,1.000,0.754,1.000
547,0.7709221907,0.9999614112,0.7543281955,0.999983139,0.771,1.000,0.754,1.000
548,0.7709129231,0.9999614388,0.7543184182,0.9999831499,0.771,1.000,0.754,1.000
549,0.7709036669,0.9999614661,0.7543086526,0.9999831607,0.771,1.000,0.754,1.000
550,0.7708944222,0.9999614931,0.7542988986,0.9999831714,0.771,1.000,0.754,1.000
551,0.7708851889,0.9999615199,0.7542891563,0.9999831819,0.771,1.000,0.754,1.000
552,0.7708759671,0.9999615464,0.7542794257,0.9999831924,0.771,1.000,0.754,1.000
553,0.7708667567,0.9999615726,0.7542697068,0.9999832028,0.771,1.000,0.754,1.000
554,0.7708575579,0.9999615986,0.7542599997,0.9999832131,0.771,1.000,0.754,1.000
555,0.7708483706,0.9999616243,0.7542503043,0.9999832232,0.771,1.000,0.754,1.000
556,0.7708391949,0.9999616498,0.7542406207,0.9999832333,0.771,1.000,0.754,1.000
557,0.7708300307,0.9999616751,0.7542309489,0.9999832433,0.771,1.000,0.754,1.000
558,0.7708208781,0.9999617001,0.7542212889,0.9999832531,0.771,1.000,0.754,1.000
559,0.7708117371,0.9999617249,0.7542116407,0.9999832629,0.771,1.000,0.754,1.000
560,0.7708026077,0.9999617494,0.7542020044,0.9999832726,0.771,1.000,0.754,1.000
561,0.7707934899,0.9999617737,0.75419238,0.9999832822,0.771,1.000,0.754,1.000
562,0.7707843837,0.9999617978,0.7541827675,0.9999832917,0.771,1.000,0.754,1.000
563,0.7707752892,0.9999618216,0.7541731668,0.9999833011,0.771,1.000,0.754,1.000
564,0.7707662064,0.9999618452,0.7541635781,0.9999833104,0.771,1.000,0.754,1.000
565,0.7707571353,0.9999618686,0.7541540014,0.9999833196,0.771,1.000,0.754,1.000
566,0.7707480758,0.9999618917,0.7541444365,0.9999833287,0.771,1.000,0.754,1.000
567,0.770739028,0.9999619147,0.7541348837,0.9999833377,0.771,1.000,0.754,1.000
568,0.770729992,0.9999619374,0.7541253428,0.9999833467,0.771,1.000,0.754,1.000
569,0.7707209676,0.9999619599,0.7541158139,0.9999833556,0.771,1.000,0.754,1.000
570,0.770711955,0.9999619822,0.754106297,0.9999833644,0.771,1.000,0.754,1.000
571,0.7707029542,0.9999620043,0.7540967921,0.9999833731,0.771,1.000,0.754,1.000
572,0.7706939651,0.9999620262,0.7540872993,0.9999833817,0.771,1.000,0.754,1.000
573,0.7706849877,0.9999620479,0.7540778185,0.9999833902,0.771,1.000,0.754,1.000
574,0.7706760222,0.9999620693,0.7540683497,0.9999833987,0.771,1.000,0.754,1.000
575,0.7706670684,0.9999620906,0.754058893,0.999983407,0.771,1.000,0.754,1.000
576,0.7706581264,0.9999621117,0.7540494484,0.9999834153,0.771,1.000,0.754,1.000
577,0.7706491962,0.9999621326,0.7540400159,0.9999834235,0.771,1.000,0.754,1.000
578,0.7706402778,0.9999621532,0.7540305955,0.9999834317,0.771,1.000,0.754,1.000
579,0.7706313712,0.9999621737,0.7540211871,0.9999834397,0.771,1.000,0.754,1.000
580,0.7706224764,0.999962194,0.7540117909,0.9999834477,0.771,1.000,0.754,1.000
581,0.7706135935,0.9999622141,0.7540024068,0.9999834556,0.771,1.000,0.754,1.000
582,0.7706047224,0.999962234,0.7539930348,0.9999834634,0.771,1.000,0.754,1.000
583,0.7705958631,0.9999622538,0.7539836749,0.9999834712,0.771,1.000,0.754,1.000
584,0.7705870157,0.9999622733,0.7539743272,0.9999834789,0.771,1.000,0.754,1.000
585,0.7705781801,0.9999622927,0.7539649917,0.9999834865,0.771,1.000,0.754,1.000
586,0.7705693564,0.9999623119,0.7539556683,0.999983494,0.771,1.000,0.754,1.000
587,0.7705605445,0.9999623309,0.753946357,0.9999835015,0.771,1.000,0.754,1.000
588,0.7705517445,0.9999623497,0.7539370579,0.9999835089,0.771,1.000,0.754,1.000
589,0.7705429564,0.9999623684,0.753927771,0.9999835162,0.771,1.000,0.754,1.000
590,0.7705341801,0.9999623869,0.7539184963,0.9999835235,0.771,1.000,0.754,1.000
591,0.7705254157,0.9999624052,0.7539092338,0.9999835307,0.771,1.000,0.754,1.000
592,0.7705166631,0.9999624234,0.7538999834,0.9999835378,0.771,1.000,0.754,1.000
593,0.7705079225,0.9999624414,0.7538907453,0.9999835449,0.771,1.000,0.754,1.000
594,0.7704991937,0.9999624592,0.7538815193,0.9999835519,0.770,1.000,0.754,1.000
595,0.7704904768,0.9999624768,0.7538723056,0.9999835588,0.770,1.000,0.754,1.000
596,0.7704817718,0.9999624943,0.753863104,0.9999835657,0.770,1.000,0.754,1.000
597,0.7704730787,0.9999625117,0.7538539147,0.9999835725,0.770,1.000,0.754,1.000
598,0.7704643975,0.9999625288,0.7538447375,0.9999835792,0.770,1.000,0.754,1.000
599,0.7704557281,0.9999625458,0.7538355726,0.9999835859,0.770,1.000,0.754,1.000
600,0.7704470706,0.9999625627,0.7538264199,0.9999835925,0.770,1.000,0.754,1.000
601,0.7704384251,0.9999625794,0.7538172794,0.9999835991,0.770,1.000,0.754,1.000
602,0.7704297914,0.999962596,0.7538081511,0.9999836056,0.770,1.000,0.754,1.000
603,0.7704211696,0.9999626124,0.7537990351,0.999983612,0.770,1.000,0.754,1.000
604,0.7704125597,0.9999626286,0.7537899313,0.9999836184,0.770,1.000,0.754,1.000
605,0.7704039617,0.9999626447,0.7537808397,0.9999836247,0.770,1.000,0.754,1.000
606,0.7703953755,0.9999626607,0.7537717603,0.999983631,0.770,1.000,0.754,1.000
607,0.7703868013,0.9999626765,0.7537626931,0.9999836372,0.770,1.000,0.754,1.000
608,0.7703782389,0.9999626922,0.7537536382,0.9999836433,0.770,1.000,0.754,1.000
609,0.7703696884,0.9999627077,0.7537445955,0.9999836494,0.770,1.000,0.754,1.000
610,0.7703611498,0.9999627231,0.753735565,0.9999836554,0.770,1.000,0.754,1.000
611,0.7703526231,0.9999627384,0.7537265467,0.9999836614,0.770,1.000,0.754,1.000
612,0.7703441083,0.9999627535,0.7537175407,0.9999836673,0.770,1.000,0.754,1.000
613,0.7703356053,0.9999627685,0.7537085469,0.9999836732,0.770,1.000,0.754,1.000
614,0.7703271142,0.9999627833,0.7536995653,0.999983679,0.770,1.000,0.754,1.000
615,0.770318635,0.999962798,0.7536905959,0.9999836848,0.770,1.000,0.754,1.000
616,0.7703101677,0.9999628126,0.7536816388,0.9999836905,0.770,1.000,0.754,1.000
617,0.7703017122,0.999962827,0.7536726938,0.9999836962,0.770,1.000,0.754,1.000
618,0.7702932685,0.9999628413,0.7536637611,0.9999837018,0.770,1.000,0.754,1.000
619,0.7702848368,0.9999628555,0.7536548406,0.9999837073,0.770,1.000,0.754,1.000
620,0.7702764169,0.9999628696,0.7536459323,0.9999837128,0.770,1.000,0.754,1.000
621,0.7702680088,0.9999628835,0.7536370362,0.9999837183,0.770,1.000,0.754,1.000
622,0.7702596126,0.9999628973,0.7536281523,0.9999837237,0.770,1.000,0.754,1.000
623,0.7702512282,0.999962911,0.7536192806,0.9999837291,0.770,1.000,0.754,1.000
624,0.7702428556,0.9999629246,0.7536104211,0.9999837344,0.770,1.000,0.754,1.000
625,0.7702344949,0.999962938,0.7536015738,0.9999837396,0.770,1.000,0.754,1.000
626,0.7702261461,0.9999629513,0.7535927387,0.9999837448,0.770,1.000,0.754,1.000
627,0.770217809,0.9999629645,0.7535839158,0.99998375,0.770,1.000,0.754,1.000
628,0.7702094837,0.9999629776,0.7535751051,0.9999837551,0.770,1.000,0.754,1.000
629,0.7702011703,0.9999629906,0.7535663065,0.9999837602,0.770,1.000,0.754,1.000
630,0.7701928687,0.9999630034,0.7535575202,0.9999837652,0.770,1.000,0.754,1.000
631,0.7701845789,0.9999630161,0.753548746,0.9999837702,0.770,1.000,0.754,1.000
632,0.7701763008,0.9999630288,0.7535399839,0.9999837752,0.770,1.000,0.754,1.000
633,0.7701680346,0.9999630413,0.7535312341,0.9999837801,0.770,1.000,0.754,1.000
634,0.7701597802,0.9999630537,0.7535224963,0.9999837849,0.770,1.000,0.754,1.000
635,0.7701515375,0.999963066,0.7535137708,0.9999837897,0.770,1.000,0.754,1.000
636,0.7701433066,0.9999630781,0.7535050573,0.9999837945,0.770,1.000,0.754,1.000
637,0.7701350874,0.9999630902,0.7534963561,0.9999837992,0.770,1.000,0.753,1.000
638,0.7701268801,0.9999631022,0.7534876669,0.9999838039,0.770,1.000,0.753,1.000
639,0.7701186844,0.999963114,0.7534789899,0.9999838085,0.770,1.000,0.753,1.000
640,0.7701105005,0.9999631258,0.753470325,0.9999838131,0.770,1.000,0.753,1.000
641,0.7701023284,0.9999631374,0.7534616722,0.9999838177,0.770,1.000,0.753,1.000
642,0.770094168,0.9999631489,0.7534530316,0.9999838222,0.770,1.000,0.753,1.000
643,0.7700860193,0.9999631604,0.753444403,0.9999838267,0.770,1.000,0.753,1.000
644,0.7700778823,0.9999631717,0.7534357865,0.9999838311,0.770,1.000,0.753,1.000
645,0.770069757,0.9999631829,0.7534271822,0.9999838355,0.770,1.000,0.753,1.000
646,0.7700616434,0.9999631941,0.7534185899,0.9999838398,0.770,1.000,0.753,1.000
647,0.7700535415,0.9999632051,0.7534100097,0.9999838442,0.770,1.000,0.753,1.000
648,0.7700454513,0.9999632161,0.7534014415,0.9999838484,0.770,1.000,0.753,1.000
649,0.7700373728,0.9999632269,0.7533928855,0.9999838527,0.770,1.000,0.753,1.000
650,0.770029306,0.9999632377,0.7533843415,0.9999838569,0.770,1.000,0.753,1.000
651,0.7700212508,0.9999632483,0.7533758095,0.999983861,0.770,1.000,0.753,1.000
652,0.7700132072,0.9999632589,0.7533672896,0.9999838652,0.770,1.000,0.753,1.000
653,0.7700051753,0.9999632693,0.7533587817,0.9999838693,0.770,1.000,0.753,1.000
654,0.769997155,0.9999632797,0.7533502858,0.9999838733,0.770,1.000,0.753,1.000
655,0.7699891464,0.99996329,0.753341802,0.9999838773,0.770,1.000,0.753,1.000
656,0.7699811494,0.9999633002,0.7533333301,0.9999838813,0.770,1.000,0.753,1.000
657,0.7699731639,0.9999633103,0.7533248703,0.9999838853,0.770,1.000,0.753,1.000
658,0.7699651901,0.9999633203,0.7533164225,0.9999838892,0.770,1.000,0.753,1.000
659,0.7699572279,0.9999633302,0.7533079866,0.9999838931,0.770,1.000,0.753,1.000
660,0.7699492772,0.9999633401,0.7532995628,0.9999838969,0.770,1.000,0.753,1.000
661,0.7699413382,0.9999633498,0.7532911509,0.9999839007,0.770,1.000,0.753,1.000
662,0.7699334106,0.9999633595,0.7532827509,0.9999839045,0.770,1.000,0.753,1.000
663,0.7699254947,0.9999633691,0.7532743629,0.9999839082,0.770,1.000,0.753,1.000
664,0.7699175902,0.9999633785,0.7532659869,0.9999839119,0.770,1.000,0.753,1.000
665,0.7699096973,0.999963388,0.7532576228,0.9999839156,0.770,1.000,0.753,1.000
666,0.769901816,0.9999633973,0.7532492706,0.9999839193,0.770,1.000,0.753,1.000
667,0.7698939461,0.9999634065,0.7532409303,0.9999839229,0.770,1.000,0.753,1.000
668,0.7698860877,0.9999634157,0.7532326019,0.9999839265,0.770,1.000,0.753,1.000
669,0.7698782409,0.9999634248,0.7532242855,0.99998393,0.770,1.000,0.753,1.000
670,0.7698704055,0.9999634338,0.7532159809,0.9999839335,0.770,1.000,0.753,1.000
671,0.7698625816,0.9999634427,0.7532076882,0.999983937,0.770,1.000,0.753,1.000
672,0.7698547691,0.9999634516,0.7531994074,0.9999839405,0.770,1.000,0.753,1.000
673,0.7698469681,0.9999634604,0.7531911384,0.9999839439,0.770,1.000,0.753,1.000
674,0.7698391786,0.999963469,0.7531828813,0.9999839473,0.770,1.000,0.753,1.000
675,0.7698314005,0.9999634777,0.753174636,0.9999839507,0.770,1.000,0.753,1.000
676,0.7698236337,0.9999634862,0.7531664025,0.999983954,0.770,1.000,0.753,1.000
677,0.7698158785,0.9999634947,0.7531581809,0.9999839573,0.770,1.000,0.753,1.000
678,0.7698081346,0.9999635031,0.7531499711,0.9999839606,0.770,1.000,0.753,1.000
679,0.769800402,0.9999635114,0.7531417731,0.9999839638,0.770,1.000,0.753,1.000
680,0.7697926809,0.9999635196,0.7531335868,0.9999839671,0.770,1.000,0.753,1.000
681,0.7697849711,0.9999635278,0.7531254124,0.9999839703,0.770,1.000,0.753,1.000
682,0.7697772727,0.9999635359,0.7531172497,0.9999839734,0.770,1.000,0.753,1.000
683,0.7697695857,0.999963544,0.7531090987,0.9999839766,0.770,1.000,0.753,1.000
684,0.7697619099,0.9999635519,0.7531009596,0.9999839797,0.770,1.000,0.753,1.000
685,0.7697542455,0.9999635598,0.7530928321,0.9999839828,0.770,1.000,0.753,1.000
686,0.7697465924,0.9999635677,0.7530847164,0.9999839858,0.770,1.000,0.753,1.000
687,0.7697389506,0.9999635754,0.7530766124,0.9999839888,0.770,1.000,0.753,1.000
688,0.7697313201,0.9999635831,0.7530685201,0.9999839918,0.770,1.000,0.753,1.000
689,0.7697237008,0.9999635907,0.7530604395,0.9999839948,0.770,1.000,0.753,1.000
690,0.7697160928,0.9999635983,0.7530523706,0.9999839978,0.770,1.000,0.753,1.000
691,0.7697084961,0.9999636058,0.7530443133,0.9999840007,0.770,1.000,0.753,1.000
692,0.7697009106,0.9999636132,0.7530362677,0.9999840036,0.770,1.000,0.753,1.000
693,0.7696933364,0.9999636206,0.7530282338,0.9999840065,0.770,1.000,0.753,1.000
694,0.7696857733,0.9999636279,0.7530202115,0.9999840093,0.770,1.000,0.753,1.000
695,0.7696782215,0.9999636351,0.7530122008,0.9999840121,0.770,1.000,0.753,1.000
696,0.7696706808,0.9999636423,0.7530042017,0.9999840149,0.770,1.000,0.753,1.000
697,0.7696631514,0.9999636494,0.7529962143,0.9999840177,0.770,1.000,0.753,1.000
698,0.7696556331,0.9999636564,0.7529882384,0.9999840205,0.770,1.000,0.753,1.000
699,0.7696481259,0.9999636634,0.7529802741,0.9999840232,0.770,1.000,0.753,1.000
700,0.76964063,0.9999636703,0.7529723214,0.9999840259,0.770,1.000,0.753,1.000
701,0.7696331451,0.9999636772,0.7529643802,0.9999840286,0.770,1.000,0.753,1.000
702,0.7696256714,0.999963684,0.7529564506,0.9999840312,0.770,1.000,0.753,1.000
703,0.7696182087,0.9999636908,0.7529485325,0.9999840339,0.770,1.000,0.753,1.000
704,0.7696107572,0.9999636974,0.752940626,0.9999840365,0.770,1.000,0.753,1.000
705,0.7696033168,0.9999637041,0.7529327309,0.9999840391,0.770,1.000,0.753,1.000
706,0.7695958874,0.9999637107,0.7529248474,0.9999840416,0.770,1.000,0.753,1.000
707,0.7695884691,0.9999637172,0.7529169753,0.9999840442,0.770,1.000,0.753,1.000
708,0.7695810618,0.9999637236,0.7529091148,0.9999840467,0.770,1.000,0.753,1.000
709,0.7695736656,0.99996373,0.7529012656,0.9999840492,0.770,1.000,0.753,1.000
710,0.7695662804,0.9999637364,0.752893428,0.9999840517,0.770,1.000,0.753,1.000
711,0.7695589062,0.9999637427,0.7528856017,0.9999840541,0.770,1.000,0.753,1.000
712,0.769551543,0.9999637489,0.7528777869,0.9999840566,0.770,1.000,0.753,1.000
713,0.7695441908,0.9999637551,0.7528699836,0.999984059,0.770,1.000,0.753,1.000
714,0.7695368496,0.9999637612,0.7528621916,0.9999840614,0.770,1.000,0.753,1.000
715,0.7695295193,0.9999637673,0.752854411,0.9999840637,0.770,1.000,0.753,1.000
716,0.7695222,0.9999637733,0.7528466418,0.9999840661,0.770,1.000,0.753,1.000
717,0.7695148916,0.9999637793,0.7528388839,0.9999840684,0.770,1.000,0.753,1.000
718,0.7695075941,0.9999637852,0.7528311374,0.9999840707,0.770,1.000,0.753,1.000
719,0.7695003075,0.9999637911,0.7528234023,0.999984073,0.770,1.000,0.753,1.000
720,0.7694930319,0.9999637969,0.7528156784,0.9999840753,0.769,1.000,0.753,1.000
721,0.7694857671,0.9999638027,0.7528079659,0.9999840775,0.769,1.000,0.753,1.000
722,0.7694785132,0.9999638084,0.7528002647,0.9999840798,0.769,1.000,0.753,1.000
723,0.7694712701,0.9999638141,0.7527925748,0.999984082,0.769,1.000,0.753,1.000
724,0.7694640379,0.9999638197,0.7527848962,0.9999840842,0.769,1.000,0.753,1.000
725,0.7694568165,0.9999638253,0.7527772288,0.9999840863,0.769,1.000,0.753,1.000
726,0.7694496059,0.9999638308,0.7527695727,0.9999840885,0.769,1.000,0.753,1.000
727,0.7694424062,0.9999638363,0.7527619278,0.9999840906,0.769,1.000,0.753,1.000
728,0.7694352172,0.9999638417,0.7527542941,0.9999840927,0.769,1.000,0.753,1.000
729,0.769428039,0.9999638471,0.7527466717,0.9999840948,0.769,1.000,0.753,1.000
730,0.7694208716,0.9999638524,0.7527390604,0.9999840969,0.769,1.000,0.753,1.000
731,0.7694137149,0.9999638577,0.7527314604,0.999984099,0.769,1.000,0.753,1.000
732,0.769406569,0.999963863,0.7527238715,0.999984101,0.769,1.000,0.753,1.000
733,0.7693994338,0.9999638682,0.7527162938,0.9999841031,0.769,1.000,0.753,1.000
734,0.7693923093,0.9999638733,0.7527087272,0.9999841051,0.769,1.000,0.753,1.000
735,0.7693851955,0.9999638784,0.7527011718,0.9999841071,0.769,1.000,0.753,1.000
736,0.7693780924,0.9999638835,0.7526936275,0.999984109,0.769,1.000,0.753,1.000
737,0.769371,0.9999638885,0.7526860943,0.999984111,0.769,1.000,0.753,1.000
738,0.7693639182,0.9999638935,0.7526785722,0.9999841129,0.769,1.000,0.753,1.000
739,0.7693568471,0.9999638984,0.7526710612,0.9999841149,0.769,1.000,0.753,1.000
740,0.7693497866,0.9999639033,0.7526635613,0.9999841168,0.769,1.000,0.753,1.000
741,0.7693427367,0.9999639082,0.7526560724,0.9999841187,0.769,1.000,0.753,1.000
742,0.7693356974,0.999963913,0.7526485946,0.9999841205,0.769,1.000,0.753,1.000
743,0.7693286688,0.9999639177,0.7526411278,0.9999841224,0.769,1.000,0.753,1.000
744,0.7693216507,0.9999639225,0.752633672,0.9999841242,0.769,1.000,0.753,1.000
745,0.7693146431,0.9999639272,0.7526262272,0.9999841261,0.769,1.000,0.753,1.000
746,0.7693076462,0.9999639318,0.7526187935,0.9999841279,0.769,1.000,0.753,1.000
747,0.7693006597,0.9999639364,0.7526113707,0.9999841297,0.769,1.000,0.753,1.000
748,0.7692936838,0.999963941,0.7526039588,0.9999841315,0.769,1.000,0.753,1.000
749,0.7692867184,0.9999639455,0.752596558,0.9999841332,0.769,1.000,0.753,1.000
750,0.7692797635,0.99996395,0.752589168,0.999984135,0.769,1.000,0.753,1.000
751,0.7692728191,0.9999639544,0.752581789,0.9999841367,0.769,1.000,0.753,1.000
752,0.7692658851,0.9999639589,0.7525744209,0.9999841384,0.769,1.000,0.753,1.000
753,0.7692589617,0.9999639632,0.7525670637,0.9999841401,0.769,1.000,0.753,1.000
754,0.7692520486,0.9999639676,0.7525597174,0.9999841418,0.769,1.000,0.753,1.000
755,0.769245146,0.9999639719,0.7525523819,0.9999841435,0.769,1.000,0.753,1.000
756,0.7692382538,0.9999639761,0.7525450574,0.9999841452,0.769,1.000,0.753,1.000
757,0.769231372,0.9999639803,0.7525377436,0.9999841468,0.769,1.000,0.753,1.000
758,0.7692245006,0.9999639845,0.7525304407,0.9999841484,0.769,1.000,0.753,1.000
759,0.7692176396,0.9999639887,0.7525231486,0.99998415,0.769,1.000,0.753,1.000
760,0.769210789,0.9999639928,0.7525158674,0.9999841517,0.769,1.000,0.753,1.000
761,0.7692039486,0.9999639969,0.7525085969,0.9999841532,0.769,1.000,0.753,1.000
762,0.7691971187,0.9999640009,0.7525013372,0.9999841548,0.769,1.000,0.753,1.000
763,0.769190299,0.9999640049,0.7524940882,0.9999841564,0.769,1.000,0.752,1.000
764,0.7691834897,0.9999640089,0.75248685,0.9999841579,0.769,1.000,0.752,1.000
765,0.7691766906,0.9999640129,0.7524796226,0.9999841595,0.769,1.000,0.752,1.000
766,0.7691699018,0.9999640168,0.7524724059,0.999984161,0.769,1.000,0.752,1.000
767,0.7691631233,0.9999640206,0.7524651998,0.9999841625,0.769,1.000,0.752,1.000
768,0.7691563551,0.9999640245,0.7524580045,0.999984164,0.769,1.000,0.752,1.000
769,0.7691495971,0.9999640283,0.7524508199,0.9999841655,0.769,1.000,0.752,1.000
770,0.7691428493,0.9999640321,0.7524436459,0.999984167,0.769,1.000,0.752,1.000
771,0.7691361117,0.9999640358,0.7524364826,0.9999841684,0.769,1.000,0.752,1.000
772,0.7691293843,0.9999640395,0.75242933,0.9999841699,0.769,1.000,0.752,1.000
773,0.7691226671,0.9999640432,0.7524221879,0.9999841713,0.769,1.000,0.752,1.000
774,0.7691159601,0.9999640469,0.7524150565,0.9999841727,0.769,1.000,0.752,1.000
775,0.7691092633,0.9999640505,0.7524079357,0.9999841741,0.769,1.000,0.752,1.000
776,0.7691025765,0.9999640541,0.7524008254,0.9999841755,0.769,1.000,0.752,1.000
777,0.7690959,0.9999640576,0.7523937258,0.9999841769,0.769,1.000,0.752,1.000
778,0.7690892335,0.9999640611,0.7523866367,0.9999841783,0.769,1.000,0.752,1.000
779,0.7690825771,0.9999640646,0.7523795581,0.9999841796,0.769,1.000,0.752,1.000
780,0.7690759308,0.9999640681,0.7523724901,0.999984181,0.769,1.000,0.752,1.000
781,0.7690692946,0.9999640715,0.7523654326,0.9999841823,0.769,1.000,0.752,1.000
782,0.7690626684,0.9999640749,0.7523583857,0.9999841836,0.769,1.000,0.752,1.000
783,0.7690560523,0.9999640783,0.7523513492,0.999984185,0.769,1.000,0.752,1.000
784,0.7690494463,0.9999640816,0.7523443231,0.9999841863,0.769,1.000,0.752,1.000
785,0.7690428502,0.999964085,0.7523373076,0.9999841876,0.769,1.000,0.752,1.000
786,0.7690362642,0.9999640883,0.7523303025,0.9999841888,0.769,1.000,0.752,1.000
787,0.7690296881,0.9999640915,0.7523233078,0.9999841901,0.769,1.000,0.752,1.000
788,0.769023122,0.9999640947,0.7523163236,0.9999841914,0.769,1.000,0.752,1.000
789,0.7690165659,0.999964098,0.7523093498,0.9999841926,0.769,1.000,0.752,1.000
790,0.7690100197,0.9999641011,0.7523023863,0.9999841939,0.769,1.000,0.752,1.000
791,0.7690034835,0.9999641043,0.7522954333,0.9999841951,0.769,1.000,0.752,1.000
792,0.7689969572,0.9999641074,0.7522884906,0.9999841963,0.769,1.000,0.752,1.000
793,0.7689904408,0.9999641105,0.7522815583,0.9999841975,0.769,1.000,0.752,1.000
794,0.7689839343,0.9999641136,0.7522746363,0.9999841987,0.769,1.000,0.752,1.000
795,0.7689774377,0.9999641166,0.7522677246,0.9999841999,0.769,1.000,0.752,1.000
796,0.7689709509,0.9999641196,0.7522608233,0.9999842011,0.769,1.000,0.752,1.000
797,0.768964474,0.9999641226,0.7522539322,0.9999842022,0.769,1.000,0.752,1.000
798,0.7689580069,0.9999641256,0.7522470515,0.9999842034,0.769,1.000,0.752,1.000
799,0.7689515497,0.9999641285,0.752240181,0.9999842045,0.769,1.000,0.752,1.000
800,0.7689451023,0.9999641314,0.7522333207,0.9999842057,0.769,1.000,0.752,1.000
801,0.7689386646,0.9999641343,0.7522264707,0.9999842068,0.769,1.000,0.752,1.000
802,0.7689322368,0.9999641372,0.752219631,0.9999842079,0.769,1.000,0.752,1.000
803,0.7689258187,0.99996414,0.7522128015,0.999984209,0.769,1.000,0.752,1.000
804,0.7689194104,0.9999641429,0.7522059821,0.9999842101,0.769,1.000,0.752,1.000
805,0.7689130118,0.9999641456,0.752199173,0.9999842112,0.769,1.000,0.752,1.000
806,0.7689066229,0.9999641484,0.752192374,0.9999842123,0.769,1.000,0.752,1.000
807,0.7689002438,0.9999641512,0.7521855852,0.9999842133,0.769,1.000,0.752,1.000
808,0.7688938744,0.9999641539,0.7521788065,0.9999842144,0.769,1.000,0.752,1.000
809,0.7688875146,0.9999641566,0.752172038,0.9999842154,0.769,1.000,0.752,1.000
810,0.7688811645,0.9999641593,0.7521652796,0.9999842165,0.769,1.000,0.752,1.000
811,0.7688748241,0.9999641619,0.7521585313,0.9999842175,0.769,1.000,0.752,1.000
812,0.7688684934,0.9999641645,0.7521517931,0.9999842185,0.769,1.000,0.752,1.000
813,0.7688621722,0.9999641671,0.752145065,0.9999842196,0.769,1.000,0.752,1.000
814,0.7688558607,0.9999641697,0.7521383469,0.9999842206,0.769,1.000,0.752,1.000
815,0.7688495588,0.9999641723,0.7521316389,0.9999842216,0.769,1.000,0.752,1.000
816,0.7688432665,0.9999641748,0.7521249409,0.9999842225,0.769,1.000,0.752,1.000
817,0.7688369837,0.9999641773,0.752118253,0.9999842235,0.769,1.000,0.752,1.000
818,0.7688307105,0.9999641798,0.752111575,0.9999842245,0.769,1.000,0.752,1.000
819,0.7688244469,0.9999641823,0.7521049071,0.9999842255,0.769,1.000,0.752,1.000
820,0.7688181928,0.9999641848,0.7520982491,0.9999842264,0.769,1.000,0.752,1.000
821,0.7688119482,0.9999641872,0.7520916011,0.9999842274,0.769,1.000,0.752,1.000
822,0.7688057131,0.9999641896,0.7520849631,0.9999842283,0.769,1.000,0.752,1.000
823,0.7687994876,0.999964192,0.752078335,0.9999842292,0.769,1.000,0.752,1.000
824,0.7687932715,0.9999641944,0.7520717168,0.9999842301,0.769,1.000,0.752,1.000
825,0.7687870648,0.9999641967,0.7520651085,0.9999842311,0.769,1.000,0.752,1.000
826,0.7687808677,0.999964199,0.7520585102,0.999984232,0.769,1.000,0.752,1.000
827,0.7687746799,0.9999642014,0.7520519217,0.9999842329,0.769,1.000,0.752,1.000
828,0.7687685016,0.9999642036,0.7520453431,0.9999842338,0.769,1.000,0.752,1.000
829,0.7687623327,0.9999642059,0.7520387744,0.9999842346,0.769,1.000,0.752,1.000
830,0.7687561732,0.9999642082,0.7520322155,0.9999842355,0.769,1.000,0.752,1.000
831,0.7687500231,0.9999642104,0.7520256664,0.9999842364,0.769,1.000,0.752,1.000
832,0.7687438824,0.9999642126,0.7520191272,0.9999842372,0.769,1.000,0.752,1.000
833,0.768737751,0.9999642148,0.7520125977,0.9999842381,0.769,1.000,0.752,1.000
834,0.7687316289,0.999964217,0.752006078,0.9999842389,0.769,1.000,0.752,1.000
835,0.7687255162,0.9999642191,0.7519995682,0.9999842398,0.769,1.000,0.752,1.000
836,0.7687194128,0.9999642213,0.751993068,0.9999842406,0.769,1.000,0.752,1.000
837,0.7687133187,0.9999642234,0.7519865777,0.9999842414,0.769,1.000,0.752,1.000
838,0.7687072339,0.9999642255,0.751980097,0.9999842423,0.769,1.000,0.752,1.000
839,0.7687011584,0.9999642276,0.7519736261,0.9999842431,0.769,1.000,0.752,1.000
840,0.7686950921,0.9999642296,0.7519671649,0.9999842439,0.769,1.000,0.752,1.000
841,0.7686890351,0.9999642317,0.7519607134,0.9999842447,0.769,1.000,0.752,1.000
842,0.7686829873,0.9999642337,0.7519542716,0.9999842455,0.769,1.000,0.752,1.000
843,0.7686769488,0.9999642357,0.7519478394,0.9999842462,0.769,1.000,0.752,1.000
844,0.7686709194,0.9999642377,0.7519414169,0.999984247,0.769,1.000,0.752,1.000
845,0.7686648992,0.9999642397,0.751935004,0.9999842478,0.769,1.000,0.752,1.000
846,0.7686588883,0.9999642416,0.7519286007,0.9999842485,0.769,1.000,0.752,1.000
847,0.7686528864,0.9999642436,0.7519222071,0.9999842493,0.769,1.000,0.752,1.000
848,0.7686468938,0.9999642455,0.7519158231,0.99998425,0.769,1.000,0.752,1.000
849,0.7686409103,0.9999642474,0.7519094486,0.9999842508,0.769,1.000,0.752,1.000
850,0.7686349359,0.9999642493,0.7519030837,0.9999842515,0.769,1.000,0.752,1.000
851,0.7686289706,0.9999642512,0.7518967284,0.9999842523,0.769,1.000,0.752,1.000
852,0.7686230144,0.9999642531,0.7518903826,0.999984253,0.769,1.000,0.752,1.000
853,0.7686170673,0.9999642549,0.7518840463,0.9999842537,0.769,1.000,0.752,1.000
854,0.7686111293,0.9999642567,0.7518777196,0.9999842544,0.769,1.000,0.752,1.000
855,0.7686052003,0.9999642585,0.7518714023,0.9999842551,0.769,1.000,0.752,1.000
856,0.7685992804,0.9999642603,0.7518650946,0.9999842558,0.769,1.000,0.752,1.000
857,0.7685933695,0.9999642621,0.7518587963,0.9999842565,0.769,1.000,0.752,1.000
858,0.7685874676,0.9999642639,0.7518525075,0.9999842572,0.769,1.000,0.752,1.000
859,0.7685815747,0.9999642656,0.7518462281,0.9999842579,0.769,1.000,0.752,1.000
860,0.7685756908,0.9999642674,0.7518399582,0.9999842585,0.769,1.000,0.752,1.000
861,0.7685698159,0.9999642691,0.7518336977,0.9999842592,0.769,1.000,0.752,1.000
862,0.76856395,0.9999642708,0.7518274466,0.9999842599,0.769,1.000,0.752,1.000
863,0.768558093,0.9999642725,0.7518212048,0.9999842605,0.769,1.000,0.752,1.000
864,0.7685522449,0.9999642742,0.7518149725,0.9999842612,0.769,1.000,0.752,1.000
865,0.7685464058,0.9999642758,0.7518087495,0.9999842618,0.769,1.000,0.752,1.000
866,0.7685405756,0.9999642775,0.7518025359,0.9999842625,0.769,1.000,0.752,1.000
867,0.7685347543,0.9999642791,0.7517963317,0.9999842631,0.769,1.000,0.752,1.000
868,0.7685289418,0.9999642807,0.7517901367,0.9999842637,0.769,1.000,0.752,1.000
869,0.7685231383,0.9999642823,0.7517839511,0.9999842644,0.769,1.000,0.752,1.000
870,0.7685173436,0.9999642839,0.7517777747,0.999984265,0.769,1.000,0.752,1.000
871,0.7685115577,0.9999642855,0.7517716077,0.9999842656,0.769,1.000,0.752,1.000
872,0.7685057807,0.9999642871,0.7517654499,0.9999842662,0.769,1.000,0.752,1.000
873,0.7685000125,0.9999642886,0.7517593014,0.9999842668,0.769,1.000,0.752,1.000
874,0.7684942531,0.9999642902,0.7517531621,0.9999842674,0.768,1.000,0.752,1.000
875,0.7684885024,0.9999642917,0.7517470321,0.999984268,0.768,1.000,0.752,1.000
876,0.7684827606,0.9999642932,0.7517409113,0.9999842686,0.768,1.000,0.752,1.000
877,0.7684770275,0.9999642947,0.7517347996,0.9999842692,0.768,1.000,0.752,1.000
878,0.7684713032,0.9999642962,0.7517286972,0.9999842697,0.768,1.000,0.752,1.000
879,0.7684655876,0.9999642977,0.751722604,0.9999842703,0.768,1.000,0.752,1.000
880,0.7684598807,0.9999642991,0.7517165199,0.9999842709,0.768,1.000,0.752,1.000
881,0.7684541826,0.9999643006,0.7517104449,0.9999842714,0.768,1.000,0.752,1.000
882,0.7684484931,0.999964302,0.7517043791,0.999984272,0.768,1.000,0.752,1.000
883,0.7684428123,0.9999643034,0.7516983225,0.9999842725,0.768,1.000,0.752,1.000
884,0.7684371402,0.9999643048,0.7516922749,0.9999842731,0.768,1.000,0.752,1.000
885,0.7684314768,0.9999643062,0.7516862365,0.9999842736,0.768,1.000,0.752,1.000
886,0.768425822,0.9999643076,0.7516802071,0.9999842742,0.768,1.000,0.752,1.000
887,0.7684201758,0.999964309,0.7516741868,0.9999842747,0.768,1.000,0.752,1.000
888,0.7684145383,0.9999643103,0.7516681755,0.9999842752,0.768,1.000,0.752,1.000
889,0.7684089094,0.9999643117,0.7516621733,0.9999842758,0.768,1.000,0.752,1.000
890,0.768403289,0.999964313,0.7516561802,0.9999842763,0.768,1.000,0.752,1.000
891,0.7683976773,0.9999643144,0.751650196,0.9999842768,0.768,1.000,0.752,1.000
892,0.7683920741,0.9999643157,0.7516442209,0.9999842773,0.768,1.000,0.752,1.000
893,0.7683864794,0.999964317,0.7516382547,0.9999842778,0.768,1.000,0.752,1.000
894,0.7683808933,0.9999643183,0.7516322975,0.9999842783,0.768,1.000,0.752,1.000
895,0.7683753157,0.9999643195,0.7516263493,0.9999842788,0.768,1.000,0.752,1.000
896,0.7683697467,0.9999643208,0.7516204101,0.9999842793,0.768,1.000,0.752,1.000
897,0.7683641861,0.9999643221,0.7516144797,0.9999842798,0.768,1.000,0.752,1.000
898,0.7683586341,0.9999643233,0.7516085583,0.9999842803,0.768,1.000,0.752,1.000
899,0.7683530905,0.9999643246,0.7516026459,0.9999842808,0.768,1.000,0.752,1.000
900,0.7683475553,0.9999643258,0.7515967423,0.9999842812,0.768,1.000,0.752,1.000
901,0.7683420286,0.999964327,0.7515908476,0.9999842817,0.768,1.000,0.752,1.000
902,0.7683365104,0.9999643282,0.7515849618,0.9999842822,0.768,1.000,0.752,1.000
903,0.7683310006,0.9999643294,0.7515790848,0.9999842826,0.768,1.000,0.752,1.000
904,0.7683254992,0.9999643306,0.7515732167,0.9999842831,0.768,1.000,0.752,1.000
905,0.7683200062,0.9999643318,0.7515673574,0.9999842835,0.768,1.000,0.752,1.000
906,0.7683145215,0.9999643329,0.7515615069,0.999984284,0.768,1.000,0.752,1.000
907,0.7683090453,0.9999643341,0.7515556653,0.9999842844,0.768,1.000,0.752,1.000
908,0.7683035774,0.9999643352,0.7515498324,0.9999842849,0.768,1.000,0.752,1.000
909,0.7682981178,0.9999643364,0.7515440083,0.9999842853,0.768,1.000,0.752,1.000
910,0.7682926666,0.9999643375,0.751538193,0.9999842858,0.768,1.000,0.752,1.000
911,0.7682872237,0.9999643386,0.7515323865,0.9999842862,0.768,1.000,0.752,1.000
912,0.7682817892,0.9999643397,0.7515265886,0.9999842866,0.768,1.000,0.752,1.000
913,0.7682763629,0.9999643408,0.7515207996,0.9999842871,0.768,1.000,0.752,1.000
914,0.7682709449,0.9999643419,0.7515150192,0.9999842875,0.768,1.000,0.752,1.000
915,0.7682655351,0.9999643429,0.7515092475,0.9999842879,0.768,1.000,0.752,1.000
916,0.7682601337,0.999964344,0.7515034846,0.9999842883,0.768,1.000,0.752,1.000
917,0.7682547404,0.9999643451,0.7514977303,0.9999842887,0.768,1.000,0.751,1.000
918,0.7682493554,0.9999643461,0.7514919846,0.9999842891,0.768,1.000,0.751,1.000
919,0.7682439786,0.9999643472,0.7514862476,0.9999842895,0.768,1.000,0.751,1.000
920,0.7682386101,0.9999643482,0.7514805193,0.9999842899,0.768,1.000,0.751,1.000
921,0.7682332497,0.9999643492,0.7514747996,0.9999842903,0.768,1.000,0.751,1.000
922,0.7682278975,0.9999643502,0.7514690885,0.9999842907,0.768,1.000,0.751,1.000
923,0.7682225534,0.9999643512,0.751463386,0.9999842911,0.768,1.000,0.751,1.000
924,0.7682172176,0.9999643522,0.751457692,0.9999842915,0.768,1.000,0.751,1.000
925,0.7682118898,0.9999643532,0.7514520067,0.9999842919,0.768,1.000,0.751,1.000
926,0.7682065702,0.9999643542,0.7514463299,0.9999842922,0.768,1.000,0.751,1.000
927,0.7682012587,0.9999643551,0.7514406617,0.9999842926,0.768,1.000,0.751,1.000
928,0.7681959554,0.9999643561,0.751435002,0.999984293,0.768,1.000,0.751,1.000
929,0.7681906601,0.999964357,0.7514293508,0.9999842934,0.768,1.000,0.751,1.000
930,0.7681853729,0.999964358,0.7514237081,0.9999842937,0.768,1.000,0.751,1.000
931,0.7681800937,0.9999643589,0.751418074,0.9999842941,0.768,1.000,0.751,1.000
932,0.7681748226,0.9999643599,0.7514124483,0.9999842944,0.768,1.000,0.751,1.000
933,0.7681695596,0.9999643608,0.7514068311,0.9999842948,0.768,1.000,0.751,1.000
934,0.7681643046,0.9999643617,0.7514012223,0.9999842951,0.768,1.000,0.751,1.000
935,0.7681590576,0.9999643626,0.751395622,0.9999842955,0.768,1.000,0.751,1.000
936,0.7681538186,0.9999643635,0.7513900301,0.9999842958,0.768,1.000,0.751,1.000
937,0.7681485876,0.9999643644,0.7513844467,0.9999842962,0.768,1.000,0.751,1.000
938,0.7681433646,0.9999643652,0.7513788716,0.9999842965,0.768,1.000,0.751,1.000
939,0.7681381496,0.9999643661,0.751373305,0.9999842969,0.768,1.000,0.751,1.000
940,0.7681329425,0.999964367,0.7513677467,0.9999842972,0.768,1.000,0.751,1.000
941,0.7681277433,0.9999643678,0.7513621968,0.9999842975,0.768,1.000,0.751,1.000
942,0.7681225521,0.9999643687,0.7513566553,0.9999842979,0.768,1.000,0.751,1.000
943,0.7681173688,0.9999643695,0.7513511221,0.9999842982,0.768,1.000,0.751,1.000
944,0.7681121934,0.9999643703,0.7513455972,0.9999842985,0.768,1.000,0.751,1.000
945,0.7681070259,0.9999643712,0.7513400807,0.9999842988,0.768,1.000,0.751,1.000
946,0.7681018663,0.999964372,0.7513345724,0.9999842991,0.768,1.000,0.751,1.000
947,0.7680967145,0.9999643728,0.7513290725,0.9999842995,0.768,1.000,0.751,1.000
948,0.7680915706,0.9999643736,0.7513235808,0.9999842998,0.768,1.000,0.751,1.000
949,0.7680864346,0.9999643744,0.7513180974,0.9999843001,0.768,1.000,0.751,1.000
950,0.7680813064,0.9999643752,0.7513126223,0.9999843004,0.768,1.000,0.751,1.000
951,0.768076186,0.999964376,0.7513071554,0.9999843007,0.768,1.000,0.751,1.000
952,0.7680710734,0.9999643767,0.7513016967,0.999984301,0.768,1.000,0.751,1.000
953,0.7680659686,0.9999643775,0.7512962463,0.9999843013,0.768,1.000,0.751,1.000
954,0.7680608716,0.9999643783,0.7512908041,0.9999843016,0.768,1.000,0.751,1.000
955,0.7680557824,0.999964379,0.75128537,0.9999843019,0.768,1.000,0.751,1.000
956,0.7680507009,0.9999643798,0.7512799442,0.9999843022,0.768,1.000,0.751,1.000
957,0.7680456272,0.9999643805,0.7512745265,0.9999843024,0.768,1.000,0.751,1.000
958,0.7680405612,0.9999643813,0.7512691169,0.9999843027,0.768,1.000,0.751,1.000
959,0.7680355029,0.999964382,0.7512637156,0.999984303,0.768,1.000,0.751,1.000
960,0.7680304523,0.9999643827,0.7512583223,0.9999843033,0.768,1.000,0.751,1.000
961,0.7680254095,0.9999643834,0.7512529372,0.9999843036,0.768,1.000,0.751,1.000
962,0.7680203743,0.9999643841,0.7512475602,0.9999843038,0.768,1.000,0.751,1.000
963,0.7680153468,0.9999643848,0.7512421912,0.9999843041,0.768,1.000,0.751,1.000
964,0.768010327,0.9999643855,0.7512368304,0.9999843044,0.768,1.000,0.751,1.000
965,0.7680053148,0.9999643862,0.7512314776,0.9999843047,0.768,1.000,0.751,1.000
966,0.7680003102,0.9999643869,0.7512261329,0.9999843049,0.768,1.000,0.751,1.000
967,0.7679953133,0.9999643876,0.7512207962,0.9999843052,0.768,1.000,0.751,1.000
968,0.767990324,0.9999643883,0.7512154676,0.9999843054,0.768,1.000,0.751,1.000
969,0.7679853423,0.9999643889,0.751210147,0.9999843057,0.768,1.000,0.751,1.000
970,0.7679803682,0.9999643896,0.7512048344,0.9999843059,0.768,1.000,0.751,1.000
971,0.7679754016,0.9999643902,0.7511995298,0.9999843062,0.768,1.000,0.751,1.000
972,0.7679704427,0.9999643909,0.7511942331,0.9999843065,0.768,1.000,0.751,1.000
973,0.7679654912,0.9999643915,0.7511889445,0.9999843067,0.768,1.000,0.751,1.000
974,0.7679605474,0.9999643922,0.7511836638,0.9999843069,0.768,1.000,0.751,1.000
975,0.767955611,0.9999643928,0.751178391,0.9999843072,0.768,1.000,0.751,1.000
976,0.7679506822,0.9999643934,0.7511731262,0.9999843074,0.768,1.000,0.751,1.000
977,0.7679457609,0.999964394,0.7511678694,0.9999843077,0.768,1.000,0.751,1.000
978,0.7679408471,0.9999643947,0.7511626204,0.9999843079,0.768,1.000,0.751,1.000
979,0.7679359407,0.9999643953,0.7511573793,0.9999843081,0.768,1.000,0.751,1.000
980,0.7679310419,0.9999643959,0.7511521461,0.9999843084,0.768,1.000,0.751,1.000
981,0.7679261505,0.9999643965,0.7511469208,0.9999843086,0.768,1.000,0.751,1.000
982,0.7679212665,0.9999643971,0.7511417034,0.9999843088,0.768,1.000,0.751,1.000
983,0.76791639,0.9999643977,0.7511364938,0.9999843091,0.768,1.000,0.751,1.000
984,0.7679115209,0.9999643982,0.751131292,0.9999843093,0.768,1.000,0.751,1.000
985,0.7679066592,0.9999643988,0.7511260981,0.9999843095,0.768,1.000,0.751,1.000
986,0.7679018049,0.9999643994,0.751120912,0.9999843097,0.768,1.000,0.751,1.000
987,0.767896958,0.9999644,0.7511157337,0.99998431,0.768,1.000,0.751,1.000
988,0.7678921185,0.9999644005,0.7511105632,0.9999843102,0.768,1.000,0.751,1.000
989,0.7678872864,0.9999644011,0.7511054005,0.9999843104,0.768,1.000,0.751,1.000
990,0.7678824616,0.9999644016,0.7511002455,0.9999843106,0.768,1.000,0.751,1.000
991,0.7678776441,0.9999644022,0.7510950983,0.9999843108,0.768,1.000,0.751,1.000
992,0.767872834,0.9999644027,0.7510899588,0.999984311,0.768,1.000,0.751,1.000
993,0.7678680312,0.9999644032,0.7510848271,0.9999843112,0.768,1.000,0.751,1.000
994,0.7678632357,0.9999644038,0.7510797031,0.9999843114,0.768,1.000,0.751,1.000
995,0.7678584475,0.9999644043,0.7510745868,0.9999843116,0.768,1.000,0.751,1.000
996,0.7678536666,0.9999644048,0.7510694782,0.9999843118,0.768,1.000,0.751,1.000
997,0.767848893,0.9999644053,0.7510643772,0.999984312,0.768,1.000,0.751,1.000
998,0.7678441266,0.9999644059,0.751059284,0.9999843122,0.768,1.000,0.751,1.000
999,0.7678393675,0.9999644064,0.7510541984,0.9999843124,0.768,1.000,0.751,1.000


==> Generalisationbehaviour.csv <==
N,Cwom,C1m,Cwomtest,C1mtest,Cwomround,C1mround,Cwomtestround,C1mtestround
1,1,0.9999999991,0.4982094675,0.5099018582,1.000,1.000,0.498,0.510
2,0.9567100306,0.9999999461,0.4896723116,0.5106975322,0.957,1.000,0.490,0.511
3,0.9060908824,0.9981959618,0.5106926381,0.5623798619,0.906,0.998,0.511,0.562
4,0.840252636,0.9944377321,0.5039708984,0.6721045389,0.840,0.994,0.504,0.672
5,0.8100544471,0.9904755563,0.4981529273,0.8435743532,0.810,0.990,0.498,0.844
6,0.7899673941,0.9920054118,0.5031691966,0.9151299895,0.790,0.992,0.503,0.915
7,0.7701582042,0.9937603281,0.5141054848,0.9610717824,0.770,0.994,0.514,0.961
8,0.7429182568,0.999999413,0.4966340271,0.9999763498,0.743,1.000,0.497,1.000
9,0.747957181,0.9946253187,0.4963727556,0.9842727894,0.748,0.995,0.496,0.984
10,0.7276620279,0.9999998533,0.5063076005,0.9999924695,0.728,1.000,0.506,1.000


==> SWAP1m.csv <==
step,Cwom,C1m,Cwomtest,C1mtest,Cwomround,C1mround,Cwomtestround,C1mtestround
0,0.5041899275,0.4896313167,0.5212621773,0.4819036372,0.504,0.49,0.521,0.482
1,0.5053980015,0.4909393669,0.5212075834,0.4824552515,0.505,0.491,0.521,0.482
2,0.5066134746,0.4922496229,0.5211300569,0.4829953807,0.507,0.492,0.521,0.483
3,0.5078358117,0.4935623947,0.5210294817,0.4835241686,0.508,0.494,0.521,0.484
4,0.5090644636,0.4948779498,0.5209057725,0.4840418043,0.509,0.495,0.521,0.484
5,0.5102988685,0.496196515,0.520758876,0.4845485257,0.51,0.496,0.521,0.485
6,0.5115384531,0.497518279,0.520588771,0.4850446219,0.512,0.498,0.521,0.485
7,0.5127826333,0.4988433946,0.520395469,0.4855304346,0.513,0.499,0.52,0.486
8,0.5140308157,0.5001719808,0.5201790145,0.4860063592,0.514,0.5,0.52,0.486
9,0.5152823988,0.5015041247,0.5199394849,0.4864728457,0.515,0.502,0.52,0.486
10,0.5165367739,0.5028398844,0.5196769912,0.486930398,0.517,0.503,0.52,0.487
11,0.5177933269,0.5041792907,0.5193916771,0.4873795738,0.518,0.504,0.519,0.487
12,0.5190514389,0.5055223505,0.5190837197,0.4878209834,0.519,0.506,0.519,0.488
13,0.5203104884,0.5068690489,0.5187533286,0.4882552882,0.52,0.507,0.519,0.488
14,0.5215698518,0.5082193531,0.5184007459,0.4886831997,0.522,0.508,0.518,0.489
15,0.522828905,0.5095732154,0.5180262458,0.4891054769,0.523,0.51,0.518,0.489
16,0.5240870252,0.5109305777,0.5176301334,0.4895229253,0.524,0.511,0.518,0.49
17,0.5253435914,0.5122913755,0.5172127449,0.4899363943,0.525,0.512,0.517,0.49
18,0.5265979864,0.5136555426,0.5167744461,0.4903467758,0.527,0.514,0.517,0.49
19,0.5278495979,0.5150230166,0.5163156318,0.4907550021,0.528,0.515,0.516,0.491
20,0.5290978197,0.5163937441,0.5158367249,0.491162045,0.529,0.516,0.516,0.491
21,0.5303420528,0.5177676868,0.5153381751,0.4915689137,0.53,0.518,0.515,0.492
22,0.5315817071,0.5191448271,0.5148204581,0.4919766547,0.532,0.519,0.515,0.492
23,0.5328162022,0.5205251752,0.5142840738,0.4923863504,0.533,0.521,0.514,0.492
24,0.5340449686,0.5219087749,0.5137295457,0.4927991194,0.534,0.522,0.514,0.493
25,0.5352674489,0.5232957104,0.513157419,0.4932161166,0.535,0.523,0.513,0.493
26,0.5364830988,0.524686113,0.5125682594,0.4936385334,0.536,0.525,0.513,0.494
27,0.537691388,0.5260801676,0.5119626519,0.4940675996,0.538,0.526,0.512,0.494
28,0.5388918011,0.5274781191,0.5113411986,0.4945045842,0.539,0.527,0.511,0.495
29,0.5400838386,0.5288802789,0.5107045179,0.494950798,0.54,0.529,0.511,0.495
30,0.5412670178,0.5302870312,0.5100532424,0.4954075959,0.541,0.53,0.51,0.495
31,0.5424408729,0.5316988387,0.5093880179,0.4958763807,0.542,0.532,0.509,0.496
32,0.5436049566,0.5331162491,0.5087095009,0.4963586057,0.544,0.533,0.509,0.496
33,0.5447588399,0.5345399,0.5080183581,0.4968557801,0.545,0.535,0.508,0.497
34,0.5459021129,0.5359705254,0.507315264,0.497369473,0.546,0.536,0.507,0.497
35,0.5470343854,0.5374089604,0.5066008994,0.4979013193,0.547,0.537,0.507,0.498
36,0.5481552869,0.5388561469,0.5058759503,0.4984530252,0.548,0.539,0.506,0.498
37,0.5492644673,0.5403131393,0.505141106,0.4990263752,0.549,0.54,0.505,0.499
38,0.5503615968,0.5417811094,0.5043970574,0.499623239,0.55,0.542,0.504,0.5
39,0.5514463663,0.5432613522,0.5036444961,0.5002455793,0.551,0.543,0.504,0.5
40,0.5525184872,0.5447552919,0.5028841125,0.5008954604,0.553,0.545,0.503,0.501
41,0.5535776919,0.5462644874,0.5021165943,0.501575057,0.554,0.546,0.502,0.502
42,0.5546237332,0.547790639,0.5013426258,0.502286664,0.555,0.548,0.501,0.502
43,0.5556563845,0.549335595,0.5005628859,0.5030327069,0.556,0.549,0.501,0.503
44,0.5566754399,0.5509013588,0.4997780472,0.5038157531,0.557,0.551,0.5,0.504
45,0.5576807133,0.5524900968,0.4989887747,0.5046385229,0.558,0.552,0.499,0.505
46,0.5586720388,0.5541041461,0.4981957251,0.5055039028,0.559,0.554,0.498,0.506
47,0.5596492701,0.555746024,0.497399545,0.5064149576,0.56,0.556,0.497,0.506
48,0.5606122801,0.5574184366,0.4966008705,0.5073749448,0.561,0.557,0.497,0.507
49,0.5615609606,0.5591242893,0.4958003262,0.5083873282,0.562,0.559,0.496,0.508
50,0.5624952218,0.560866697,0.4949985241,0.5094557929,0.562,0.561,0.495,0.509
51,0.563414992,0.562648995,0.4941960631,0.5105842601,0.563,0.563,0.494,0.511
52,0.5643202167,0.5644747504,0.4933935281,0.5117769029,0.564,0.564,0.493,0.512
53,0.5652108586,0.5663477739,0.4925914894,0.5130381614,0.565,0.566,0.493,0.513
54,0.5660868966,0.5682721312,0.4917905022,0.5143727579,0.566,0.568,0.492,0.514
55,0.5669483253,0.5702521549,0.4909911059,0.5157857125,0.567,0.57,0.491,0.516
56,0.5677951548,0.5722924559,0.490193824,0.517282357,0.568,0.572,0.49,0.517
57,0.5686274095,0.5743979338,0.4893991633,0.5188683484,0.569,0.574,0.489,0.519
58,0.5694451278,0.5765737869,0.4886076138,0.5205496809,0.569,0.577,0.489,0.521
59,0.5702483615,0.5788255199,0.4878196485,0.5223326951,0.57,0.579,0.488,0.522
60,0.5710371751,0.5811589504,0.4870357229,0.5242240857,0.571,0.581,0.487,0.524
61,0.5718116452,0.583580212,0.4862562753,0.5262309047,0.572,0.584,0.486,0.526
62,0.5725718596,0.5860957545,0.4854817261,0.528360561,0.573,0.586,0.485,0.528
63,0.573317917,0.5887123395,0.4847124785,0.530620814,0.573,0.589,0.485,0.531
64,0.5740499264,0.5914370313,0.4839489177,0.5330197616,0.574,0.591,0.484,0.533
65,0.5747680061,0.5942771806,0.4831914115,0.5355658203,0.575,0.594,0.483,0.536
66,0.5754722833,0.597240402,0.4824403103,0.5382676961,0.575,0.597,0.482,0.538
67,0.5761628937,0.6003345421,0.481695947,0.5411343462,0.576,0.6,0.482,0.541
68,0.5768399804,0.6035676382,0.4809586372,0.5441749285,0.577,0.604,0.481,0.544
69,0.5775036938,0.6069478657,0.4802286797,0.5473987387,0.578,0.607,0.48,0.547
70,0.5781541909,0.6104834738,0.4795063563,0.5508151332,0.578,0.61,0.48,0.551
71,0.5787916344,0.6141827068,0.4787919325,0.5544334378,0.579,0.614,0.479,0.554
72,0.5794161926,0.6180537127,0.4780856573,0.5582628402,0.579,0.618,0.478,0.558
73,0.5800280388,0.6221044361,0.4773877637,0.5623122675,0.58,0.622,0.477,0.562
74,0.5806273506,0.6263424969,0.4766984694,0.5665902479,0.581,0.626,0.477,0.567
75,0.5812143094,0.6307750545,0.4760179763,0.5711047583,0.581,0.631,0.476,0.571
76,0.5817891002,0.6354086591,0.4753464718,0.57586306,0.582,0.635,0.475,0.576
77,0.5823519111,0.6402490916,0.4746841285,0.5808715247,0.582,0.64,0.475,0.581
78,0.5829029325,0.6453011947,0.4740311049,0.5861354536,0.583,0.645,0.474,0.586
79,0.5834423572,0.6505686996,0.4733875455,0.5916588974,0.583,0.651,0.473,0.592
80,0.5839703794,0.6560540513,0.4727535815,0.5974444777,0.584,0.656,0.473,0.597
81,0.5844871952,0.6617582381,0.4721293314,0.6034932209,0.584,0.662,0.472,0.603
82,0.5849930013,0.6676806311,0.4715149006,0.6098044059,0.585,0.668,0.472,0.61
83,0.5854879952,0.6738188381,0.4709103828,0.616375435,0.585,0.674,0.471,0.616
84,0.5859723748,0.6801685787,0.4703158596,0.6232017317,0.586,0.68,0.47,0.623
85,0.5864463382,0.6867235847,0.4697314015,0.6302766694,0.586,0.687,0.47,0.63
86,0.5869100831,0.6934755304,0.469157068,0.6375915345,0.587,0.693,0.469,0.638
87,0.5873638067,0.7004139962,0.4685929082,0.6451355245,0.587,0.7,0.469,0.645
88,0.5878077056,0.7075264684,0.4680389609,0.6528957801,0.588,0.708,0.468,0.653
89,0.5882419755,0.7147983746,0.4674952555,0.6608574501,0.588,0.715,0.467,0.661
90,0.5886668106,0.722213158,0.4669618119,0.6690037838,0.589,0.722,0.467,0.669
91,0.5890824042,0.7297523879,0.4664386414,0.6773162488,0.589,0.73,0.466,0.677
92,0.5894889477,0.737395906,0.4659257465,0.6857746685,0.589,0.737,0.466,0.686
93,0.5898866309,0.7451220082,0.4654231218,0.6943573773,0.59,0.745,0.465,0.694
94,0.5902756416,0.7529076596,0.4649307542,0.7030413912,0.59,0.753,0.465,0.703
95,0.5906561658,0.7607287407,0.4644486233,0.7118025917,0.591,0.761,0.464,0.712
96,0.591028387,0.7685603233,0.4639767015,0.7206159261,0.591,0.769,0.464,0.721
97,0.5913924869,0.776376971,0.4635149549,0.7294556229,0.591,0.776,0.464,0.729
98,0.5917486444,0.7841530622,0.463063343,0.7382954268,0.592,0.784,0.463,0.738
99,0.5920970361,0.7918631267,0.4626218196,0.7471088507,0.592,0.792,0.463,0.747
100,0.5924378361,0.7994821903,0.4621903328,0.7558694477,0.592,0.799,0.462,0.756
101,0.5927712156,0.8069861181,0.4617688254,0.7645510975,0.593,0.807,0.462,0.765
102,0.5930973435,0.8143519452,0.4613572352,0.7731283037,0.593,0.814,0.461,0.773
103,0.5934163857,0.8215581859,0.4609554954,0.7815764948,0.593,0.822,0.461,0.782
104,0.5937285052,0.82858511,0.4605635347,0.7898723189,0.594,0.829,0.461,0.79
105,0.5940338624,0.8354149779,0.4601812776,0.7979939225,0.594,0.835,0.46,0.798
106,0.5943326147,0.8420322266,0.459808645,0.8059212043,0.594,0.842,0.46,0.806
107,0.5946249166,0.8484236023,0.459445554,0.8136360319,0.595,0.848,0.459,0.814
108,0.5949109198,0.8545782361,0.4590919185,0.821122417,0.595,0.855,0.459,0.821
109,0.5951907729,0.8604876638,0.458747649,0.8283666413,0.595,0.86,0.459,0.828
110,0.5954646217,0.8661457937,0.4584126536,0.835357331,0.595,0.866,0.458,0.835
111,0.5957326089,0.8715488243,0.4580868374,0.8420854797,0.596,0.872,0.458,0.842
112,0.5959948745,0.8766951226,0.4577701032,0.8485444225,0.596,0.877,0.458,0.849
113,0.5962515554,0.8815850666,0.4574623515,0.854729764,0.596,0.882,0.457,0.855
114,0.5965027857,0.8862208638,0.4571634809,0.8606392683,0.597,0.886,0.457,0.861
115,0.5967486965,0.8906063516,0.4568733879,0.8662727161,0.597,0.891,0.457,0.866
116,0.5969894161,0.8947467877,0.4565919676,0.8716317368,0.597,0.895,0.457,0.872
117,0.59722507,0.898648639,0.4563191134,0.8767196238,0.597,0.899,0.456,0.877
118,0.5974557807,0.9023193729,0.4560547177,0.8815411391,0.597,0.902,0.456,0.882
119,0.597681668,0.9057672576,0.4557986713,0.8861023138,0.598,0.906,0.456,0.886
120,0.5979028491,0.9090011748,0.4555508643,0.890410251,0.598,0.909,0.456,0.89
121,0.5981194382,0.9120304471,0.4553111857,0.8944729336,0.598,0.912,0.455,0.894
122,0.598331547,0.914864682,0.4550795238,0.8982990437,0.598,0.915,0.455,0.898
123,0.5985392845,0.9175136349,0.4548557665,0.9018977936,0.599,0.918,0.455,0.902
124,0.598742757,0.9199870886,0.454639801,0.9052787716,0.599,0.92,0.455,0.905
125,0.5989420684,0.9222947512,0.454431514,0.9084518036,0.599,0.922,0.454,0.908
126,0.5991373198,0.9244461708,0.4542307922,0.9114268306,0.599,0.924,0.454,0.911
127,0.5993286102,0.9264506657,0.4540375219,0.9142138024,0.599,0.926,0.454,0.914
128,0.5995160357,0.9283172687,0.4538515896,0.9168225866,0.6,0.928,0.454,0.917
129,0.5996996903,0.9300546847,0.4536728815,0.9192628923,0.6,0.93,0.454,0.919
130,0.5998796656,0.9316712593,0.4535012841,0.9215442075,0.6,0.932,0.454,0.922
131,0.6000560508,0.9331749574,0.4533366842,0.9236757484,0.6,0.933,0.453,0.924
132,0.600228933,0.9345733499,0.4531789686,0.9256664208,0.6,0.935,0.453,0.926
133,0.6003983969,0.9358736081,0.4530280246,0.9275247905,0.6,0.936,0.453,0.928
134,0.6005645251,0.9370825034,0.4528837399,0.9292590623,0.601,0.937,0.453,0.929
135,0.6007273981,0.9382064121,0.4527460026,0.9308770672,0.601,0.938,0.453,0.931
136,0.6008870942,0.9392513239,0.4526147016,0.9323862552,0.601,0.939,0.453,0.932
137,0.6010436899,0.940222853,0.4524897259,0.9337936934,0.601,0.94,0.452,0.934
138,0.6011972594,0.9411262519,0.4523709657,0.9351060691,0.601,0.941,0.452,0.935
139,0.6013478753,0.9419664269,0.4522583116,0.9363296954,0.601,0.942,0.452,0.936
140,0.601495608,0.9427479539,0.4521516549,0.9374705203,0.601,0.943,0.452,0.937
141,0.6016405261,0.9434750952,0.4520508878,0.9385341381,0.602,0.943,0.452,0.939
142,0.6017826967,0.9441518172,0.4519559034,0.9395258018,0.602,0.944,0.452,0.94
143,0.6019221847,0.9447818069,0.4518665954,0.9404504371,0.602,0.945,0.452,0.94
144,0.6020590535,0.9453684892,0.4517828586,0.941312657,0.602,0.945,0.452,0.941
145,0.6021933648,0.9459150432,0.4517045888,0.9421167769,0.602,0.946,0.452,0.942
146,0.6023251786,0.9464244182,0.4516316826,0.9428668301,0.602,0.946,0.452,0.943
147,0.6024545534,0.9468993489,0.4515640376,0.9435665827,0.602,0.947,0.452,0.944
148,0.6025815461,0.9473423701,0.4515015524,0.9442195489,0.603,0.947,0.452,0.944
149,0.602706212,0.9477558307,0.4514441268,0.9448290056,0.603,0.948,0.451,0.945
150,0.6028286051,0.9481419064,0.4513916613,0.945398007,0.603,0.948,0.451,0.945
151,0.6029487778,0.9485026126,0.4513440579,0.9459293977,0.603,0.949,0.451,0.946
152,0.6030667811,0.9488398156,0.4513012195,0.9464258266,0.603,0.949,0.451,0.946
153,0.6031826648,0.9491552436,0.4512630498,0.9468897593,0.603,0.949,0.451,0.947
154,0.6032964772,0.9494504969,0.4512294541,0.9473234897,0.603,0.949,0.451,0.947
155,0.6034082653,0.9497270574,0.4512003386,0.9477291521,0.603,0.95,0.451,0.948
156,0.603518075,0.9499862971,0.4511756106,0.9481087312,0.604,0.95,0.451,0.948
157,0.6036259509,0.9502294869,0.4511551785,0.9484640728,0.604,0.95,0.451,0.948
158,0.6037319364,0.9504578034,0.451138952,0.9487968928,0.604,0.95,0.451,0.949
159,0.6038360737,0.9506723367,0.4511268418,0.9491087867,0.604,0.951,0.451,0.949
160,0.603938404,0.9508740964,0.45111876,0.9494012374,0.604,0.951,0.451,0.949
161,0.6040389672,0.951064018,0.4511146195,0.9496756235,0.604,0.951,0.451,0.95
162,0.6041378023,0.9512429681,0.4511143347,0.9499332264,0.604,0.951,0.451,0.95
163,0.6042349473,0.9514117501,0.4511178209,0.9501752371,0.604,0.951,0.451,0.95
164,0.604330439,0.9515711084,0.4511249947,0.9504027626,0.604,0.952,0.451,0.95
165,0.6044243135,0.9517217334,0.4511357739,0.9506168319,0.604,0.952,0.451,0.951
166,0.6045166057,0.9518642649,0.4511500774,0.9508184017,0.605,0.952,0.451,0.951
167,0.6046073497,0.9519992966,0.4511678251,0.9510083611,0.605,0.952,0.451,0.951
168,0.6046965786,0.952127379,0.4511889385,0.9511875366,0.605,0.952,0.451,0.951
169,0.6047843248,0.9522490229,0.4512133397,0.9513566968,0.605,0.952,0.451,0.951
170,0.6048706198,0.9523647021,0.4512409524,0.9515165562,0.605,0.952,0.451,0.952
171,0.6049554941,0.9524748568,0.4512717011,0.9516677792,0.605,0.952,0.451,0.952
172,0.6050389777,0.9525798952,0.4513055117,0.9518109836,0.605,0.953,0.451,0.952
173,0.6051210996,0.9526801964,0.451342311,0.9519467439,0.605,0.953,0.451,0.952
174,0.6052018881,0.9527761127,0.4513820272,0.9520755945,0.605,0.953,0.451,0.952
175,0.6052813708,0.952867971,0.4514245894,0.9521980325,0.605,0.953,0.451,0.952
176,0.6053595746,0.9529560753,0.4514699278,0.9523145203,0.605,0.953,0.451,0.952
177,0.6054365256,0.9530407078,0.4515179739,0.952425488,0.605,0.953,0.452,0.952
178,0.6055122495,0.953122131,0.4515686601,0.9525313359,0.606,0.953,0.452,0.953
179,0.605586771,0.9532005889,0.4516219198,0.9526324365,0.606,0.953,0.452,0.953
180,0.6056601143,0.9532763081,0.4516776879,0.9527291364,0.606,0.953,0.452,0.953
181,0.6057323033,0.9533494997,0.4517358998,0.9528217582,0.606,0.953,0.452,0.953
182,0.6058033607,0.9534203597,0.4517964925,0.9529106023,0.606,0.953,0.452,0.953
183,0.6058733091,0.9534890707,0.4518594036,0.9529959482,0.606,0.953,0.452,0.953
184,0.6059421705,0.9535558024,0.451924572,0.9530780563,0.606,0.954,0.452,0.953
185,0.606009966,0.9536207128,0.4519919376,0.9531571689,0.606,0.954,0.452,0.953
186,0.6060767166,0.9536839491,0.4520614412,0.9532335119,0.606,0.954,0.452,0.953
187,0.6061424425,0.9537456481,0.4521330246,0.9533072954,0.606,0.954,0.452,0.953
188,0.6062071636,0.9538059374,0.4522066308,0.9533787153,0.606,0.954,0.452,0.953
189,0.6062708991,0.9538649356,0.4522822037,0.953447954,0.606,0.954,0.452,0.953
190,0.6063336679,0.9539227534,0.4523596879,0.9535151817,0.606,0.954,0.452,0.954
191,0.6063954884,0.9539794938,0.4524390294,0.9535805566,0.606,0.954,0.452,0.954
192,0.6064563785,0.9540352529,0.4525201749,0.9536442265,0.606,0.954,0.453,0.954
193,0.6065163557,0.9540901201,0.452603072,0.9537063289,0.607,0.954,0.453,0.954
194,0.6065754372,0.9541441788,0.4526876693,0.9537669923,0.607,0.954,0.453,0.954
195,0.6066336396,0.9541975069,0.4527739165,0.953826336,0.607,0.954,0.453,0.954
196,0.6066909792,0.9542501768,0.4528617638,0.9538844718,0.607,0.954,0.453,0.954
197,0.6067474718,0.9543022563,0.4529511627,0.9539415036,0.607,0.954,0.453,0.954
198,0.6068031332,0.9543538085,0.4530420653,0.9539975285,0.607,0.954,0.453,0.954
199,0.6068579783,0.9544048922,0.4531344248,0.954052637,0.607,0.954,0.453,0.954
200,0.606912022,0.9544555625,0.453228195,0.9541069134,0.607,0.954,0.453,0.954
201,0.6069652789,0.9545058707,0.4533233309,0.9541604367,0.607,0.955,0.453,0.954
202,0.607017763,0.9545558647,0.4534197879,0.9542132803,0.607,0.955,0.453,0.954
203,0.6070694881,0.9546055893,0.4535175226,0.9542655129,0.607,0.955,0.454,0.954
204,0.6071204678,0.9546550863,0.4536164923,0.9543171987,0.607,0.955,0.454,0.954
205,0.6071707152,0.9547043947,0.4537166551,0.9543683975,0.607,0.955,0.454,0.954
206,0.6072202433,0.9547535512,0.4538179697,0.9544191651,0.607,0.955,0.454,0.954
207,0.6072690646,0.9548025898,0.453920396,0.9544695539,0.607,0.955,0.454,0.954
208,0.6073171916,0.9548515425,0.4540238943,0.9545196125,0.607,0.955,0.454,0.955
209,0.6073646362,0.9549004392,0.4541284258,0.9545693867,0.607,0.955,0.454,0.955
210,0.6074114102,0.9549493078,0.4542339524,0.9546189189,0.607,0.955,0.454,0.955
211,0.6074575252,0.9549981745,0.4543404369,0.9546682491,0.607,0.955,0.454,0.955
212,0.6075029924,0.9550470637,0.4544478427,0.9547174146,0.608,0.955,0.454,0.955
213,0.607547823,0.9550959985,0.4545561339,0.9547664501,0.608,0.955,0.455,0.955
214,0.6075920276,0.9551450004,0.4546652753,0.9548153883,0.608,0.955,0.455,0.955
215,0.6076356169,0.9551940894,0.4547752325,0.9548642597,0.608,0.955,0.455,0.955
216,0.6076786012,0.9552432845,0.4548859716,0.9549130929,0.608,0.955,0.455,0.955
217,0.6077209907,0.9552926034,0.4549974597,0.9549619146,0.608,0.955,0.455,0.955
218,0.6077627952,0.9553420627,0.4551096642,0.9550107499,0.608,0.955,0.455,0.955
219,0.6078040244,0.9553916781,0.4552225534,0.9550596222,0.608,0.955,0.455,0.955
220,0.6078446879,0.9554414641,0.4553360962,0.9551085535,0.608,0.955,0.455,0.955
221,0.6078847949,0.9554914346,0.4554502619,0.9551575645,0.608,0.955,0.455,0.955
222,0.6079243546,0.9555416025,0.4555650209,0.9552066745,0.608,0.956,0.456,0.955
223,0.6079633759,0.9555919799,0.4556803437,0.9552559016,0.608,0.956,0.456,0.955
224,0.6080018676,0.9556425783,0.4557962019,0.9553052628,0.608,0.956,0.456,0.955
225,0.6080398381,0.9556934085,0.4559125672,0.9553547742,0.608,0.956,0.456,0.955
226,0.608077296,0.9557444806,0.4560294122,0.9554044508,0.608,0.956,0.456,0.955
227,0.6081142494,0.9557958042,0.4561467101,0.9554543066,0.608,0.956,0.456,0.955
228,0.6081507064,0.9558473883,0.4562644345,0.955504355,0.608,0.956,0.456,0.956
229,0.6081866749,0.9558992414,0.4563825596,0.9555546083,0.608,0.956,0.456,0.956
230,0.6082221627,0.9559513714,0.4565010603,0.9556050783,0.608,0.956,0.457,0.956
231,0.6082571774,0.956003786,0.4566199119,0.9556557761,0.608,0.956,0.457,0.956
232,0.6082917263,0.9560564923,0.4567390901,0.9557067121,0.608,0.956,0.457,0.956
233,0.6083258169,0.9561094971,0.4568585715,0.955757896,0.608,0.956,0.457,0.956
234,0.6083594563,0.9561628068,0.4569783329,0.9558093371,0.608,0.956,0.457,0.956
235,0.6083926515,0.9562164273,0.4570983517,0.9558610441,0.608,0.956,0.457,0.956
236,0.6084254094,0.9562703645,0.4572186058,0.9559130252,0.608,0.956,0.457,0.956
237,0.6084577367,0.9563246237,0.4573390735,0.9559652882,0.608,0.956,0.457,0.956
238,0.6084896402,0.9563792102,0.4574597339,0.9560178404,0.608,0.956,0.457,0.956
239,0.6085211264,0.9564341287,0.4575805662,0.9560706887,0.609,0.956,0.458,0.956
240,0.6085522015,0.9564893839,0.4577015501,0.9561238397,0.609,0.956,0.458,0.956
241,0.608582872,0.9565449803,0.4578226661,0.9561772996,0.609,0.957,0.458,0.956
242,0.6086131439,0.9566009219,0.4579438947,0.9562310743,0.609,0.957,0.458,0.956
243,0.6086430234,0.9566572128,0.4580652172,0.9562851692,0.609,0.957,0.458,0.956
244,0.6086725163,0.9567138567,0.4581866152,0.9563395898,0.609,0.957,0.458,0.956
245,0.6087016284,0.9567708572,0.4583080706,0.9563943409,0.609,0.957,0.458,0.956
246,0.6087303656,0.9568282178,0.4584295659,0.9564494273,0.609,0.957,0.458,0.956
247,0.6087587334,0.9568859417,0.4585510839,0.9565048536,0.609,0.957,0.459,0.957
248,0.6087867374,0.956944032,0.4586726079,0.956560624,0.609,0.957,0.459,0.957
249,0.6088143829,0.9570024918,0.4587941215,0.9566167426,0.609,0.957,0.459,0.957
250,0.6088416753,0.9570613237,0.4589156088,0.9566732133,0.609,0.957,0.459,0.957
251,0.6088686199,0.9571205306,0.4590370542,0.9567300397,0.609,0.957,0.459,0.957
252,0.6088952217,0.9571801149,0.4591584425,0.9567872253,0.609,0.957,0.459,0.957
253,0.6089214859,0.9572400792,0.4592797588,0.9568447735,0.609,0.957,0.459,0.957
254,0.6089474173,0.9573004259,0.4594009887,0.9569026875,0.609,0.957,0.459,0.957
255,0.608973021,0.9573611571,0.4595221181,0.9569609703,0.609,0.957,0.46,0.957
256,0.6089983016,0.957422275,0.4596431332,0.9570196248,0.609,0.957,0.46,0.957
257,0.6090232639,0.9574837817,0.4597640205,0.9570786538,0.609,0.957,0.46,0.957
258,0.6090479125,0.9575456791,0.459884767,0.9571380599,0.609,0.958,0.46,0.957
259,0.609072252,0.9576079691,0.46000536,0.9571978456,0.609,0.958,0.46,0.957
260,0.6090962869,0.9576706535,0.460125787,0.9572580134,0.609,0.958,0.46,0.957
261,0.6091200215,0.9577337341,0.4602460359,0.9573185656,0.609,0.958,0.46,0.957
262,0.6091434603,0.9577972124,0.4603660949,0.9573795043,0.609,0.958,0.46,0.957
263,0.6091666074,0.95786109,0.4604859526,0.9574408316,0.609,0.958,0.46,0.957
264,0.609189467,0.9579253685,0.4606055976,0.9575025497,0.609,0.958,0.461,0.958
265,0.6092120433,0.9579900492,0.4607250193,0.9575646603,0.609,0.958,0.461,0.958
266,0.6092343403,0.9580551335,0.4608442068,0.9576271654,0.609,0.958,0.461,0.958
267,0.609256362,0.9581206227,0.4609631501,0.9576900666,0.609,0.958,0.461,0.958
268,0.6092781123,0.9581865181,0.4610818389,0.9577533658,0.609,0.958,0.461,0.958
269,0.6092995951,0.9582528208,0.4612002635,0.9578170644,0.609,0.958,0.461,0.958
270,0.6093208142,0.9583195319,0.4613184146,0.957881164,0.609,0.958,0.461,0.958
271,0.6093417733,0.9583866526,0.4614362827,0.9579456661,0.609,0.958,0.461,0.958
272,0.6093624761,0.9584541837,0.461553859,0.9580105721,0.609,0.958,0.462,0.958
273,0.6093829261,0.9585221264,0.4616711348,0.9580758833,0.609,0.959,0.462,0.958
274,0.609403127,0.9585904814,0.4617881015,0.958141601,0.609,0.959,0.462,0.958
275,0.6094230823,0.9586592496,0.4619047511,0.9582077264,0.609,0.959,0.462,0.958
276,0.6094427953,0.9587284319,0.4620210754,0.9582742607,0.609,0.959,0.462,0.958
277,0.6094622695,0.9587980289,0.4621370668,0.9583412049,0.609,0.959,0.462,0.958
278,0.6094815083,0.9588680414,0.4622527177,0.9584085601,0.609,0.959,0.462,0.958
279,0.6095005149,0.95893847,0.4623680208,0.9584763273,0.61,0.959,0.462,0.958
280,0.6095192925,0.9590093153,0.4624829692,0.9585445073,0.61,0.959,0.462,0.959
281,0.6095378443,0.9590805779,0.4625975559,0.9586131012,0.61,0.959,0.463,0.959
282,0.6095561735,0.9591522583,0.4627117743,0.9586821096,0.61,0.959,0.463,0.959
283,0.6095742832,0.9592243569,0.462825618,0.9587515335,0.61,0.959,0.463,0.959
284,0.6095921763,0.9592968742,0.4629390808,0.9588213734,0.61,0.959,0.463,0.959
285,0.609609856,0.9593698105,0.4630521566,0.9588916302,0.61,0.959,0.463,0.959
286,0.609627325,0.9594431661,0.4631648396,0.9589623043,0.61,0.959,0.463,0.959
287,0.6096445864,0.9595169414,0.4632771242,0.9590333965,0.61,0.96,0.463,0.959
288,0.6096616429,0.9595911365,0.463389005,0.9591049072,0.61,0.96,0.463,0.959
289,0.6096784975,0.9596657517,0.4635004766,0.9591768369,0.61,0.96,0.464,0.959
290,0.6096951528,0.959740787,0.4636115341,0.9592491861,0.61,0.96,0.464,0.959
291,0.6097116116,0.9598162427,0.4637221726,0.9593219551,0.61,0.96,0.464,0.959
292,0.6097278766,0.9598921187,0.4638323872,0.9593951443,0.61,0.96,0.464,0.959
293,0.6097439505,0.959968415,0.4639421734,0.959468754,0.61,0.96,0.464,0.959
294,0.6097598357,0.9600451317,0.464051527,0.9595427845,0.61,0.96,0.464,0.96
295,0.609775535,0.9601222686,0.4641604435,0.959617236,0.61,0.96,0.464,0.96
296,0.6097910508,0.9601998256,0.4642689191,0.9596921086,0.61,0.96,0.464,0.96
297,0.6098063857,0.9602778026,0.4643769497,0.9597674025,0.61,0.96,0.464,0.96
298,0.609821542,0.9603561992,0.4644845317,0.9598431177,0.61,0.96,0.464,0.96
299,0.6098365222,0.9604350154,0.4645916614,0.9599192542,0.61,0.96,0.465,0.96
300,0.6098513287,0.9605142507,0.4646983353,0.9599958122,0.61,0.961,0.465,0.96
301,0.6098659639,0.9605939049,0.4648045502,0.9600727914,0.61,0.961,0.465,0.96
302,0.60988043,0.9606739775,0.4649103029,0.9601501919,0.61,0.961,0.465,0.96
303,0.6098947293,0.9607544681,0.4650155904,0.9602280134,0.61,0.961,0.465,0.96
304,0.6099088641,0.9608353761,0.4651204097,0.9603062558,0.61,0.961,0.465,0.96
305,0.6099228366,0.9609167012,0.4652247581,0.9603849188,0.61,0.961,0.465,0.96
306,0.609936649,0.9609984427,0.465328633,0.9604640021,0.61,0.961,0.465,0.96
307,0.6099503034,0.9610805999,0.4654320319,0.9605435055,0.61,0.961,0.465,0.961
308,0.6099638019,0.9611631723,0.4655349524,0.9606234285,0.61,0.961,0.466,0.961
309,0.6099771467,0.961246159,0.4656373921,0.9607037708,0.61,0.961,0.466,0.961
310,0.6099903397,0.9613295595,0.4657393491,0.9607845318,0.61,0.961,0.466,0.961
311,0.610003383,0.9614133727,0.4658408211,0.9608657111,0.61,0.961,0.466,0.961
312,0.6100162787,0.961497598,0.4659418065,0.9609473081,0.61,0.961,0.466,0.961
313,0.6100290286,0.9615822344,0.4660423032,0.9610293222,0.61,0.962,0.466,0.961
314,0.6100416347,0.9616672809,0.4661423097,0.9611117528,0.61,0.962,0.466,0.961
315,0.610054099,0.9617527366,0.4662418243,0.9611945992,0.61,0.962,0.466,0.961
316,0.6100664233,0.9618386004,0.4663408456,0.9612778606,0.61,0.962,0.466,0.961
317,0.6100786094,0.9619248713,0.4664393722,0.9613615363,0.61,0.962,0.466,0.961
318,0.6100906592,0.9620115481,0.4665374028,0.9614456254,0.61,0.962,0.467,0.961
319,0.6101025746,0.9620986296,0.4666349362,0.961530127,0.61,0.962,0.467,0.962
320,0.6101143572,0.9621861146,0.4667319713,0.9616150403,0.61,0.962,0.467,0.962
321,0.6101260089,0.9622740019,0.4668285072,0.9617003643,0.61,0.962,0.467,0.962
322,0.6101375314,0.9623622902,0.4669245428,0.9617860979,0.61,0.962,0.467,0.962
323,0.6101489263,0.962450978,0.4670200775,0.96187224,0.61,0.962,0.467,0.962
324,0.6101601954,0.9625400639,0.4671151104,0.9619587897,0.61,0.963,0.467,0.962
325,0.6101713403,0.9626295465,0.4672096409,0.9620457456,0.61,0.963,0.467,0.962
326,0.6101823626,0.9627194243,0.4673036684,0.9621331067,0.61,0.963,0.467,0.962
327,0.610193264,0.9628096957,0.4673971925,0.9622208716,0.61,0.963,0.467,0.962
328,0.610204046,0.9629003591,0.4674902127,0.9623090391,0.61,0.963,0.467,0.962
329,0.6102147103,0.9629914128,0.4675827288,0.9623976077,0.61,0.963,0.468,0.962
330,0.6102252583,0.9630828552,0.4676747403,0.9624865762,0.61,0.963,0.468,0.962
331,0.6102356915,0.9631746845,0.4677662473,0.9625759431,0.61,0.963,0.468,0.963
332,0.6102460116,0.963266899,0.4678572495,0.9626657068,0.61,0.963,0.468,0.963
333,0.6102562199,0.9633594966,0.4679477469,0.9627558658,0.61,0.963,0.468,0.963
334,0.6102663179,0.9634524757,0.4680377396,0.9628464186,0.61,0.963,0.468,0.963
335,0.610276307,0.9635458341,0.4681272275,0.9629373635,0.61,0.964,0.468,0.963
336,0.6102861887,0.96363957,0.468216211,0.9630286988,0.61,0.964,0.468,0.963
337,0.6102959644,0.9637336812,0.4683046901,0.9631204228,0.61,0.964,0.468,0.963
338,0.6103056354,0.9638281658,0.4683926653,0.9632125338,0.61,0.964,0.468,0.963
339,0.6103152031,0.9639230215,0.4684801367,0.9633050298,0.61,0.964,0.468,0.963
340,0.6103246688,0.9640182463,0.4685671048,0.9633979089,0.61,0.964,0.469,0.963
341,0.6103340339,0.9641138378,0.4686535701,0.9634911694,0.61,0.964,0.469,0.963
342,0.6103432996,0.9642097937,0.4687395331,0.9635848092,0.61,0.964,0.469,0.964
343,0.6103524673,0.9643061118,0.4688249944,0.9636788262,0.61,0.964,0.469,0.964
344,0.6103615382,0.9644027897,0.4689099544,0.9637732184,0.61,0.964,0.469,0.964
345,0.6103705136,0.9644998249,0.468994414,0.9638679837,0.61,0.964,0.469,0.964
346,0.6103793946,0.9645972151,0.4690783739,0.96396312,0.61,0.965,0.469,0.964
347,0.6103881826,0.9646949576,0.4691618347,0.9640586249,0.61,0.965,0.469,0.964
348,0.6103968786,0.9647930499,0.4692447973,0.9641544963,0.61,0.965,0.469,0.964
349,0.610405484,0.9648914894,0.4693272627,0.9642507318,0.61,0.965,0.469,0.964
350,0.6104139998,0.9649902735,0.4694092316,0.964347329,0.61,0.965,0.469,0.964
351,0.6104224272,0.9650893994,0.469490705,0.9644442856,0.61,0.965,0.469,0.964
352,0.6104307673,0.9651888644,0.469571684,0.9645415992,0.61,0.965,0.47,0.965
353,0.6104390212,0.9652886657,0.4696521695,0.9646392671,0.61,0.965,0.47,0.965
354,0.6104471901,0.9653888005,0.4697321626,0.9647372868,0.61,0.965,0.47,0.965
355,0.6104552751,0.9654892658,0.4698116644,0.9648356559,0.61,0.965,0.47,0.965
356,0.6104632771,0.9655900588,0.4698906761,0.9649343715,0.61,0.966,0.47,0.965
357,0.6104711974,0.9656911765,0.4699691989,0.965033431,0.61,0.966,0.47,0.965
358,0.6104790368,0.9657926158,0.470047234,0.9651328318,0.61,0.966,0.47,0.965
359,0.6104867964,0.9658943737,0.4701247826,0.9652325709,0.61,0.966,0.47,0.965
360,0.6104944773,0.965996447,0.470201846,0.9653326456,0.61,0.966,0.47,0.965
361,0.6105020805,0.9660988327,0.4702784255,0.965433053,0.611,0.966,0.47,0.965
362,0.6105096068,0.9662015275,0.4703545226,0.9655337902,0.611,0.966,0.47,0.966
363,0.6105170574,0.9663045282,0.4704301385,0.9656348541,0.611,0.966,0.47,0.966
364,0.6105244332,0.9664078315,0.4705052748,0.9657362419,0.611,0.966,0.471,0.966
365,0.610531735,0.9665114341,0.4705799327,0.9658379504,0.611,0.967,0.471,0.966
366,0.6105389639,0.9666153325,0.4706541139,0.9659399766,0.611,0.967,0.471,0.966
367,0.6105461208,0.9667195235,0.4707278198,0.9660423172,0.611,0.967,0.471,0.966
368,0.6105532065,0.9668240035,0.4708010518,0.9661449691,0.611,0.967,0.471,0.966
369,0.610560222,0.9669287691,0.4708738117,0.9662479292,0.611,0.967,0.471,0.966
370,0.6105671681,0.9670338167,0.4709461009,0.966351194,0.611,0.967,0.471,0.966
371,0.6105740458,0.9671391428,0.4710179211,0.9664547603,0.611,0.967,0.471,0.966
372,0.6105808558,0.9672447437,0.4710892738,0.9665586247,0.611,0.967,0.471,0.967
373,0.6105875991,0.9673506158,0.4711601607,0.9666627838,0.611,0.967,0.471,0.967
374,0.6105942764,0.9674567554,0.4712305835,0.9667672343,0.611,0.967,0.471,0.967
375,0.6106008886,0.9675631588,0.4713005438,0.9668719725,0.611,0.968,0.471,0.967
376,0.6106074366,0.9676698222,0.4713700434,0.9669769949,0.611,0.968,0.471,0.967
377,0.610613921,0.9677767418,0.471439084,0.9670822981,0.611,0.968,0.471,0.967
378,0.6106203427,0.9678839138,0.4715076673,0.9671878783,0.611,0.968,0.472,0.967
379,0.6106267024,0.9679913343,0.4715757951,0.967293732,0.611,0.968,0.472,0.967
380,0.610633001,0.9680989994,0.4716434691,0.9673998554,0.611,0.968,0.472,0.967
381,0.6106392393,0.9682069052,0.4717106912,0.9675062449,0.611,0.968,0.472,0.968
382,0.6106454178,0.9683150476,0.4717774631,0.9676128966,0.611,0.968,0.472,0.968
383,0.6106515375,0.9684234227,0.4718437868,0.9677198069,0.611,0.968,0.472,0.968
384,0.6106575989,0.9685320264,0.4719096639,0.9678269717,0.611,0.969,0.472,0.968
385,0.6106636029,0.9686408546,0.4719750964,0.9679343873,0.611,0.969,0.472,0.968
386,0.6106695502,0.9687499032,0.4720400862,0.9680420498,0.611,0.969,0.472,0.968
387,0.6106754413,0.9688591682,0.472104635,0.9681499552,0.611,0.969,0.472,0.968
388,0.6106812772,0.9689686452,0.4721687449,0.9682580995,0.611,0.969,0.472,0.968
389,0.6106870583,0.9690783302,0.4722324177,0.9683664788,0.611,0.969,0.472,0.968
390,0.6106927854,0.9691882189,0.4722956554,0.9684750889,0.611,0.969,0.472,0.968
391,0.6106984591,0.9692983069,0.4723584597,0.9685839259,0.611,0.969,0.472,0.969
392,0.6107040802,0.9694085901,0.4724208328,0.9686929855,0.611,0.969,0.472,0.969
393,0.6107096492,0.9695190641,0.4724827765,0.9688022637,0.611,0.97,0.472,0.969
394,0.6107151668,0.9696297246,0.4725442928,0.9689117562,0.611,0.97,0.473,0.969
395,0.6107206336,0.9697405672,0.4726053837,0.9690214589,0.611,0.97,0.473,0.969
396,0.6107260502,0.9698515875,0.472666051,0.9691313676,0.611,0.97,0.473,0.969
397,0.6107314172,0.9699627811,0.4727262969,0.9692414779,0.611,0.97,0.473,0.969
398,0.6107367353,0.9700741436,0.4727861232,0.9693517856,0.611,0.97,0.473,0.969
399,0.610742005,0.9701856704,0.472845532,0.9694622864,0.611,0.97,0.473,0.969
400,0.610747227,0.9702973572,0.4729045254,0.9695729759,0.611,0.97,0.473,0.97
401,0.6107524017,0.9704091993,0.4729631051,0.9696838497,0.611,0.97,0.473,0.97
402,0.6107575298,0.9705211923,0.4730212734,0.9697949035,0.611,0.971,0.473,0.97
403,0.6107626118,0.9706333316,0.4730790322,0.9699061328,0.611,0.971,0.473,0.97
404,0.6107676483,0.9707456126,0.4731363835,0.9700175331,0.611,0.971,0.473,0.97
405,0.6107726398,0.9708580308,0.4731933294,0.9701291001,0.611,0.971,0.473,0.97
406,0.6107775869,0.9709705816,0.4732498719,0.9702408291,0.611,0.971,0.473,0.97
407,0.6107824902,0.9710832602,0.4733060129,0.9703527158,0.611,0.971,0.473,0.97
408,0.61078735,0.9711960621,0.4733617547,0.9704647555,0.611,0.971,0.473,0.97
409,0.610792167,0.9713089826,0.4734170991,0.9705769437,0.611,0.971,0.473,0.971
410,0.6107969416,0.9714220171,0.4734720483,0.9706892758,0.611,0.971,0.473,0.971
411,0.6108016744,0.9715351609,0.4735266042,0.9708017472,0.611,0.972,0.474,0.971
412,0.6108063659,0.9716484092,0.473580769,0.9709143533,0.611,0.972,0.474,0.971
413,0.6108110165,0.9717617573,0.4736345446,0.9710270895,0.611,0.972,0.474,0.971
414,0.6108156267,0.9718752006,0.4736879332,0.971139951,0.611,0.972,0.474,0.971
415,0.6108201971,0.9719887343,0.4737409368,0.9712529334,0.611,0.972,0.474,0.971
416,0.6108247281,0.9721023536,0.4737935573,0.9713660318,0.611,0.972,0.474,0.971
417,0.6108292201,0.9722160539,0.473845797,0.9714792415,0.611,0.972,0.474,0.971
418,0.6108336736,0.9723298302,0.4738976578,0.9715925579,0.611,0.972,0.474,0.972
419,0.6108380891,0.972443678,0.4739491417,0.9717059763,0.611,0.972,0.474,0.972
420,0.610842467,0.9725575923,0.4740002509,0.9718194918,0.611,0.973,0.474,0.972
421,0.6108468077,0.9726715684,0.4740509874,0.9719330998,0.611,0.973,0.474,0.972
422,0.6108511117,0.9727856015,0.4741013532,0.9720467955,0.611,0.973,0.474,0.972
423,0.6108553795,0.9728996869,0.4741513504,0.9721605742,0.611,0.973,0.474,0.972
424,0.6108596114,0.9730138197,0.474200981,0.972274431,0.611,0.973,0.474,0.972
425,0.6108638078,0.9731279951,0.4742502471,0.9723883611,0.611,0.973,0.474,0.972
426,0.6108679693,0.9732422084,0.4742991507,0.9725023599,0.611,0.973,0.474,0.973
427,0.6108720961,0.9733564547,0.4743476939,0.9726164224,0.611,0.973,0.474,0.973
428,0.6108761887,0.9734707292,0.4743958787,0.9727305439,0.611,0.973,0.474,0.973
429,0.6108802474,0.9735850271,0.4744437071,0.9728447195,0.611,0.974,0.474,0.973
430,0.6108842727,0.9736993437,0.4744911812,0.9729589446,0.611,0.974,0.474,0.973
431,0.610888265,0.9738136741,0.474538303,0.9730732142,0.611,0.974,0.475,0.973
432,0.6108922246,0.9739280135,0.4745850745,0.9731875235,0.611,0.974,0.475,0.973
433,0.610896152,0.9740423571,0.4746314978,0.9733018677,0.611,0.974,0.475,0.973
434,0.6109000474,0.9741567002,0.4746775749,0.973416242,0.611,0.974,0.475,0.973
435,0.6109039112,0.974271038,0.4747233078,0.9735306416,0.611,0.974,0.475,0.974
436,0.6109077439,0.9743853657,0.4747686984,0.9736450617,0.611,0.974,0.475,0.974
437,0.6109115457,0.9744996784,0.474813749,0.9737594974,0.611,0.974,0.475,0.974
438,0.610915317,0.9746139715,0.4748584613,0.9738739439,0.611,0.975,0.475,0.974
439,0.6109190582,0.9747282403,0.4749028375,0.9739883964,0.611,0.975,0.475,0.974
440,0.6109227696,0.9748424798,0.4749468795,0.9741028502,0.611,0.975,0.475,0.974
441,0.6109264515,0.9749566855,0.4749905893,0.9742173003,0.611,0.975,0.475,0.974
442,0.6109301043,0.9750708526,0.475033969,0.9743317421,0.611,0.975,0.475,0.974
443,0.6109337283,0.9751849764,0.4750770205,0.9744461707,0.611,0.975,0.475,0.974
444,0.6109373238,0.9752990521,0.4751197457,0.9745605813,0.611,0.975,0.475,0.975
445,0.6109408912,0.9754130752,0.4751621467,0.9746749692,0.611,0.975,0.475,0.975
446,0.6109444307,0.9755270409,0.4752042254,0.9747893296,0.611,0.976,0.475,0.975
447,0.6109479427,0.9756409445,0.4752459838,0.9749036578,0.611,0.976,0.475,0.975
448,0.6109514275,0.9757547814,0.4752874238,0.9750179489,0.611,0.976,0.475,0.975
449,0.6109548854,0.9758685471,0.4753285474,0.9751321984,0.611,0.976,0.475,0.975
450,0.6109583166,0.9759822367,0.4753693566,0.9752464014,0.611,0.976,0.475,0.975
451,0.6109617215,0.9760958459,0.4754098532,0.9753605532,0.611,0.976,0.475,0.975
452,0.6109651004,0.97620937,0.4754500393,0.9754746492,0.611,0.976,0.475,0.975
453,0.6109684536,0.9763228044,0.4754899167,0.9755886846,0.611,0.976,0.475,0.976
454,0.6109717813,0.9764361446,0.4755294873,0.9757026549,0.611,0.976,0.476,0.976
455,0.6109750838,0.9765493861,0.4755687531,0.9758165553,0.611,0.977,0.476,0.976
456,0.6109783614,0.9766625244,0.4756077161,0.9759303812,0.611,0.977,0.476,0.976
457,0.6109816144,0.976775555,0.475646378,0.976044128,0.611,0.977,0.476,0.976
458,0.6109848431,0.9768884735,0.4756847408,0.9761577911,0.611,0.977,0.476,0.976
459,0.6109880476,0.9770012753,0.4757228063,0.9762713659,0.611,0.977,0.476,0.976
460,0.6109912283,0.9771139562,0.4757605765,0.9763848479,0.611,0.977,0.476,0.976
461,0.6109943855,0.9772265117,0.4757980533,0.9764982325,0.611,0.977,0.476,0.976
462,0.6109975193,0.9773389375,0.4758352385,0.9766115152,0.611,0.977,0.476,0.977
463,0.6110006301,0.9774512292,0.4758721339,0.9767246915,0.611,0.977,0.476,0.977
464,0.611003718,0.9775633826,0.4759087414,0.976837757,0.611,0.978,0.476,0.977
465,0.6110067834,0.9776753932,0.475945063,0.9769507071,0.611,0.978,0.476,0.977
466,0.6110098265,0.977787257,0.4759811003,0.9770635374,0.611,0.978,0.476,0.977
467,0.6110128475,0.9778989696,0.4760168552,0.9771762436,0.611,0.978,0.476,0.977
468,0.6110158466,0.9780105269,0.4760523297,0.9772888212,0.611,0.978,0.476,0.977
469,0.6110188241,0.9781219246,0.4760875254,0.9774012659,0.611,0.978,0.476,0.977
470,0.6110217802,0.9782331587,0.4761224442,0.9775135733,0.611,0.978,0.476,0.978
471,0.6110247152,0.978344225,0.476157088,0.9776257392,0.611,0.978,0.476,0.978
472,0.6110276292,0.9784551195,0.4761914584,0.9777377593,0.611,0.978,0.476,0.978
473,0.6110305226,0.9785658381,0.4762255573,0.9778496293,0.611,0.979,0.476,0.978
474,0.6110333954,0.9786763767,0.4762593865,0.977961345,0.611,0.979,0.476,0.978
475,0.6110362479,0.9787867315,0.4762929477,0.9780729023,0.611,0.979,0.476,0.978
476,0.6110390804,0.9788968983,0.4763262428,0.9781842968,0.611,0.979,0.476,0.978
477,0.6110418931,0.9790068734,0.4763592734,0.9782955246,0.611,0.979,0.476,0.978
478,0.611044686,0.9791166528,0.4763920413,0.9784065814,0.611,0.979,0.476,0.978
479,0.6110474596,0.9792262327,0.4764245483,0.9785174633,0.611,0.979,0.476,0.979
480,0.6110502139,0.9793356092,0.4764567961,0.9786281662,0.611,0.979,0.476,0.979
481,0.6110529492,0.9794447785,0.4764887864,0.978738686,0.611,0.979,0.476,0.979
482,0.6110556656,0.979553737,0.4765205209,0.9788490188,0.611,0.98,0.477,0.979
483,0.6110583633,0.9796624808,0.4765520014,0.9789591607,0.611,0.98,0.477,0.979
484,0.6110610427,0.9797710064,0.4765832296,0.9790691077,0.611,0.98,0.477,0.979
485,0.6110637037,0.97987931,0.4766142071,0.979178856,0.611,0.98,0.477,0.979
486,0.6110663467,0.979987388,0.4766449357,0.9792884017,0.611,0.98,0.477,0.979
487,0.6110689718,0.980095237,0.476675417,0.979397741,0.611,0.98,0.477,0.979
488,0.6110715791,0.9802028532,0.4767056526,0.9795068701,0.611,0.98,0.477,0.98
489,0.6110741689,0.9803102333,0.4767356444,0.9796157853,0.611,0.98,0.477,0.98
490,0.6110767414,0.9804173738,0.4767653938,0.9797244829,0.611,0.98,0.477,0.98
491,0.6110792967,0.9805242713,0.4767949026,0.9798329592,0.611,0.981,0.477,0.98
492,0.611081835,0.9806309223,0.4768241723,0.9799412106,0.611,0.981,0.477,0.98
493,0.6110843564,0.9807373236,0.4768532047,0.9800492335,0.611,0.981,0.477,0.98
494,0.6110868612,0.9808434718,0.4768820014,0.9801570243,0.611,0.981,0.477,0.98
495,0.6110893495,0.9809493636,0.4769105639,0.9802645795,0.611,0.981,0.477,0.98
496,0.6110918215,0.9810549959,0.4769388939,0.9803718957,0.611,0.981,0.477,0.98
497,0.6110942773,0.9811603655,0.4769669929,0.9804789693,0.611,0.981,0.477,0.98
498,0.611096717,0.9812654691,0.4769948626,0.980585797,0.611,0.981,0.477,0.981
499,0.6110991409,0.9813703038,0.4770225045,0.9806923755,0.611,0.981,0.477,0.981
500,0.6111015492,0.9814748664,0.4770499202,0.9807987013,0.611,0.981,0.477,0.981
501,0.6111039418,0.9815791539,0.4770771114,0.9809047713,0.611,0.982,0.477,0.981
502,0.6111063191,0.9816831633,0.4771040794,0.9810105821,0.611,0.982,0.477,0.981
503,0.6111086812,0.9817868917,0.4771308259,0.9811161306,0.611,0.982,0.477,0.981
504,0.6111110281,0.9818903361,0.4771573525,0.9812214135,0.611,0.982,0.477,0.981
505,0.6111133602,0.9819934938,0.4771836605,0.9813264279,0.611,0.982,0.477,0.981
506,0.6111156774,0.9820963619,0.4772097517,0.9814311704,0.611,0.982,0.477,0.981
507,0.6111179799,0.9821989377,0.4772356275,0.9815356383,0.611,0.982,0.477,0.982
508,0.611120268,0.9823012183,0.4772612893,0.9816398283,0.611,0.982,0.477,0.982
509,0.6111225417,0.9824032011,0.4772867388,0.9817437376,0.611,0.982,0.477,0.982
510,0.6111248011,0.9825048834,0.4773119773,0.9818473632,0.611,0.983,0.477,0.982
511,0.6111270465,0.9826062627,0.4773370065,0.9819507023,0.611,0.983,0.477,0.982
512,0.6111292778,0.9827073364,0.4773618276,0.9820537521,0.611,0.983,0.477,0.982
513,0.6111314954,0.9828081019,0.4773864423,0.9821565096,0.611,0.983,0.477,0.982
514,0.6111336992,0.9829085567,0.477410852,0.9822589722,0.611,0.983,0.477,0.982
515,0.6111358895,0.9830086985,0.4774350581,0.9823611372,0.611,0.983,0.477,0.982
516,0.6111380664,0.9831085247,0.477459062,0.9824630019,0.611,0.983,0.477,0.982
517,0.6111402299,0.9832080332,0.4774828653,0.9825645636,0.611,0.983,0.477,0.983
518,0.6111423802,0.9833072215,0.4775064693,0.9826658198,0.611,0.983,0.478,0.983
519,0.6111445175,0.9834060874,0.4775298754,0.9827667679,0.611,0.983,0.478,0.983
520,0.6111466418,0.9835046286,0.4775530851,0.9828674055,0.611,0.984,0.478,0.983
521,0.6111487533,0.983602843,0.4775760997,0.98296773,0.611,0.984,0.478,0.983
522,0.611150852,0.9837007284,0.4775989207,0.9830677391,0.611,0.984,0.478,0.983
523,0.6111529382,0.9837982827,0.4776215494,0.9831674304,0.611,0.984,0.478,0.983
524,0.6111550119,0.9838955039,0.4776439872,0.9832668015,0.611,0.984,0.478,0.983
525,0.6111570733,0.98399239,0.4776662356,0.9833658502,0.611,0.984,0.478,0.983
526,0.6111591224,0.9840889389,0.4776882957,0.9834645743,0.611,0.984,0.478,0.983
527,0.6111611594,0.9841851487,0.4777101691,0.9835629714,0.611,0.984,0.478,0.984
528,0.6111631843,0.9842810176,0.477731857,0.9836610395,0.611,0.984,0.478,0.984
529,0.6111651974,0.9843765437,0.4777533608,0.9837587764,0.611,0.984,0.478,0.984
530,0.6111671986,0.9844717252,0.4777746818,0.9838561801,0.611,0.984,0.478,0.984
531,0.6111691881,0.9845665603,0.4777958214,0.9839532486,0.611,0.985,0.478,0.984
532,0.611171166,0.9846610474,0.4778167808,0.9840499798,0.611,0.985,0.478,0.984
533,0.6111731325,0.9847551846,0.4778375614,0.9841463718,0.611,0.985,0.478,0.984
534,0.6111750875,0.9848489705,0.4778581644,0.9842424227,0.611,0.985,0.478,0.984
535,0.6111770313,0.9849424033,0.4778785911,0.9843381306,0.611,0.985,0.478,0.984
536,0.6111789638,0.9850354816,0.4778988429,0.9844334937,0.611,0.985,0.478,0.984
537,0.6111808853,0.9851282038,0.477918921,0.9845285103,0.611,0.985,0.478,0.985
538,0.6111827958,0.9852205684,0.4779388267,0.9846231785,0.611,0.985,0.478,0.985
539,0.6111846954,0.9853125741,0.4779585612,0.9847174968,0.611,0.985,0.478,0.985
540,0.6111865842,0.9854042194,0.4779781258,0.9848114634,0.611,0.985,0.478,0.985
541,0.6111884623,0.9854955029,0.4779975217,0.9849050768,0.611,0.985,0.478,0.985
542,0.6111903297,0.9855864234,0.4780167502,0.9849983353,0.611,0.986,0.478,0.985
543,0.6111921867,0.9856769796,0.4780358124,0.9850912375,0.611,0.986,0.478,0.985
544,0.6111940332,0.9857671702,0.4780547097,0.9851837818,0.611,0.986,0.478,0.985
545,0.6111958694,0.985856994,0.4780734433,0.9852759668,0.611,0.986,0.478,0.985
546,0.6111976953,0.98594645,0.4780920142,0.9853677912,0.611,0.986,0.478,0.985
547,0.6111995111,0.986035537,0.4781104238,0.9854592534,0.611,0.986,0.478,0.985
548,0.6112013168,0.9861242538,0.4781286733,0.9855503523,0.611,0.986,0.478,0.986
549,0.6112031125,0.9862125996,0.4781467637,0.9856410865,0.611,0.986,0.478,0.986
550,0.6112048983,0.9863005732,0.4781646964,0.9857314548,0.611,0.986,0.478,0.986
551,0.6112066743,0.9863881737,0.4781824724,0.985821456,0.611,0.986,0.478,0.986
552,0.6112084405,0.9864754003,0.4782000929,0.9859110889,0.611,0.986,0.478,0.986
553,0.6112101971,0.9865622519,0.4782175591,0.9860003524,0.611,0.987,0.478,0.986
554,0.6112119441,0.9866487278,0.4782348721,0.9860892454,0.611,0.987,0.478,0.986
555,0.6112136816,0.9867348272,0.4782520331,0.9861777668,0.611,0.987,0.478,0.986
556,0.6112154097,0.9868205493,0.4782690432,0.9862659158,0.611,0.987,0.478,0.986
557,0.6112171284,0.9869058933,0.4782859035,0.9863536912,0.611,0.987,0.478,0.986
558,0.6112188379,0.9869908586,0.4783026152,0.9864410921,0.611,0.987,0.478,0.986
559,0.6112205382,0.9870754445,0.4783191793,0.9865281177,0.611,0.987,0.478,0.987
560,0.6112222294,0.9871596504,0.478335597,0.9866147672,0.611,0.987,0.478,0.987
561,0.6112239115,0.9872434756,0.4783518693,0.9867010396,0.611,0.987,0.478,0.987
562,0.6112255847,0.9873269197,0.4783679974,0.9867869342,0.611,0.987,0.478,0.987
563,0.611227249,0.987409982,0.4783839823,0.9868724503,0.611,0.987,0.478,0.987
564,0.6112289045,0.9874926622,0.4783998252,0.9869575871,0.611,0.987,0.478,0.987
565,0.6112305512,0.9875749598,0.478415527,0.9870423441,0.611,0.988,0.478,0.987
566,0.6112321892,0.9876568743,0.4784310888,0.9871267205,0.611,0.988,0.478,0.987
567,0.6112338187,0.9877384054,0.4784465117,0.9872107158,0.611,0.988,0.478,0.987
568,0.6112354395,0.9878195528,0.4784617968,0.9872943294,0.611,0.988,0.478,0.987
569,0.611237052,0.987900316,0.4784769451,0.9873775607,0.611,0.988,0.478,0.987
570,0.611238656,0.9879806949,0.4784919575,0.9874604093,0.611,0.988,0.478,0.987
571,0.6112402517,0.9880606892,0.4785068353,0.9875428748,0.611,0.988,0.479,0.988
572,0.6112418391,0.9881402987,0.4785215793,0.9876249567,0.611,0.988,0.479,0.988
573,0.6112434183,0.9882195231,0.4785361905,0.9877066546,0.611,0.988,0.479,0.988
574,0.6112449893,0.9882983624,0.4785506701,0.9877879681,0.611,0.988,0.479,0.988
575,0.6112465523,0.9883768164,0.478565019,0.987868897,0.611,0.988,0.479,0.988
576,0.6112481072,0.988454885,0.4785792381,0.987949441,0.611,0.988,0.479,0.988
577,0.6112496542,0.9885325682,0.4785933285,0.9880295997,0.611,0.989,0.479,0.988
578,0.6112511933,0.9886098659,0.4786072912,0.9881093731,0.611,0.989,0.479,0.988
579,0.6112527246,0.9886867782,0.4786211271,0.9881887608,0.611,0.989,0.479,0.988
580,0.6112542481,0.988763305,0.4786348373,0.9882677628,0.611,0.989,0.479,0.988
581,0.6112557639,0.9888394465,0.4786484226,0.9883463789,0.611,0.989,0.479,0.988
582,0.611257272,0.9889152027,0.478661884,0.988424609,0.611,0.989,0.479,0.988
583,0.6112587725,0.9889905738,0.4786752224,0.988502453,0.611,0.989,0.479,0.989
584,0.6112602655,0.9890655598,0.4786884389,0.988579911,0.611,0.989,0.479,0.989
585,0.611261751,0.989140161,0.4787015343,0.9886569829,0.611,0.989,0.479,0.989
586,0.611263229,0.9892143776,0.4787145097,0.9887336688,0.611,0.989,0.479,0.989
587,0.6112646997,0.9892882098,0.4787273658,0.9888099686,0.611,0.989,0.479,0.989
588,0.6112661631,0.9893616578,0.4787401036,0.9888858826,0.611,0.989,0.479,0.989
589,0.6112676192,0.989434722,0.4787527241,0.9889614107,0.611,0.989,0.479,0.989
590,0.6112690681,0.9895074027,0.4787652281,0.9890365532,0.611,0.99,0.479,0.989
591,0.6112705098,0.9895797001,0.4787776165,0.9891113103,0.611,0.99,0.479,0.989
592,0.6112719445,0.9896516147,0.4787898903,0.989185682,0.611,0.99,0.479,0.989
593,0.6112733721,0.9897231469,0.4788020503,0.9892596687,0.611,0.99,0.479,0.989
594,0.6112747927,0.989794297,0.4788140974,0.9893332707,0.611,0.99,0.479,0.989
595,0.6112762063,0.9898650656,0.4788260325,0.9894064881,0.611,0.99,0.479,0.989
596,0.611277613,0.9899354529,0.4788378564,0.9894793213,0.611,0.99,0.479,0.989
597,0.6112790129,0.9900054597,0.47884957,0.9895517707,0.611,0.99,0.479,0.99
598,0.611280406,0.9900750863,0.4788611742,0.9896238365,0.611,0.99,0.479,0.99
599,0.6112817923,0.9901443333,0.4788726698,0.9896955192,0.611,0.99,0.479,0.99
600,0.6112831719,0.9902132012,0.4788840576,0.9897668193,0.611,0.99,0.479,0.99
601,0.6112845449,0.9902816907,0.4788953386,0.9898377371,0.611,0.99,0.479,0.99
602,0.6112859112,0.9903498024,0.4789065135,0.989908273,0.611,0.99,0.479,0.99
603,0.611287271,0.9904175367,0.4789175831,0.9899784277,0.611,0.99,0.479,0.99
604,0.6112886243,0.9904848945,0.4789285484,0.9900482015,0.611,0.99,0.479,0.99
605,0.6112899711,0.9905518764,0.47893941,0.9901175951,0.611,0.991,0.479,0.99
606,0.6112913115,0.990618483,0.4789501689,0.9901866089,0.611,0.991,0.479,0.99
607,0.6112926455,0.9906847151,0.4789608258,0.9902552436,0.611,0.991,0.479,0.99
608,0.6112939731,0.9907505734,0.4789713815,0.9903234998,0.611,0.991,0.479,0.99
609,0.6112952945,0.9908160586,0.4789818368,0.990391378,0.611,0.991,0.479,0.99
610,0.6112966096,0.9908811715,0.4789921925,0.990458879,0.611,0.991,0.479,0.99
611,0.6112979185,0.990945913,0.4790024494,0.9905260034,0.611,0.991,0.479,0.991
612,0.6112992213,0.9910102838,0.4790126083,0.9905927518,0.611,0.991,0.479,0.991
613,0.6113005179,0.9910742847,0.4790226699,0.990659125,0.611,0.991,0.479,0.991
614,0.6113018084,0.9911379165,0.479032635,0.9907251238,0.611,0.991,0.479,0.991
615,0.6113030929,0.9912011802,0.4790425044,0.9907907488,0.611,0.991,0.479,0.991
616,0.6113043714,0.9912640767,0.4790522788,0.9908560009,0.611,0.991,0.479,0.991
617,0.611305644,0.9913266067,0.479061959,0.9909208808,0.611,0.991,0.479,0.991
618,0.6113069106,0.9913887713,0.4790715457,0.9909853893,0.611,0.991,0.479,0.991
619,0.6113081713,0.9914505714,0.4790810396,0.9910495273,0.611,0.991,0.479,0.991
620,0.6113094262,0.9915120078,0.4790904416,0.9911132956,0.611,0.992,0.479,0.991
621,0.6113106753,0.9915730816,0.4790997523,0.991176695,0.611,0.992,0.479,0.991
622,0.6113119186,0.9916337938,0.4791089724,0.9912397265,0.611,0.992,0.479,0.991
623,0.6113131563,0.9916941453,0.4791181027,0.9913023909,0.611,0.992,0.479,0.991
624,0.6113143882,0.9917541372,0.4791271439,0.9913646892,0.611,0.992,0.479,0.991
625,0.6113156144,0.9918137705,0.4791360967,0.9914266223,0.611,0.992,0.479,0.991
626,0.6113168351,0.9918730461,0.4791449618,0.9914881911,0.611,0.992,0.479,0.991
627,0.6113180502,0.9919319653,0.4791537399,0.9915493966,0.611,0.992,0.479,0.992
628,0.6113192597,0.9919905289,0.4791624317,0.9916102398,0.611,0.992,0.479,0.992
629,0.6113204637,0.9920487382,0.4791710378,0.9916707216,0.611,0.992,0.479,0.992
630,0.6113216623,0.9921065942,0.4791795591,0.9917308432,0.611,0.992,0.479,0.992
631,0.6113228554,0.992164098,0.4791879961,0.9917906054,0.611,0.992,0.479,0.992
632,0.6113240431,0.9922212508,0.4791963495,0.9918500094,0.611,0.992,0.479,0.992
633,0.6113252255,0.9922780536,0.47920462,0.9919090562,0.611,0.992,0.479,0.992
634,0.6113264025,0.9923345076,0.4792128083,0.9919677469,0.611,0.992,0.479,0.992
635,0.6113275742,0.992390614,0.479220915,0.9920260825,0.611,0.992,0.479,0.992
636,0.6113287407,0.9924463739,0.4792289408,0.9920840642,0.611,0.992,0.479,0.992
637,0.6113299019,0.9925017886,0.4792368863,0.992141693,0.611,0.993,0.479,0.992
638,0.611331058,0.9925568591,0.4792447522,0.9921989702,0.611,0.993,0.479,0.992
639,0.6113322088,0.9926115867,0.4792525391,0.9922558967,0.611,0.993,0.479,0.992
640,0.6113333545,0.9926659727,0.4792602477,0.9923124738,0.611,0.993,0.479,0.992
641,0.6113344952,0.9927200182,0.4792678785,0.9923687026,0.611,0.993,0.479,0.992
642,0.6113356307,0.9927737244,0.4792754323,0.9924245842,0.611,0.993,0.479,0.992
643,0.6113367612,0.9928270927,0.4792829096,0.99248012,0.611,0.993,0.479,0.992
644,0.6113378867,0.9928801242,0.4792903111,0.992535311,0.611,0.993,0.479,0.993
645,0.6113390072,0.9929328202,0.4792976374,0.9925901585,0.611,0.993,0.479,0.993
646,0.6113401228,0.992985182,0.479304889,0.9926446636,0.611,0.993,0.479,0.993
647,0.6113412335,0.9930372109,0.4793120667,0.9926988276,0.611,0.993,0.479,0.993
648,0.6113423392,0.9930889081,0.4793191709,0.9927526518,0.611,0.993,0.479,0.993
649,0.6113434401,0.9931402749,0.4793262024,0.9928061373,0.611,0.993,0.479,0.993
650,0.6113445362,0.9931913127,0.4793331616,0.9928592855,0.611,0.993,0.479,0.993
651,0.6113456275,0.9932420227,0.4793400492,0.9929120975,0.611,0.993,0.479,0.993
652,0.611346714,0.9932924063,0.4793468657,0.9929645747,0.611,0.993,0.479,0.993
653,0.6113477957,0.9933424648,0.4793536118,0.9930167183,0.611,0.993,0.479,0.993
654,0.6113488728,0.9933921995,0.479360288,0.9930685296,0.611,0.993,0.479,0.993
655,0.6113499451,0.9934416117,0.4793668949,0.99312001,0.611,0.993,0.479,0.993
656,0.6113510128,0.9934907028,0.4793734331,0.9931711607,0.611,0.993,0.479,0.993
657,0.6113520758,0.9935394742,0.479379903,0.993221983,0.611,0.994,0.479,0.993
658,0.6113531343,0.9935879271,0.4793863054,0.9932724782,0.611,0.994,0.479,0.993
659,0.6113541882,0.993636063,0.4793926406,0.9933226477,0.611,0.994,0.479,0.993
660,0.6113552375,0.9936838833,0.4793989094,0.9933724929,0.611,0.994,0.479,0.993
661,0.6113562823,0.9937313892,0.4794051122,0.9934220149,0.611,0.994,0.479,0.993
662,0.6113573226,0.9937785822,0.4794112495,0.9934712153,0.611,0.994,0.479,0.993
663,0.6113583584,0.9938254636,0.479417322,0.9935200953,0.611,0.994,0.479,0.994
664,0.6113593898,0.9938720349,0.4794233301,0.9935686563,0.611,0.994,0.479,0.994
665,0.6113604167,0.9939182974,0.4794292744,0.9936168996,0.611,0.994,0.479,0.994
666,0.6113614392,0.9939642525,0.4794351554,0.9936648267,0.611,0.994,0.479,0.994
667,0.6113624574,0.9940099017,0.4794409736,0.9937124389,0.611,0.994,0.479,0.994
668,0.6113634712,0.9940552462,0.4794467296,0.9937597376,0.611,0.994,0.479,0.994
669,0.6113644807,0.9941002876,0.4794524239,0.9938067241,0.611,0.994,0.479,0.994
670,0.611365486,0.9941450272,0.4794580569,0.9938533999,0.611,0.994,0.479,0.994
671,0.6113664869,0.9941894665,0.4794636292,0.9938997664,0.611,0.994,0.479,0.994
672,0.6113674836,0.9942336068,0.4794691413,0.9939458249,0.611,0.994,0.479,0.994
673,0.611368476,0.9942774496,0.4794745937,0.9939915768,0.611,0.994,0.479,0.994
674,0.6113694643,0.9943209964,0.4794799869,0.9940370236,0.611,0.994,0.479,0.994
675,0.6113704483,0.9943642484,0.4794853213,0.9940821666,0.611,0.994,0.479,0.994
676,0.6113714282,0.9944072072,0.4794905975,0.9941270073,0.611,0.994,0.479,0.994
677,0.611372404,0.9944498742,0.479495816,0.9941715471,0.611,0.994,0.479,0.994
678,0.6113733757,0.9944922507,0.4795009772,0.9942157874,0.611,0.994,0.48,0.994
679,0.6113743433,0.9945343384,0.4795060817,0.9942597297,0.611,0.995,0.48,0.994
680,0.6113753068,0.9945761385,0.4795111298,0.9943033753,0.611,0.995,0.48,0.994
681,0.6113762663,0.9946176525,0.4795161221,0.9943467256,0.611,0.995,0.48,0.994
682,0.6113772217,0.9946588818,0.479521059,0.9943897822,0.611,0.995,0.48,0.994
683,0.6113781732,0.9946998279,0.479525941,0.9944325464,0.611,0.995,0.48,0.994
684,0.6113791206,0.9947404923,0.4795307686,0.9944750197,0.611,0.995,0.48,0.994
685,0.6113800641,0.9947808763,0.4795355422,0.9945172034,0.611,0.995,0.48,0.995
686,0.6113810037,0.9948209814,0.4795402622,0.9945590991,0.611,0.995,0.48,0.995
687,0.6113819394,0.994860809,0.4795449292,0.9946007082,0.611,0.995,0.48,0.995
688,0.6113828711,0.9949003606,0.4795495435,0.9946420321,0.611,0.995,0.48,0.995
689,0.611383799,0.9949396376,0.4795541057,0.9946830723,0.611,0.995,0.48,0.995
690,0.6113847231,0.9949786415,0.4795586161,0.9947238301,0.611,0.995,0.48,0.995
691,0.6113856433,0.9950173736,0.4795630752,0.9947643071,0.611,0.995,0.48,0.995
692,0.6113865597,0.9950558355,0.4795674835,0.9948045047,0.611,0.995,0.48,0.995
693,0.6113874723,0.9950940286,0.4795718412,0.9948444242,0.611,0.995,0.48,0.995
694,0.6113883811,0.9951319543,0.479576149,0.9948840673,0.611,0.995,0.48,0.995
695,0.6113892862,0.995169614,0.4795804072,0.9949234352,0.611,0.995,0.48,0.995
696,0.6113901876,0.9952070092,0.4795846162,0.9949625295,0.611,0.995,0.48,0.995
697,0.6113910852,0.9952441414,0.4795887765,0.9950013516,0.611,0.995,0.48,0.995
698,0.6113919792,0.9952810119,0.4795928884,0.9950399029,0.611,0.995,0.48,0.995
699,0.6113928694,0.9953176222,0.4795969524,0.9950781849,0.611,0.995,0.48,0.995
700,0.611393756,0.9953539737,0.4796009689,0.995116199,0.611,0.995,0.48,0.995
701,0.611394639,0.9953900679,0.4796049382,0.9951539467,0.611,0.995,0.48,0.995
702,0.6113955184,0.9954259061,0.4796088609,0.9951914294,0.611,0.995,0.48,0.995
703,0.6113963942,0.9954614899,0.4796127372,0.9952286485,0.611,0.995,0.48,0.995
704,0.6113972663,0.9954968206,0.4796165677,0.9952656055,0.611,0.995,0.48,0.995
705,0.611398135,0.9955318997,0.4796203526,0.9953023018,0.611,0.996,0.48,0.995
706,0.611399,0.9955667286,0.4796240924,0.9953387388,0.611,0.996,0.48,0.995
707,0.6113998616,0.9956013086,0.4796277875,0.995374918,0.611,0.996,0.48,0.995
708,0.6114007196,0.9956356413,0.4796314382,0.9954108409,0.611,0.996,0.48,0.995
709,0.6114015742,0.9956697281,0.4796350449,0.9954465087,0.611,0.996,0.48,0.995
710,0.6114024253,0.9957035703,0.479638608,0.9954819231,0.611,0.996,0.48,0.995
711,0.6114032729,0.9957371693,0.479642128,0.9955170854,0.611,0.996,0.48,0.996
712,0.6114041171,0.9957705266,0.479645605,0.9955519969,0.611,0.996,0.48,0.996
713,0.6114049579,0.9958036436,0.4796490396,0.9955866593,0.611,0.996,0.48,0.996
714,0.6114057952,0.9958365217,0.4796524321,0.9956210738,0.611,0.996,0.48,0.996
715,0.6114066292,0.9958691623,0.4796557829,0.9956552419,0.611,0.996,0.48,0.996
716,0.6114074598,0.9959015667,0.4796590922,0.9956891649,0.611,0.996,0.48,0.996
717,0.6114082871,0.9959337364,0.4796623606,0.9957228444,0.611,0.996,0.48,0.996
718,0.611409111,0.9959656728,0.4796655883,0.9957562818,0.611,0.996,0.48,0.996
719,0.6114099316,0.9959973772,0.4796687756,0.9957894784,0.611,0.996,0.48,0.996
720,0.6114107489,0.9960288511,0.4796719231,0.9958224356,0.611,0.996,0.48,0.996
721,0.6114115629,0.9960600957,0.4796750309,0.9958551548,0.611,0.996,0.48,0.996
722,0.6114123736,0.9960911126,0.4796780994,0.9958876375,0.611,0.996,0.48,0.996
723,0.6114131811,0.996121903,0.479681129,0.995919885,0.611,0.996,0.48,0.996
724,0.6114139853,0.9961524684,0.47968412,0.9959518988,0.611,0.996,0.48,0.996
725,0.6114147864,0.99618281,0.4796870728,0.9959836802,0.611,0.996,0.48,0.996
726,0.6114155842,0.9962129293,0.4796899876,0.9960152306,0.611,0.996,0.48,0.996
727,0.6114163788,0.9962428276,0.4796928649,0.9960465514,0.611,0.996,0.48,0.996
728,0.6114171702,0.9962725063,0.479695705,0.9960776439,0.611,0.996,0.48,0.996
729,0.6114179585,0.9963019667,0.4796985081,0.9961085096,0.611,0.996,0.48,0.996
730,0.6114187436,0.9963312102,0.4797012746,0.9961391499,0.611,0.996,0.48,0.996
731,0.6114195256,0.9963602381,0.4797040049,0.996169566,0.611,0.996,0.48,0.996
732,0.6114203045,0.9963890518,0.4797066991,0.9961997593,0.611,0.996,0.48,0.996
733,0.6114210803,0.9964176525,0.4797093578,0.9962297313,0.611,0.996,0.48,0.996
734,0.611421853,0.9964460416,0.4797119811,0.9962594832,0.611,0.996,0.48,0.996
735,0.6114226226,0.9964742205,0.4797145695,0.9962890165,0.611,0.996,0.48,0.996
736,0.6114233891,0.9965021905,0.4797171231,0.9963183324,0.611,0.997,0.48,0.996
737,0.6114241527,0.9965299528,0.4797196423,0.9963474324,0.611,0.997,0.48,0.996
738,0.6114249132,0.9965575088,0.4797221275,0.9963763177,0.611,0.997,0.48,0.996
739,0.6114256706,0.9965848598,0.4797245788,0.9964049897,0.611,0.997,0.48,0.996
740,0.6114264251,0.9966120071,0.4797269967,0.9964334497,0.611,0.997,0.48,0.996
741,0.6114271766,0.996638952,0.4797293814,0.9964616991,0.611,0.997,0.48,0.996
742,0.6114279251,0.9966656957,0.4797317332,0.9964897391,0.611,0.997,0.48,0.996
743,0.6114286707,0.9966922397,0.4797340524,0.9965175711,0.611,0.997,0.48,0.997
744,0.6114294133,0.9967185851,0.4797363394,0.9965451965,0.611,0.997,0.48,0.997
745,0.611430153,0.9967447333,0.4797385943,0.9965726164,0.611,0.997,0.48,0.997
746,0.6114308897,0.9967706854,0.4797408174,0.9965998323,0.611,0.997,0.48,0.997
747,0.6114316236,0.9967964429,0.4797430092,0.9966268454,0.611,0.997,0.48,0.997
748,0.6114323546,0.9968220069,0.4797451697,0.996653657,0.611,0.997,0.48,0.997
749,0.6114330826,0.9968473787,0.4797472994,0.9966802685,0.611,0.997,0.48,0.997
750,0.6114338079,0.9968725595,0.4797493985,0.996706681,0.611,0.997,0.48,0.997
751,0.6114345303,0.9968975507,0.4797514673,0.9967328959,0.611,0.997,0.48,0.997
752,0.6114352498,0.9969223534,0.479753506,0.9967589144,0.611,0.997,0.48,0.997
753,0.6114359665,0.9969469689,0.4797555149,0.9967847379,0.611,0.997,0.48,0.997
754,0.6114366804,0.9969713984,0.4797574943,0.9968103675,0.611,0.997,0.48,0.997
755,0.6114373915,0.9969956432,0.4797594445,0.9968358046,0.611,0.997,0.48,0.997
756,0.6114380998,0.9970197044,0.4797613657,0.9968610504,0.611,0.997,0.48,0.997
757,0.6114388054,0.9970435834,0.4797632582,0.9968861062,0.611,0.997,0.48,0.997
758,0.6114395082,0.9970672812,0.4797651222,0.9969109731,0.611,0.997,0.48,0.997
759,0.6114402082,0.9970907992,0.479766958,0.9969356525,0.611,0.997,0.48,0.997
760,0.6114409055,0.9971141384,0.4797687659,0.9969601456,0.611,0.997,0.48,0.997
761,0.6114416001,0.9971373002,0.4797705461,0.9969844536,0.611,0.997,0.48,0.997
762,0.611442292,0.9971602857,0.4797722989,0.9970085777,0.611,0.997,0.48,0.997
763,0.6114429811,0.997183096,0.4797740245,0.9970325192,0.611,0.997,0.48,0.997
764,0.6114436676,0.9972057325,0.4797757232,0.9970562792,0.611,0.997,0.48,0.997
765,0.6114443514,0.9972281961,0.4797773952,0.9970798591,0.611,0.997,0.48,0.997
766,0.6114450326,0.9972504882,0.4797790407,0.9971032599,0.611,0.997,0.48,0.997
767,0.6114457111,0.9972726099,0.4797806601,0.9971264828,0.611,0.997,0.48,0.997
768,0.6114463869,0.9972945623,0.4797822535,0.9971495292,0.611,0.997,0.48,0.997
769,0.6114470602,0.9973163465,0.4797838211,0.9971724001,0.611,0.997,0.48,0.997
770,0.6114477308,0.9973379638,0.4797853633,0.9971950967,0.611,0.997,0.48,0.997
771,0.6114483988,0.9973594153,0.4797868803,0.9972176203,0.611,0.997,0.48,0.997
772,0.6114490642,0.9973807021,0.4797883723,0.9972399719,0.611,0.997,0.48,0.997
773,0.611449727,0.9974018254,0.4797898394,0.9972621528,0.611,0.997,0.48,0.997
774,0.6114503873,0.9974227862,0.4797912821,0.9972841642,0.611,0.997,0.48,0.997
775,0.611451045,0.9974435856,0.4797927004,0.9973060071,0.611,0.997,0.48,0.997
776,0.6114517002,0.9974642249,0.4797940946,0.9973276827,0.611,0.997,0.48,0.997
777,0.6114523528,0.9974847051,0.4797954649,0.9973491921,0.611,0.997,0.48,0.997
778,0.6114530029,0.9975050273,0.4797968117,0.9973705366,0.611,0.998,0.48,0.997
779,0.6114536505,0.9975251927,0.4797981349,0.9973917172,0.611,0.998,0.48,0.997
780,0.6114542955,0.9975452022,0.479799435,0.9974127351,0.611,0.998,0.48,0.997
781,0.6114549381,0.997565057,0.4798007121,0.9974335913,0.611,0.998,0.48,0.997
782,0.6114555782,0.9975847581,0.4798019664,0.9974542871,0.611,0.998,0.48,0.997
783,0.6114562159,0.9976043067,0.4798031982,0.9974748234,0.611,0.998,0.48,0.997
784,0.6114568511,0.9976237039,0.4798044076,0.9974952015,0.611,0.998,0.48,0.997
785,0.6114574838,0.9976429506,0.4798055949,0.9975154223,0.611,0.998,0.48,0.998
786,0.6114581141,0.9976620479,0.4798067603,0.9975354871,0.611,0.998,0.48,0.998
787,0.6114587419,0.9976809969,0.4798079039,0.9975553969,0.611,0.998,0.48,0.998
788,0.6114593674,0.9976997986,0.4798090261,0.9975751527,0.611,0.998,0.48,0.998
789,0.6114599904,0.9977184541,0.4798101269,0.9975947557,0.611,0.998,0.48,0.998
790,0.6114606111,0.9977369644,0.4798112066,0.9976142069,0.611,0.998,0.48,0.998
791,0.6114612293,0.9977553305,0.4798122654,0.9976335074,0.611,0.998,0.48,0.998
792,0.6114618452,0.9977735535,0.4798133035,0.9976526582,0.611,0.998,0.48,0.998
793,0.6114624587,0.9977916344,0.4798143211,0.9976716605,0.611,0.998,0.48,0.998
794,0.6114630699,0.9978095742,0.4798153184,0.9976905151,0.611,0.998,0.48,0.998
795,0.6114636787,0.9978273738,0.4798162956,0.9977092233,0.611,0.998,0.48,0.998
796,0.6114642852,0.9978450344,0.4798172528,0.997727786,0.611,0.998,0.48,0.998
797,0.6114648893,0.9978625568,0.4798181903,0.9977462042,0.611,0.998,0.48,0.998
798,0.6114654912,0.9978799421,0.4798191083,0.997764479,0.611,0.998,0.48,0.998
799,0.6114660907,0.9978971913,0.4798200069,0.9977826114,0.611,0.998,0.48,0.998
800,0.611466688,0.9979143054,0.4798208864,0.9978006025,0.611,0.998,0.48,0.998
801,0.6114672829,0.9979312852,0.4798217468,0.9978184531,0.611,0.998,0.48,0.998
802,0.6114678756,0.9979481319,0.4798225885,0.9978361644,0.611,0.998,0.48,0.998
803,0.611468466,0.9979648462,0.4798234115,0.9978537373,0.611,0.998,0.48,0.998
804,0.6114690541,0.9979814293,0.4798242161,0.9978711728,0.611,0.998,0.48,0.998
805,0.61146964,0.9979978821,0.4798250025,0.9978884719,0.611,0.998,0.48,0.998
806,0.6114702237,0.9980142054,0.4798257707,0.9979056356,0.611,0.998,0.48,0.998
807,0.6114708051,0.9980304003,0.4798265211,0.9979226649,0.611,0.998,0.48,0.998
808,0.6114713844,0.9980464677,0.4798272537,0.9979395607,0.611,0.998,0.48,0.998
809,0.6114719614,0.9980624084,0.4798279688,0.9979563239,0.611,0.998,0.48,0.998
810,0.6114725362,0.9980782235,0.4798286665,0.9979729556,0.611,0.998,0.48,0.998
811,0.6114731088,0.9980939138,0.4798293469,0.9979894567,0.611,0.998,0.48,0.998
812,0.6114736792,0.9981094803,0.4798300104,0.9980058282,0.611,0.998,0.48,0.998
813,0.6114742475,0.9981249239,0.4798306569,0.9980220709,0.611,0.998,0.48,0.998
814,0.6114748136,0.9981402454,0.4798312868,0.9980381858,0.611,0.998,0.48,0.998
815,0.6114753775,0.9981554457,0.4798319,0.9980541739,0.611,0.998,0.48,0.998
816,0.6114759393,0.9981705259,0.479832497,0.9980700361,0.611,0.998,0.48,0.998
817,0.6114764989,0.9981854866,0.4798330777,0.9980857733,0.611,0.998,0.48,0.998
818,0.6114770565,0.9982003289,0.4798336423,0.9981013864,0.611,0.998,0.48,0.998
819,0.6114776119,0.9982150536,0.4798341911,0.9981168762,0.611,0.998,0.48,0.998
820,0.6114781652,0.9982296615,0.4798347241,0.9981322438,0.611,0.998,0.48,0.998
821,0.6114787163,0.9982441535,0.4798352415,0.9981474901,0.611,0.998,0.48,0.998
822,0.6114792654,0.9982585305,0.4798357435,0.9981626158,0.611,0.998,0.48,0.998
823,0.6114798125,0.9982727934,0.4798362302,0.9981776219,0.611,0.998,0.48,0.998
824,0.6114803574,0.9982869429,0.4798367018,0.9981925093,0.611,0.998,0.48,0.998
825,0.6114809003,0.9983009799,0.4798371585,0.9982072789,0.611,0.998,0.48,0.998
826,0.6114814411,0.9983149053,0.4798376003,0.9982219314,0.611,0.998,0.48,0.998
827,0.6114819798,0.9983287199,0.4798380275,0.9982364679,0.611,0.998,0.48,0.998
828,0.6114825165,0.9983424245,0.4798384401,0.9982508891,0.611,0.998,0.48,0.998
829,0.6114830512,0.99835602,0.4798388384,0.9982651958,0.611,0.998,0.48,0.998
830,0.6114835839,0.998369507,0.4798392225,0.9982793891,0.611,0.998,0.48,0.998
831,0.6114841145,0.9983828866,0.4798395925,0.9982934696,0.611,0.998,0.48,0.998
832,0.6114846431,0.9983961594,0.4798399485,0.9983074382,0.611,0.998,0.48,0.998
833,0.6114851698,0.9984093263,0.4798402908,0.9983212958,0.611,0.998,0.48,0.998
834,0.6114856944,0.9984223881,0.4798406194,0.9983350432,0.611,0.998,0.48,0.998
835,0.6114862171,0.9984353455,0.4798409345,0.9983486812,0.611,0.998,0.48,0.998
836,0.6114867377,0.9984481993,0.4798412362,0.9983622107,0.611,0.998,0.48,0.998
837,0.6114872564,0.9984609503,0.4798415247,0.9983756323,0.611,0.998,0.48,0.998
838,0.6114877732,0.9984735994,0.4798418001,0.998388947,0.611,0.998,0.48,0.998
839,0.611488288,0.9984861472,0.4798420626,0.9984021556,0.611,0.998,0.48,0.998
840,0.6114888008,0.9984985945,0.4798423122,0.9984152588,0.611,0.998,0.48,0.998
841,0.6114893117,0.9985109422,0.4798425491,0.9984282574,0.611,0.999,0.48,0.998
842,0.6114898207,0.9985231908,0.4798427734,0.9984411522,0.611,0.999,0.48,0.998
843,0.6114903278,0.9985353413,0.4798429854,0.9984539441,0.611,0.999,0.48,0.998
844,0.6114908329,0.9985473943,0.479843185,0.9984666337,0.611,0.999,0.48,0.998
845,0.6114913362,0.9985593505,0.4798433724,0.9984792219,0.611,0.999,0.48,0.998
846,0.6114918375,0.9985712108,0.4798435478,0.9984917093,0.611,0.999,0.48,0.998
847,0.611492337,0.9985829758,0.4798437113,0.9985040969,0.611,0.999,0.48,0.999
848,0.6114928345,0.9985946463,0.479843863,0.9985163853,0.611,0.999,0.48,0.999
849,0.6114933302,0.9986062229,0.4798440031,0.9985285752,0.611,0.999,0.48,0.999
850,0.6114938241,0.9986177065,0.4798441315,0.9985406675,0.611,0.999,0.48,0.999
851,0.611494316,0.9986290976,0.4798442486,0.9985526628,0.611,0.999,0.48,0.999
852,0.6114948061,0.9986403971,0.4798443544,0.998564562,0.611,0.999,0.48,0.999
853,0.6114952944,0.9986516056,0.479844449,0.9985763656,0.611,0.999,0.48,0.999
854,0.6114957808,0.9986627238,0.4798445325,0.9985880746,0.611,0.999,0.48,0.999
855,0.6114962654,0.9986737524,0.4798446051,0.9985996895,0.611,0.999,0.48,0.999
856,0.6114967482,0.9986846921,0.4798446669,0.9986112111,0.611,0.999,0.48,0.999
857,0.6114972292,0.9986955436,0.4798447179,0.9986226401,0.611,0.999,0.48,0.999
858,0.6114977083,0.9987063075,0.4798447584,0.9986339772,0.611,0.999,0.48,0.999
859,0.6114981857,0.9987169846,0.4798447884,0.9986452232,0.611,0.999,0.48,0.999
860,0.6114986612,0.9987275754,0.479844808,0.9986563786,0.611,0.999,0.48,0.999
861,0.611499135,0.9987380807,0.4798448174,0.9986674443,0.611,0.999,0.48,0.999
862,0.611499607,0.9987485011,0.4798448166,0.9986784208,0.611,0.999,0.48,0.999
863,0.6115000772,0.9987588373,0.4798448058,0.998689309,0.612,0.999,0.48,0.999
864,0.6115005457,0.9987690899,0.4798447851,0.9987001094,0.612,0.999,0.48,0.999
865,0.6115010124,0.9987792596,0.4798447546,0.9987108227,0.612,0.999,0.48,0.999
866,0.6115014773,0.998789347,0.4798447144,0.9987214496,0.612,0.999,0.48,0.999
867,0.6115019405,0.9987993527,0.4798446646,0.9987319908,0.612,0.999,0.48,0.999
868,0.611502402,0.9988092774,0.4798446053,0.9987424469,0.612,0.999,0.48,0.999
869,0.6115028617,0.9988191217,0.4798445366,0.9987528185,0.612,0.999,0.48,0.999
870,0.6115033197,0.9988288862,0.4798444587,0.9987631064,0.612,0.999,0.48,0.999
871,0.611503776,0.9988385715,0.4798443715,0.9987733112,0.612,0.999,0.48,0.999
872,0.6115042306,0.9988481784,0.4798442753,0.9987834335,0.612,0.999,0.48,0.999
873,0.6115046834,0.9988577072,0.4798441702,0.998793474,0.612,0.999,0.48,0.999
874,0.6115051346,0.9988671588,0.4798440561,0.9988034332,0.612,0.999,0.48,0.999
875,0.6115055841,0.9988765337,0.4798439333,0.9988133119,0.612,0.999,0.48,0.999
876,0.6115060319,0.9988858324,0.4798438018,0.9988231106,0.612,0.999,0.48,0.999
877,0.611506478,0.9988950556,0.4798436618,0.9988328299,0.612,0.999,0.48,0.999
878,0.6115069225,0.9989042038,0.4798435132,0.9988424706,0.612,0.999,0.48,0.999
879,0.6115073653,0.9989132777,0.4798433563,0.9988520331,0.612,0.999,0.48,0.999
880,0.6115078064,0.9989222778,0.4798431911,0.9988615181,0.612,0.999,0.48,0.999
881,0.6115082459,0.9989312047,0.4798430178,0.9988709263,0.612,0.999,0.48,0.999
882,0.6115086837,0.998940059,0.4798428363,0.9988802581,0.612,0.999,0.48,0.999
883,0.6115091199,0.9989488412,0.4798426468,0.9988895142,0.612,0.999,0.48,0.999
884,0.6115095545,0.9989575519,0.4798424494,0.9988986952,0.612,0.999,0.48,0.999
885,0.6115099874,0.9989661917,0.4798422443,0.9989078016,0.612,0.999,0.48,0.999
886,0.6115104187,0.9989747612,0.4798420313,0.9989168341,0.612,0.999,0.48,0.999
887,0.6115108485,0.9989832607,0.4798418108,0.9989257933,0.612,0.999,0.48,0.999
888,0.6115112766,0.9989916911,0.4798415827,0.9989346796,0.612,0.999,0.48,0.999
889,0.6115117031,0.9990000526,0.4798413471,0.9989434937,0.612,0.999,0.48,0.999
890,0.611512128,0.999008346,0.4798411042,0.9989522361,0.612,0.999,0.48,0.999
891,0.6115125513,0.9990165717,0.479840854,0.9989609074,0.612,0.999,0.48,0.999
892,0.611512973,0.9990247303,0.4798405966,0.9989695082,0.612,0.999,0.48,0.999
893,0.6115133932,0.9990328223,0.4798403321,0.998978039,0.612,0.999,0.48,0.999
894,0.6115138118,0.9990408483,0.4798400606,0.9989865003,0.612,0.999,0.48,0.999
895,0.6115142288,0.9990488087,0.4798397821,0.9989948927,0.612,0.999,0.48,0.999
896,0.6115146443,0.999056704,0.4798394968,0.9990032168,0.612,0.999,0.48,0.999
897,0.6115150582,0.9990645349,0.4798392047,0.999011473,0.612,0.999,0.48,0.999
898,0.6115154706,0.9990723017,0.4798389059,0.999019662,0.612,0.999,0.48,0.999
899,0.6115158815,0.999080005,0.4798386005,0.9990277842,0.612,0.999,0.48,0.999
900,0.6115162908,0.9990876453,0.4798382885,0.9990358401,0.612,0.999,0.48,0.999
901,0.6115166986,0.9990952231,0.4798379702,0.9990438304,0.612,0.999,0.48,0.999
902,0.6115171048,0.999102739,0.4798376454,0.9990517554,0.612,0.999,0.48,0.999
903,0.6115175096,0.9991101932,0.4798373143,0.9990596158,0.612,0.999,0.48,0.999
904,0.6115179128,0.9991175865,0.4798369771,0.999067412,0.612,0.999,0.48,0.999
905,0.6115183146,0.9991249192,0.4798366337,0.9990751445,0.612,0.999,0.48,0.999
906,0.6115187148,0.9991321919,0.4798362842,0.9990828139,0.612,0.999,0.48,0.999
907,0.6115191135,0.999139405,0.4798359287,0.9990904206,0.612,0.999,0.48,0.999
908,0.6115195108,0.9991465589,0.4798355674,0.9990979652,0.612,0.999,0.48,0.999
909,0.6115199066,0.9991536542,0.4798352002,0.9991054481,0.612,0.999,0.48,0.999
910,0.6115203009,0.9991606914,0.4798348272,0.9991128698,0.612,0.999,0.48,0.999
911,0.6115206937,0.9991676708,0.4798344486,0.9991202307,0.612,0.999,0.48,0.999
912,0.6115210851,0.999174593,0.4798340643,0.9991275315,0.612,0.999,0.48,0.999
913,0.611521475,0.9991814583,0.4798336745,0.9991347726,0.612,0.999,0.48,0.999
914,0.6115218635,0.9991882674,0.4798332792,0.9991419543,0.612,0.999,0.48,0.999
915,0.6115222505,0.9991950205,0.4798328785,0.9991490773,0.612,0.999,0.48,0.999
916,0.6115226361,0.9992017182,0.4798324724,0.9991561419,0.612,0.999,0.48,0.999
917,0.6115230202,0.9992083608,0.4798320611,0.9991631487,0.612,0.999,0.48,0.999
918,0.611523403,0.9992149489,0.4798316447,0.9991700981,0.612,0.999,0.48,0.999
919,0.6115237843,0.9992214829,0.479831223,0.9991769905,0.612,0.999,0.48,0.999
920,0.6115241641,0.9992279631,0.4798307964,0.9991838265,0.612,0.999,0.48,0.999
921,0.6115245426,0.9992343901,0.4798303647,0.9991906064,0.612,0.999,0.48,0.999
922,0.6115249196,0.9992407643,0.4798299281,0.9991973306,0.612,0.999,0.48,0.999
923,0.6115252953,0.999247086,0.4798294866,0.9992039998,0.612,0.999,0.48,0.999
924,0.6115256695,0.9992533557,0.4798290404,0.9992106142,0.612,0.999,0.48,0.999
925,0.6115260424,0.9992595739,0.4798285894,0.9992171743,0.612,0.999,0.48,0.999
926,0.6115264139,0.9992657408,0.4798281337,0.9992236806,0.612,0.999,0.48,0.999
927,0.611526784,0.9992718571,0.4798276734,0.9992301335,0.612,0.999,0.48,0.999
928,0.6115271527,0.9992779229,0.4798272086,0.9992365334,0.612,0.999,0.48,0.999
929,0.61152752,0.9992839388,0.4798267393,0.9992428808,0.612,0.999,0.48,0.999
930,0.611527886,0.9992899052,0.4798262656,0.9992491759,0.612,0.999,0.48,0.999
931,0.6115282507,0.9992958224,0.4798257876,0.9992554194,0.612,0.999,0.48,0.999
932,0.6115286139,0.9993016908,0.4798253052,0.9992616116,0.612,0.999,0.48,0.999
933,0.6115289758,0.9993075109,0.4798248186,0.9992677528,0.612,0.999,0.48,0.999
934,0.6115293364,0.999313283,0.4798243279,0.9992738436,0.612,0.999,0.48,0.999
935,0.6115296957,0.9993190075,0.479823833,0.9992798842,0.612,0.999,0.48,0.999
936,0.6115300536,0.9993246848,0.479823334,0.9992858752,0.612,0.999,0.48,0.999
937,0.6115304101,0.9993303153,0.4798228311,0.9992918169,0.612,0.999,0.48,0.999
938,0.6115307654,0.9993358994,0.4798223242,0.9992977097,0.612,0.999,0.48,0.999
939,0.6115311193,0.9993414373,0.4798218134,0.999303554,0.612,0.999,0.48,0.999
940,0.6115314719,0.9993469296,0.4798212988,0.9993093502,0.612,0.999,0.48,0.999
941,0.6115318232,0.9993523765,0.4798207804,0.9993150987,0.612,0.999,0.48,0.999
942,0.6115321733,0.9993577785,0.4798202583,0.9993207998,0.612,0.999,0.48,0.999
943,0.611532522,0.9993631359,0.4798197325,0.999326454,0.612,0.999,0.48,0.999
944,0.6115328694,0.999368449,0.4798192031,0.9993320616,0.612,0.999,0.48,0.999
945,0.6115332155,0.9993737182,0.4798186702,0.999337623,0.612,0.999,0.48,0.999
946,0.6115335603,0.9993789439,0.4798181338,0.9993431386,0.612,0.999,0.48,0.999
947,0.6115339039,0.9993841264,0.4798175939,0.9993486087,0.612,0.999,0.48,0.999
948,0.6115342462,0.9993892661,0.4798170506,0.9993540337,0.612,0.999,0.48,0.999
949,0.6115345872,0.9993943633,0.4798165039,0.9993594139,0.612,0.999,0.48,0.999
950,0.611534927,0.9993994184,0.479815954,0.9993647498,0.612,0.999,0.48,0.999
951,0.6115352655,0.9994044316,0.4798154008,0.9993700417,0.612,0.999,0.48,0.999
952,0.6115356027,0.9994094034,0.4798148444,0.99937529,0.612,0.999,0.48,0.999
953,0.6115359387,0.9994143341,0.4798142849,0.9993804949,0.612,0.999,0.48,0.999
954,0.6115362734,0.999419224,0.4798137223,0.9993856568,0.612,0.999,0.48,0.999
955,0.6115366069,0.9994240734,0.4798131566,0.9993907762,0.612,0.999,0.48,0.999
956,0.6115369392,0.9994288827,0.479812588,0.9993958533,0.612,0.999,0.48,0.999
957,0.6115372702,0.9994336522,0.4798120164,0.9994008884,0.612,0.999,0.48,0.999
958,0.6115376,0.9994383822,0.4798114419,0.999405882,0.612,0.999,0.48,0.999
959,0.6115379286,0.9994430731,0.4798108645,0.9994108343,0.612,0.999,0.48,0.999
960,0.611538256,0.9994477251,0.4798102844,0.9994157458,0.612,0.999,0.48,0.999
961,0.6115385821,0.9994523386,0.4798097014,0.9994206166,0.612,0.999,0.48,0.999
962,0.6115389071,0.9994569138,0.4798091158,0.9994254472,0.612,0.999,0.48,0.999
963,0.6115392308,0.9994614512,0.4798085275,0.9994302379,0.612,0.999,0.48,0.999
964,0.6115395534,0.9994659509,0.4798079365,0.9994349889,0.612,0.999,0.48,0.999
965,0.6115398747,0.9994704134,0.479807343,0.9994397007,0.612,0.999,0.48,0.999
966,0.6115401949,0.9994748389,0.479806747,0.9994443735,0.612,0.999,0.48,0.999
967,0.6115405139,0.9994792277,0.4798061484,0.9994490077,0.612,0.999,0.48,0.999
968,0.6115408317,0.9994835801,0.4798055475,0.9994536035,0.612,0.999,0.48,0.999
969,0.6115411483,0.9994878964,0.4798049441,0.9994581613,0.612,0.999,0.48,0.999
970,0.6115414637,0.9994921769,0.4798043383,0.9994626814,0.612,0.999,0.48,0.999
971,0.611541778,0.9994964219,0.4798037302,0.9994671641,0.612,0.999,0.48,0.999
972,0.6115420911,0.9995006317,0.4798031199,0.9994716097,0.612,1,0.48,0.999
973,0.6115424031,0.9995048066,0.4798025073,0.9994760185,0.612,1,0.48,0.999
974,0.6115427139,0.9995089468,0.4798018925,0.9994803908,0.612,1,0.48,0.999
975,0.6115430235,0.9995130527,0.4798012756,0.9994847269,0.612,1,0.48,0.999
976,0.611543332,0.9995171244,0.4798006565,0.9994890271,0.612,1,0.48,0.999
977,0.6115436394,0.9995211624,0.4798000354,0.9994932916,0.612,1,0.48,0.999
978,0.6115439456,0.9995251669,0.4797994122,0.9994975209,0.612,1,0.48,0.999
979,0.6115442507,0.9995291381,0.4797987871,0.9995017151,0.612,1,0.48,1
980,0.6115445547,0.9995330763,0.47979816,0.9995058745,0.612,1,0.48,1
981,0.6115448575,0.9995369818,0.4797975309,0.9995099995,0.612,1,0.48,1
982,0.6115451592,0.9995408549,0.4797969,0.9995140903,0.612,1,0.48,1
983,0.6115454598,0.9995446958,0.4797962672,0.9995181471,0.612,1,0.48,1
984,0.6115457593,0.9995485048,0.4797956327,0.9995221704,0.612,1,0.48,1
985,0.6115460577,0.9995522821,0.4797949963,0.9995261603,0.612,1,0.48,1
986,0.611546355,0.9995560281,0.4797943583,0.9995301171,0.612,1,0.48,1
987,0.6115466512,0.9995597429,0.4797937185,0.999534041,0.612,1,0.48,1
988,0.6115469463,0.9995634268,0.4797930771,0.9995379325,0.612,1,0.48,1
989,0.6115472403,0.9995670801,0.479792434,0.9995417916,0.612,1,0.48,1
990,0.6115475332,0.999570703,0.4797917894,0.9995456187,0.612,1,0.48,1
991,0.611547825,0.9995742958,0.4797911432,0.9995494141,0.612,1,0.48,1
992,0.6115481158,0.9995778587,0.4797904954,0.999553178,0.612,1,0.48,1
993,0.6115484054,0.999581392,0.4797898462,0.9995569106,0.612,1,0.48,1
994,0.611548694,0.9995848958,0.4797891956,0.9995606123,0.612,1,0.48,1
995,0.6115489816,0.9995883706,0.4797885435,0.9995642832,0.612,1,0.48,1
996,0.6115492681,0.9995918164,0.47978789,0.9995679236,0.612,1,0.48,1
997,0.6115495535,0.9995952335,0.4797872352,0.9995715339,0.612,1,0.48,1
998,0.6115498378,0.9995986222,0.479786579,0.9995751141,0.612,1,0.48,1
999,0.6115501211,0.9996019827,0.4797859216,0.9995786646,0.612,1,0.48,1
1000,0.6115504034,0.9996053152,0.4797852629,0.9995821856,0.612,1,0.48,1
1001,0.6115506846,0.99960862,0.479784603,0.9995856773,0.612,1,0.48,1
1002,0.6115509648,0.9996118972,0.4797839419,0.9995891401,0.612,1,0.48,1
1003,0.611551244,0.9996151472,0.4797832796,0.999592574,0.612,1,0.48,1
1004,0.6115515221,0.9996183701,0.4797826162,0.9995959795,0.612,1,0.48,1
1005,0.6115517992,0.9996215662,0.4797819517,0.9995993566,0.612,1,0.48,1
1006,0.6115520752,0.9996247356,0.4797812861,0.9996027057,0.612,1,0.48,1
1007,0.6115523503,0.9996278786,0.4797806195,0.9996060269,0.612,1,0.48,1
1008,0.6115526243,0.9996309955,0.4797799519,0.9996093205,0.612,1,0.48,1
1009,0.6115528973,0.9996340863,0.4797792832,0.9996125867,0.612,1,0.48,1
1010,0.6115531693,0.9996371514,0.4797786137,0.9996158257,0.612,1,0.48,1
1011,0.6115534403,0.999640191,0.4797779432,0.9996190379,0.612,1,0.48,1
1012,0.6115537104,0.9996432053,0.4797772718,0.9996222233,0.612,1,0.48,1
1013,0.6115539794,0.9996461944,0.4797765995,0.9996253822,0.612,1,0.48,1
1014,0.6115542474,0.9996491586,0.4797759264,0.9996285148,0.612,1,0.48,1
1015,0.6115545144,0.999652098,0.4797752524,0.9996316213,0.612,1,0.48,1
1016,0.6115547804,0.999655013,0.4797745777,0.9996347021,0.612,1,0.48,1
1017,0.6115550455,0.9996579037,0.4797739022,0.9996377571,0.612,1,0.48,1
1018,0.6115553096,0.9996607702,0.479773226,0.9996407868,0.612,1,0.48,1
1019,0.6115555727,0.9996636129,0.4797725491,0.9996437912,0.612,1,0.48,1
1020,0.6115558348,0.9996664318,0.4797718715,0.9996467707,0.612,1,0.48,1
1021,0.611556096,0.9996692272,0.4797711932,0.9996497253,0.612,1,0.48,1
1022,0.6115563562,0.9996719993,0.4797705143,0.9996526553,0.612,1,0.48,1
1023,0.6115566154,0.9996747483,0.4797698348,0.9996555609,0.612,1,0.48,1
1024,0.6115568737,0.9996774743,0.4797691547,0.9996584424,0.612,1,0.48,1
1025,0.6115571311,0.9996801776,0.4797684741,0.9996612998,0.612,1,0.48,1
1026,0.6115573875,0.9996828583,0.4797677929,0.9996641335,0.612,1,0.48,1
1027,0.6115576429,0.9996855167,0.4797671112,0.9996669435,0.612,1,0.48,1
1028,0.6115578974,0.9996881529,0.4797664291,0.9996697301,0.612,1,0.48,1
1029,0.6115581509,0.999690767,0.4797657464,0.9996724936,0.612,1,0.48,1
1030,0.6115584036,0.9996933593,0.4797650634,0.999675234,0.612,1,0.48,1
1031,0.6115586553,0.99969593,0.4797643799,0.9996779515,0.612,1,0.48,1
1032,0.611558906,0.9996984793,0.479763696,0.9996806465,0.612,1,0.48,1
1033,0.6115591559,0.9997010072,0.4797630118,0.9996833189,0.612,1,0.48,1
1034,0.6115594048,0.999703514,0.4797623272,0.9996859691,0.612,1,0.48,1
1035,0.6115596528,0.9997059999,0.4797616423,0.9996885972,0.612,1,0.48,1
1036,0.6115598999,0.9997084651,0.4797609571,0.9996912034,0.612,1,0.48,1
1037,0.611560146,0.9997109096,0.4797602716,0.9996937879,0.612,1,0.48,1
1038,0.6115603913,0.9997133337,0.4797595859,0.9996963508,0.612,1,0.48,1
1039,0.6115606357,0.9997157376,0.4797588999,0.9996988924,0.612,1,0.48,1
1040,0.6115608791,0.9997181214,0.4797582137,0.9997014127,0.612,1,0.48,1
1041,0.6115611217,0.9997204852,0.4797575273,0.9997039121,0.612,1,0.48,1
1042,0.6115613633,0.9997228293,0.4797568407,0.9997063906,0.612,1,0.48,1
1043,0.6115616041,0.9997251539,0.479756154,0.9997088484,0.612,1,0.48,1
1044,0.611561844,0.999727459,0.4797554672,0.9997112857,0.612,1,0.48,1
1045,0.611562083,0.9997297448,0.4797547802,0.9997137027,0.612,1,0.48,1
1046,0.6115623211,0.9997320115,0.4797540931,0.9997160996,0.612,1,0.48,1
1047,0.6115625584,0.9997342593,0.479753406,0.9997184764,0.612,1,0.48,1
1048,0.6115627947,0.9997364883,0.4797527188,0.9997208335,0.612,1,0.48,1
1049,0.6115630302,0.9997386986,0.4797520316,0.9997231708,0.612,1,0.48,1
1050,0.6115632649,0.9997408905,0.4797513443,0.9997254887,0.612,1,0.48,1
1051,0.6115634986,0.9997430641,0.4797506571,0.9997277872,0.612,1,0.48,1
1052,0.6115637315,0.9997452194,0.4797499699,0.9997300665,0.612,1,0.48,1
1053,0.6115639636,0.9997473568,0.4797492827,0.9997323268,0.612,1,0.48,1
1054,0.6115641948,0.9997494763,0.4797485956,0.9997345682,0.612,1,0.48,1
1055,0.6115644251,0.999751578,0.4797479085,0.9997367909,0.612,1,0.48,1
1056,0.6115646546,0.9997536622,0.4797472216,0.9997389951,0.612,1,0.48,1
1057,0.6115648833,0.9997557289,0.4797465347,0.9997411809,0.612,1,0.48,1
1058,0.6115651111,0.9997577784,0.479745848,0.9997433484,0.612,1,0.48,1
1059,0.611565338,0.9997598107,0.4797451615,0.9997454978,0.612,1,0.48,1
1060,0.6115655641,0.999761826,0.479744475,0.9997476293,0.612,1,0.48,1
1061,0.6115657894,0.9997638244,0.4797437888,0.999749743,0.612,1,0.48,1
1062,0.6115660139,0.9997658061,0.4797431028,0.999751839,0.612,1,0.48,1
1063,0.6115662375,0.9997677713,0.4797424169,0.9997539176,0.612,1,0.48,1
1064,0.6115664604,0.9997697199,0.4797417314,0.9997559787,0.612,1,0.48,1
1065,0.6115666823,0.9997716523,0.479741046,0.9997580227,0.612,1,0.48,1
1066,0.6115669035,0.9997735685,0.4797403609,0.9997600496,0.612,1,0.48,1
1067,0.6115671239,0.9997754687,0.4797396761,0.9997620595,0.612,1,0.48,1
1068,0.6115673434,0.999777353,0.4797389915,0.9997640527,0.612,1,0.48,1
1069,0.6115675622,0.9997792215,0.4797383073,0.9997660292,0.612,1,0.48,1
1070,0.6115677801,0.9997810743,0.4797376234,0.9997679891,0.612,1,0.48,1
1071,0.6115679972,0.9997829117,0.4797369398,0.9997699328,0.612,1,0.48,1
1072,0.6115682136,0.9997847336,0.4797362566,0.9997718601,0.612,1,0.48,1
1073,0.6115684291,0.9997865403,0.4797355738,0.9997737714,0.612,1,0.48,1
1074,0.6115686438,0.9997883319,0.4797348913,0.9997756667,0.612,1,0.48,1
1075,0.6115688578,0.9997901085,0.4797342092,0.9997775462,0.612,1,0.48,1
1076,0.6115690709,0.9997918702,0.4797335275,0.9997794099,0.612,1,0.48,1
1077,0.6115692833,0.9997936172,0.4797328463,0.9997812581,0.612,1,0.48,1
1078,0.6115694949,0.9997953495,0.4797321655,0.9997830908,0.612,1,0.48,1
1079,0.6115697057,0.9997970673,0.4797314851,0.9997849082,0.612,1,0.48,1
1080,0.6115699158,0.9997987707,0.4797308052,0.9997867104,0.612,1,0.48,1
1081,0.611570125,0.9998004599,0.4797301258,0.9997884976,0.612,1,0.48,1
1082,0.6115703335,0.9998021349,0.4797294468,0.9997902698,0.612,1,0.48,1
1083,0.6115705413,0.9998037959,0.4797287684,0.9997920272,0.612,1,0.48,1
1084,0.6115707482,0.9998054429,0.4797280904,0.9997937699,0.612,1,0.48,1
1085,0.6115709544,0.9998070762,0.479727413,0.999795498,0.612,1,0.48,1
1086,0.6115711599,0.9998086958,0.4797267362,0.9997972117,0.612,1,0.48,1
1087,0.6115713645,0.9998103018,0.4797260599,0.999798911,0.612,1,0.48,1
1088,0.6115715685,0.9998118943,0.4797253841,0.9998005961,0.612,1,0.48,1
1089,0.6115717717,0.9998134736,0.479724709,0.9998022672,0.612,1,0.48,1
1090,0.6115719741,0.9998150395,0.4797240344,0.9998039242,0.612,1,0.48,1
1091,0.6115721758,0.9998165924,0.4797233604,0.9998055674,0.612,1,0.48,1
1092,0.6115723767,0.9998181322,0.479722687,0.9998071969,0.612,1,0.48,1
1093,0.6115725769,0.9998196592,0.4797220143,0.9998088127,0.612,1,0.48,1
1094,0.6115727764,0.9998211733,0.4797213422,0.9998104151,0.612,1,0.48,1
1095,0.6115729751,0.9998226748,0.4797206707,0.999812004,0.612,1,0.48,1
1096,0.6115731731,0.9998241637,0.4797199999,0.9998135796,0.612,1,0.48,1
1097,0.6115733704,0.99982564,0.4797193298,0.999815142,0.612,1,0.48,1
1098,0.611573567,0.9998271041,0.4797186603,0.9998166914,0.612,1,0.48,1
1099,0.6115737628,0.9998285558,0.4797179915,0.9998182278,0.612,1,0.48,1
1100,0.6115739579,0.9998299954,0.4797173234,0.9998197513,0.612,1,0.48,1
1101,0.6115741523,0.9998314229,0.4797166561,0.9998212621,0.612,1,0.48,1
1102,0.6115743459,0.9998328384,0.4797159894,0.9998227603,0.612,1,0.48,1
1103,0.6115745389,0.9998342421,0.4797153235,0.9998242459,0.612,1,0.48,1
1104,0.6115747311,0.999835634,0.4797146583,0.9998257191,0.612,1,0.48,1
1105,0.6115749227,0.9998370142,0.4797139939,0.9998271799,0.612,1,0.48,1
1106,0.6115751135,0.9998383829,0.4797133302,0.9998286286,0.612,1,0.48,1
1107,0.6115753037,0.99983974,0.4797126673,0.9998300651,0.612,1,0.48,1
1108,0.6115754931,0.9998410858,0.4797120052,0.9998314896,0.612,1,0.48,1
1109,0.6115756818,0.9998424204,0.4797113439,0.9998329021,0.612,1,0.48,1
1110,0.6115758699,0.9998437437,0.4797106833,0.9998343029,0.612,1,0.48,1
1111,0.6115760572,0.9998450559,0.4797100236,0.9998356919,0.612,1,0.48,1
1112,0.6115762439,0.9998463571,0.4797093647,0.9998370693,0.612,1,0.48,1
1113,0.6115764298,0.9998476474,0.4797087066,0.9998384351,0.612,1,0.48,1
1114,0.6115766151,0.9998489269,0.4797080493,0.9998397895,0.612,1,0.48,1
1115,0.6115767997,0.9998501957,0.4797073929,0.9998411326,0.612,1,0.48,1
1116,0.6115769837,0.9998514538,0.4797067373,0.9998424644,0.612,1,0.48,1
1117,0.6115771669,0.9998527013,0.4797060826,0.9998437851,0.612,1,0.48,1
1118,0.6115773495,0.9998539384,0.4797054287,0.9998450947,0.612,1,0.48,1
1119,0.6115775314,0.9998551651,0.4797047758,0.9998463934,0.612,1,0.48,1
1120,0.6115777126,0.9998563816,0.4797041237,0.9998476812,0.612,1,0.48,1
1121,0.6115778932,0.9998575878,0.4797034725,0.9998489582,0.612,1,0.48,1
1122,0.6115780731,0.9998587839,0.4797028222,0.9998502245,0.612,1,0.48,1
1123,0.6115782524,0.9998599699,0.4797021728,0.9998514802,0.612,1,0.48,1
1124,0.611578431,0.9998611461,0.4797015243,0.9998527254,0.612,1,0.48,1
1125,0.6115786089,0.9998623123,0.4797008767,0.9998539602,0.612,1,0.48,1
1126,0.6115787862,0.9998634688,0.4797002301,0.9998551846,0.612,1,0.48,1
1127,0.6115789628,0.9998646155,0.4796995844,0.9998563987,0.612,1,0.48,1
1128,0.6115791387,0.9998657526,0.4796989396,0.9998576027,0.612,1,0.48,1
1129,0.6115793141,0.9998668802,0.4796982958,0.9998587966,0.612,1,0.48,1
1130,0.6115794888,0.9998679984,0.4796976529,0.9998599806,0.612,1,0.48,1
1131,0.6115796628,0.9998691071,0.479697011,0.9998611545,0.612,1,0.48,1
1132,0.6115798362,0.9998702065,0.4796963701,0.9998623187,0.612,1,0.48,1
1133,0.6115800089,0.9998712968,0.4796957302,0.9998634731,0.612,1,0.48,1
1134,0.6115801811,0.9998723778,0.4796950912,0.9998646179,0.612,1,0.48,1
1135,0.6115803526,0.9998734498,0.4796944532,0.999865753,0.612,1,0.48,1
1136,0.6115805234,0.9998745128,0.4796938162,0.9998668786,0.612,1,0.48,1
1137,0.6115806937,0.9998755669,0.4796931803,0.9998679948,0.612,1,0.48,1
1138,0.6115808633,0.9998766121,0.4796925453,0.9998691017,0.612,1,0.48,1
1139,0.6115810322,0.9998776486,0.4796919114,0.9998701993,0.612,1,0.48,1
1140,0.6115812006,0.9998786763,0.4796912784,0.9998712877,0.612,1,0.48,1
1141,0.6115813683,0.9998796954,0.4796906465,0.9998723669,0.612,1,0.48,1
1142,0.6115815355,0.999880706,0.4796900156,0.9998734372,0.612,1,0.48,1
1143,0.611581702,0.9998817081,0.4796893858,0.9998744984,0.612,1,0.48,1
1144,0.6115818679,0.9998827018,0.479688757,0.9998755508,0.612,1,0.48,1
1145,0.6115820332,0.9998836871,0.4796881293,0.9998765943,0.612,1,0.48,1
1146,0.6115821979,0.9998846642,0.4796875026,0.9998776291,0.612,1,0.48,1
1147,0.6115823619,0.999885633,0.4796868769,0.9998786552,0.612,1,0.48,1
1148,0.6115825254,0.9998865938,0.4796862524,0.9998796728,0.612,1,0.48,1
1149,0.6115826883,0.9998875464,0.4796856289,0.9998806818,0.612,1,0.48,1
1150,0.6115828505,0.9998884911,0.4796850064,0.9998816823,0.612,1,0.48,1
1151,0.6115830122,0.9998894278,0.4796843851,0.9998826745,0.612,1,0.48,1
1152,0.6115831733,0.9998903567,0.4796837648,0.9998836583,0.612,1,0.48,1
1153,0.6115833338,0.9998912777,0.4796831457,0.9998846339,0.612,1,0.48,1
1154,0.6115834937,0.9998921911,0.4796825276,0.9998856014,0.612,1,0.48,1
1155,0.611583653,0.9998930967,0.4796819106,0.9998865607,0.612,1,0.48,1
1156,0.6115838117,0.9998939948,0.4796812948,0.9998875119,0.612,1,0.48,1
1157,0.6115839699,0.9998948853,0.47968068,0.9998884552,0.612,1,0.48,1
1158,0.6115841274,0.9998957683,0.4796800663,0.9998893906,0.612,1,0.48,1
1159,0.6115842844,0.999896644,0.4796794538,0.9998903182,0.612,1,0.48,1
1160,0.6115844408,0.9998975122,0.4796788424,0.999891238,0.612,1,0.48,1
1161,0.6115845966,0.9998983732,0.4796782321,0.99989215,0.612,1,0.48,1
1162,0.6115847519,0.999899227,0.4796776229,0.9998930545,0.612,1,0.48,1
1163,0.6115849066,0.9999000735,0.4796770149,0.9998939513,0.612,1,0.48,1
1164,0.6115850607,0.999900913,0.479676408,0.9998948406,0.612,1,0.48,1
1165,0.6115852142,0.9999017454,0.4796758023,0.9998957225,0.612,1,0.48,1
1166,0.6115853672,0.9999025709,0.4796751977,0.999896597,0.612,1,0.48,1
1167,0.6115855197,0.9999033893,0.4796745942,0.9998974641,0.612,1,0.48,1
1168,0.6115856715,0.999904201,0.4796739919,0.999898324,0.612,1,0.48,1
1169,0.6115858228,0.9999050058,0.4796733908,0.9998991767,0.612,1,0.48,1
1170,0.6115859736,0.9999058038,0.4796727908,0.9999000222,0.612,1,0.48,1
1171,0.6115861238,0.9999065952,0.479672192,0.9999008606,0.612,1,0.48,1
1172,0.6115862734,0.9999073799,0.4796715943,0.999901692,0.612,1,0.48,1
1173,0.6115864225,0.999908158,0.4796709979,0.9999025164,0.612,1,0.48,1
1174,0.611586571,0.9999089295,0.4796704025,0.9999033339,0.612,1,0.48,1
1175,0.611586719,0.9999096946,0.4796698084,0.9999041446,0.612,1,0.48,1
1176,0.6115868665,0.9999104533,0.4796692155,0.9999049485,0.612,1,0.48,1
1177,0.6115870134,0.9999112056,0.4796686237,0.9999057456,0.612,1,0.48,1
1178,0.6115871598,0.9999119515,0.4796680331,0.999906536,0.612,1,0.48,1
1179,0.6115873056,0.9999126912,0.4796674437,0.9999073198,0.612,1,0.48,1
1180,0.6115874509,0.9999134247,0.4796668555,0.9999080971,0.612,1,0.48,1
1181,0.6115875957,0.999914152,0.4796662685,0.9999088678,0.612,1,0.48,1
1182,0.6115877399,0.9999148733,0.4796656826,0.9999096321,0.612,1,0.48,1
1183,0.6115878836,0.9999155884,0.479665098,0.9999103899,0.612,1,0.48,1
1184,0.6115880268,0.9999162976,0.4796645146,0.9999111414,0.612,1,0.48,1
1185,0.6115881694,0.9999170008,0.4796639324,0.9999118866,0.612,1,0.48,1
1186,0.6115883116,0.999917698,0.4796633514,0.9999126255,0.612,1,0.48,1
1187,0.6115884532,0.9999183895,0.4796627716,0.9999133583,0.612,1,0.48,1
1188,0.6115885943,0.9999190751,0.479662193,0.9999140849,0.612,1,0.48,1
1189,0.6115887348,0.9999197549,0.4796616156,0.9999148054,0.612,1,0.48,1
1190,0.6115888749,0.9999204291,0.4796610395,0.9999155198,0.612,1,0.48,1
1191,0.6115890144,0.9999210976,0.4796604645,0.9999162283,0.612,1,0.48,1
1192,0.6115891534,0.9999217604,0.4796598908,0.9999169308,0.612,1,0.48,1
1193,0.6115892919,0.9999224177,0.4796593183,0.9999176275,0.612,1,0.48,1
1194,0.6115894299,0.9999230695,0.4796587471,0.9999183183,0.612,1,0.48,1
1195,0.6115895674,0.9999237158,0.479658177,0.9999190033,0.612,1,0.48,1
1196,0.6115897044,0.9999243567,0.4796576082,0.9999196825,0.612,1,0.48,1
1197,0.6115898409,0.9999249921,0.4796570406,0.9999203561,0.612,1,0.48,1
1198,0.6115899769,0.9999256223,0.4796564743,0.999921024,0.612,1,0.48,1
1199,0.6115901124,0.9999262471,0.4796559092,0.9999216863,0.612,1,0.48,1
1200,0.6115902474,0.9999268667,0.4796553453,0.9999223431,0.612,1,0.48,1
1201,0.6115903818,0.9999274811,0.4796547826,0.9999229943,0.612,1,0.48,1
1202,0.6115905158,0.9999280903,0.4796542212,0.9999236401,0.612,1,0.48,1
1203,0.6115906493,0.9999286944,0.4796536611,0.9999242805,0.612,1,0.48,1
1204,0.6115907824,0.9999292935,0.4796531021,0.9999249155,0.612,1,0.48,1
1205,0.6115909149,0.9999298875,0.4796525445,0.9999255451,0.612,1,0.48,1
1206,0.6115910469,0.9999304765,0.479651988,0.9999261695,0.612,1,0.48,1
1207,0.6115911785,0.9999310605,0.4796514328,0.9999267887,0.612,1,0.48,1
1208,0.6115913095,0.9999316397,0.4796508789,0.9999274026,0.612,1,0.48,1
1209,0.6115914401,0.999932214,0.4796503262,0.9999280114,0.612,1,0.48,1
1210,0.6115915702,0.9999327834,0.4796497748,0.9999286151,0.612,1,0.48,1
1211,0.6115916999,0.9999333481,0.4796492246,0.9999292138,0.612,1,0.48,1
1212,0.611591829,0.999933908,0.4796486756,0.9999298074,0.612,1,0.48,1
1213,0.6115919577,0.9999344632,0.4796481279,0.999930396,0.612,1,0.48,1
1214,0.6115920859,0.9999350138,0.4796475815,0.9999309797,0.612,1,0.48,1
1215,0.6115922136,0.9999355597,0.4796470363,0.9999315585,0.612,1,0.48,1
1216,0.6115923409,0.9999361011,0.4796464924,0.9999321324,0.612,1,0.48,1
1217,0.6115924677,0.9999366379,0.4796459497,0.9999327016,0.612,1,0.48,1
1218,0.611592594,0.9999371701,0.4796454083,0.9999332659,0.612,1,0.48,1
1219,0.6115927199,0.9999376979,0.4796448682,0.9999338256,0.612,1,0.48,1
1220,0.6115928453,0.9999382213,0.4796443293,0.9999343805,0.612,1,0.48,1
1221,0.6115929703,0.9999387403,0.4796437917,0.9999349307,0.612,1,0.48,1
1222,0.6115930947,0.9999392549,0.4796432553,0.9999354764,0.612,1,0.48,1
1223,0.6115932188,0.9999397652,0.4796427202,0.9999360175,0.612,1,0.48,1
1224,0.6115933423,0.9999402712,0.4796421863,0.999936554,0.612,1,0.48,1
1225,0.6115934655,0.9999407729,0.4796416537,0.999937086,0.612,1,0.48,1
1226,0.6115935881,0.9999412705,0.4796411224,0.9999376136,0.612,1,0.48,1
1227,0.6115937103,0.9999417638,0.4796405924,0.9999381368,0.612,1,0.48,1
1228,0.6115938321,0.999942253,0.4796400636,0.9999386555,0.612,1,0.48,1
1229,0.6115939534,0.9999427381,0.479639536,0.9999391699,0.612,1,0.48,1
1230,0.6115940743,0.9999432191,0.4796390098,0.99993968,0.612,1,0.48,1
1231,0.6115941947,0.9999436961,0.4796384848,0.9999401858,0.612,1,0.48,1
1232,0.6115943147,0.999944169,0.479637961,0.9999406874,0.612,1,0.48,1
1233,0.6115944343,0.999944638,0.4796374386,0.9999411848,0.612,1,0.48,1
1234,0.6115945534,0.9999451031,0.4796369173,0.9999416779,0.612,1,0.48,1
1235,0.6115946721,0.9999455642,0.4796363974,0.999942167,0.612,1,0.48,1
1236,0.6115947903,0.9999460215,0.4796358787,0.9999426519,0.612,1,0.48,1
1237,0.6115949081,0.9999464749,0.4796353613,0.9999431328,0.612,1,0.48,1
1238,0.6115950255,0.9999469245,0.4796348452,0.9999436097,0.612,1,0.48,1
1239,0.6115951424,0.9999473703,0.4796343303,0.9999440825,0.612,1,0.48,1
1240,0.6115952589,0.9999478124,0.4796338167,0.9999445514,0.612,1,0.48,1
1241,0.611595375,0.9999482508,0.4796333043,0.9999450163,0.612,1,0.48,1
1242,0.6115954907,0.9999486854,0.4796327933,0.9999454774,0.612,1,0.48,1
1243,0.6115956059,0.9999491165,0.4796322834,0.9999459345,0.612,1,0.48,1
1244,0.6115957207,0.9999495439,0.4796317749,0.9999463879,0.612,1,0.48,1
1245,0.6115958351,0.9999499677,0.4796312676,0.9999468374,0.612,1,0.48,1
1246,0.611595949,0.9999503879,0.4796307616,0.9999472832,0.612,1,0.48,1
1247,0.6115960626,0.9999508046,0.4796302568,0.9999477252,0.612,1,0.48,1
1248,0.6115961757,0.9999512179,0.4796297534,0.9999481635,0.612,1,0.48,1
1249,0.6115962884,0.9999516276,0.4796292511,0.9999485981,0.612,1,0.48,1
1250,0.6115964007,0.9999520339,0.4796287502,0.9999490291,0.612,1,0.48,1
1251,0.6115965126,0.9999524368,0.4796282505,0.9999494565,0.612,1,0.48,1
1252,0.6115966241,0.9999528363,0.479627752,0.9999498803,0.612,1,0.48,1
1253,0.6115967352,0.9999532324,0.4796272549,0.9999503005,0.612,1,0.48,1
1254,0.6115968458,0.9999536252,0.479626759,0.9999507172,0.612,1,0.48,1
1255,0.6115969561,0.9999540147,0.4796262643,0.9999511304,0.612,1,0.48,1
1256,0.6115970659,0.999954401,0.4796257709,0.9999515401,0.612,1,0.48,1
1257,0.6115971754,0.9999547839,0.4796252788,0.9999519465,0.612,1,0.48,1
1258,0.6115972844,0.9999551637,0.4796247879,0.9999523493,0.612,1,0.48,1
1259,0.611597393,0.9999555403,0.4796242983,0.9999527489,0.612,1,0.48,1
1260,0.6115975013,0.9999559137,0.47962381,0.999953145,0.612,1,0.48,1
1261,0.6115976091,0.999956284,0.4796233229,0.9999535379,0.612,1,0.48,1
1262,0.6115977166,0.9999566511,0.479622837,0.9999539274,0.612,1,0.48,1
1263,0.6115978236,0.9999570152,0.4796223525,0.9999543137,0.612,1,0.48,1
1264,0.6115979303,0.9999573762,0.4796218692,0.9999546967,0.612,1,0.48,1
1265,0.6115980366,0.9999577342,0.4796213871,0.9999550765,0.612,1,0.48,1
1266,0.6115981425,0.9999580892,0.4796209063,0.9999554532,0.612,1,0.48,1
1267,0.6115982479,0.9999584411,0.4796204267,0.9999558266,0.612,1,0.48,1
1268,0.6115983531,0.9999587902,0.4796199484,0.999956197,0.612,1,0.48,1
1269,0.6115984578,0.9999591363,0.4796194714,0.9999565642,0.612,1,0.48,1
1270,0.6115985621,0.9999594794,0.4796189956,0.9999569283,0.612,1,0.48,1
1271,0.6115986661,0.9999598197,0.479618521,0.9999572894,0.612,1,0.48,1
1272,0.6115987696,0.9999601572,0.4796180477,0.9999576475,0.612,1,0.48,1
1273,0.6115988728,0.9999604918,0.4796175757,0.9999580026,0.612,1,0.48,1
1274,0.6115989756,0.9999608236,0.4796171049,0.9999583546,0.612,1,0.48,1
1275,0.6115990781,0.9999611526,0.4796166353,0.9999587038,0.612,1,0.48,1
1276,0.6115991801,0.9999614788,0.479616167,0.99995905,0.612,1,0.48,1
1277,0.6115992818,0.9999618023,0.4796156999,0.9999593933,0.612,1,0.48,1
1278,0.6115993831,0.9999621231,0.4796152341,0.9999597337,0.612,1,0.48,1
1279,0.611599484,0.9999624412,0.4796147695,0.9999600712,0.612,1,0.48,1
1280,0.6115995846,0.9999627566,0.4796143062,0.9999604059,0.612,1,0.48,1
1281,0.6115996848,0.9999630693,0.4796138441,0.9999607379,0.612,1,0.48,1
1282,0.6115997846,0.9999633795,0.4796133832,0.999961067,0.612,1,0.48,1
1283,0.6115998841,0.999963687,0.4796129236,0.9999613934,0.612,1,0.48,1
1284,0.6115999832,0.9999639919,0.4796124652,0.999961717,0.612,1,0.48,1
1285,0.6116000819,0.9999642943,0.4796120081,0.9999620379,0.612,1,0.48,1
1286,0.6116001803,0.9999645941,0.4796115521,0.9999623561,0.612,1,0.48,1
1287,0.6116002783,0.9999648914,0.4796110974,0.9999626717,0.612,1,0.48,1
1288,0.611600376,0.9999651862,0.479610644,0.9999629846,0.612,1,0.48,1
1289,0.6116004732,0.9999654786,0.4796101918,0.9999632949,0.612,1,0.48,1
1290,0.6116005702,0.9999657684,0.4796097408,0.9999636025,0.612,1,0.48,1
1291,0.6116006668,0.9999660559,0.479609291,0.9999639076,0.612,1,0.48,1
1292,0.611600763,0.9999663409,0.4796088425,0.9999642102,0.612,1,0.48,1
1293,0.6116008589,0.9999666235,0.4796083951,0.9999645102,0.612,1,0.48,1
1294,0.6116009544,0.9999669038,0.479607949,0.9999648076,0.612,1,0.48,1
1295,0.6116010495,0.9999671817,0.4796075042,0.9999651026,0.612,1,0.48,1
1296,0.6116011444,0.9999674572,0.4796070605,0.9999653951,0.612,1,0.48,1
1297,0.6116012388,0.9999677305,0.4796066181,0.9999656852,0.612,1,0.48,1
1298,0.6116013329,0.9999680014,0.4796061769,0.9999659728,0.612,1,0.48,1
1299,0.6116014267,0.9999682701,0.4796057369,0.999966258,0.612,1,0.48,1
1300,0.6116015202,0.9999685365,0.4796052981,0.9999665408,0.612,1,0.48,1
1301,0.6116016133,0.9999688007,0.4796048605,0.9999668213,0.612,1,0.48,1
1302,0.611601706,0.9999690626,0.4796044241,0.9999670994,0.612,1,0.48,1
1303,0.6116017984,0.9999693224,0.479603989,0.9999673751,0.612,1,0.48,1
1304,0.6116018905,0.99996958,0.479603555,0.9999676486,0.612,1,0.48,1
1305,0.6116019822,0.9999698354,0.4796031223,0.9999679197,0.612,1,0.48,1
1306,0.6116020736,0.9999700886,0.4796026908,0.9999681886,0.612,1,0.48,1
1307,0.6116021647,0.9999703397,0.4796022604,0.9999684552,0.612,1,0.48,1
1308,0.6116022554,0.9999705888,0.4796018313,0.9999687196,0.612,1,0.48,1
1309,0.6116023458,0.9999708357,0.4796014034,0.9999689817,0.612,1,0.48,1
1310,0.6116024358,0.9999710805,0.4796009767,0.9999692417,0.612,1,0.48,1
1311,0.6116025256,0.9999713233,0.4796005511,0.9999694995,0.612,1,0.48,1
1312,0.611602615,0.9999715641,0.4796001268,0.9999697551,0.612,1,0.48,1
1313,0.611602704,0.9999718028,0.4795997037,0.9999700086,0.612,1,0.48,1
1314,0.6116027928,0.9999720395,0.4795992817,0.9999702599,0.612,1,0.48,1
1315,0.6116028812,0.9999722743,0.479598861,0.9999705091,0.612,1,0.48,1
1316,0.6116029693,0.999972507,0.4795984414,0.9999707563,0.612,1,0.48,1
1317,0.6116030571,0.9999727378,0.479598023,0.9999710014,0.612,1,0.48,1
1318,0.6116031445,0.9999729667,0.4795976058,0.9999712444,0.612,1,0.48,1
1319,0.6116032317,0.9999731936,0.4795971898,0.9999714854,0.612,1,0.48,1
1320,0.6116033185,0.9999734186,0.479596775,0.9999717243,0.612,1,0.48,1
1321,0.6116034049,0.9999736418,0.4795963613,0.9999719613,0.612,1,0.48,1
1322,0.6116034911,0.999973863,0.4795959489,0.9999721962,0.612,1,0.48,1
1323,0.611603577,0.9999740825,0.4795955376,0.9999724292,0.612,1,0.48,1
1324,0.6116036625,0.9999743,0.4795951274,0.9999726603,0.612,1,0.48,1
1325,0.6116037477,0.9999745157,0.4795947185,0.9999728894,0.612,1,0.48,1
1326,0.6116038327,0.9999747297,0.4795943107,0.9999731165,0.612,1,0.48,1
1327,0.6116039173,0.9999749418,0.4795939041,0.9999733418,0.612,1,0.48,1
1328,0.6116040016,0.9999751521,0.4795934986,0.9999735652,0.612,1,0.48,1
1329,0.6116040855,0.9999753607,0.4795930944,0.9999737867,0.612,1,0.48,1
1330,0.6116041692,0.9999755675,0.4795926913,0.9999740064,0.612,1,0.48,1
1331,0.6116042526,0.9999757726,0.4795922893,0.9999742242,0.612,1,0.48,1
1332,0.6116043356,0.999975976,0.4795918885,0.9999744402,0.612,1,0.48,1
1333,0.6116044184,0.9999761776,0.4795914889,0.9999746543,0.612,1,0.48,1
1334,0.6116045008,0.9999763776,0.4795910904,0.9999748667,0.612,1,0.48,1
1335,0.611604583,0.9999765758,0.4795906931,0.9999750773,0.612,1,0.48,1
1336,0.6116046648,0.9999767724,0.4795902969,0.9999752861,0.612,1,0.48,1
1337,0.6116047464,0.9999769674,0.4795899018,0.9999754932,0.612,1,0.48,1
1338,0.6116048276,0.9999771607,0.479589508,0.9999756985,0.612,1,0.48,1
1339,0.6116049086,0.9999773524,0.4795891152,0.9999759021,0.612,1,0.48,1
1340,0.6116049892,0.9999775425,0.4795887236,0.999976104,0.612,1,0.48,1
1341,0.6116050696,0.999977731,0.4795883332,0.9999763042,0.612,1,0.48,1
1342,0.6116051497,0.9999779179,0.4795879439,0.9999765028,0.612,1,0.48,1
1343,0.6116052294,0.9999781032,0.4795875557,0.9999766996,0.612,1,0.48,1
1344,0.6116053089,0.999978287,0.4795871687,0.9999768949,0.612,1,0.48,1
1345,0.6116053881,0.9999784692,0.4795867828,0.9999770884,0.612,1,0.48,1
1346,0.611605467,0.9999786499,0.479586398,0.9999772804,0.612,1,0.48,1
1347,0.6116055456,0.9999788291,0.4795860144,0.9999774707,0.612,1,0.48,1
1348,0.6116056239,0.9999790068,0.4795856318,0.9999776595,0.612,1,0.48,1
1349,0.6116057019,0.9999791829,0.4795852504,0.9999778466,0.612,1,0.48,1
1350,0.6116057797,0.9999793576,0.4795848702,0.9999780322,0.612,1,0.48,1
1351,0.6116058571,0.9999795309,0.479584491,0.9999782163,0.612,1,0.48,1
1352,0.6116059343,0.9999797026,0.479584113,0.9999783988,0.612,1,0.48,1
1353,0.6116060112,0.999979873,0.4795837361,0.9999785797,0.612,1,0.48,1
1354,0.6116060878,0.9999800419,0.4795833603,0.9999787592,0.612,1,0.48,1
1355,0.6116061641,0.9999802094,0.4795829856,0.9999789371,0.612,1,0.48,1
1356,0.6116062402,0.9999803754,0.4795826121,0.9999791135,0.612,1,0.48,1
1357,0.6116063159,0.9999805401,0.4795822396,0.9999792885,0.612,1,0.48,1
1358,0.6116063914,0.9999807034,0.4795818682,0.999979462,0.612,1,0.48,1
1359,0.6116064666,0.9999808653,0.479581498,0.9999796341,0.612,1,0.48,1
1360,0.6116065416,0.9999810259,0.4795811288,0.9999798047,0.612,1,0.48,1
1361,0.6116066162,0.9999811851,0.4795807608,0.9999799738,0.612,1,0.48,1
1362,0.6116066906,0.999981343,0.4795803938,0.9999801416,0.612,1,0.48,1
1363,0.6116067647,0.9999814995,0.479580028,0.9999803079,0.612,1,0.48,1
1364,0.6116068386,0.9999816548,0.4795796632,0.9999804729,0.612,1,0.48,1
1365,0.6116069121,0.9999818087,0.4795792995,0.9999806364,0.612,1,0.48,1
1366,0.6116069854,0.9999819613,0.4795789369,0.9999807986,0.612,1,0.48,1
1367,0.6116070585,0.9999821127,0.4795785755,0.9999809595,0.612,1,0.48,1
1368,0.6116071312,0.9999822628,0.479578215,0.9999811189,0.612,1,0.48,1
1369,0.6116072037,0.9999824116,0.4795778557,0.9999812771,0.612,1,0.48,1
1370,0.611607276,0.9999825592,0.4795774975,0.9999814339,0.612,1,0.48,1
1371,0.6116073479,0.9999827055,0.4795771403,0.9999815894,0.612,1,0.48,1
1372,0.6116074196,0.9999828506,0.4795767842,0.9999817436,0.612,1,0.48,1
1373,0.6116074911,0.9999829945,0.4795764292,0.9999818965,0.612,1,0.48,1
1374,0.6116075623,0.9999831371,0.4795760752,0.9999820481,0.612,1,0.48,1
1375,0.6116076332,0.9999832786,0.4795757223,0.9999821985,0.612,1,0.48,1
1376,0.6116077038,0.9999834189,0.4795753705,0.9999823476,0.612,1,0.48,1
1377,0.6116077742,0.999983558,0.4795750198,0.9999824954,0.612,1,0.48,1
1378,0.6116078444,0.999983696,0.4795746701,0.999982642,0.612,1,0.48,1
1379,0.6116079142,0.9999838327,0.4795743215,0.9999827874,0.612,1,0.48,1
1380,0.6116079839,0.9999839684,0.4795739739,0.9999829316,0.612,1,0.48,1
1381,0.6116080532,0.9999841029,0.4795736274,0.9999830745,0.612,1,0.48,1
1382,0.6116081223,0.9999842362,0.4795732819,0.9999832162,0.612,1,0.48,1
1383,0.6116081912,0.9999843685,0.4795729375,0.9999833568,0.612,1,0.48,1
1384,0.6116082598,0.9999844996,0.4795725941,0.9999834962,0.612,1,0.48,1
1385,0.6116083282,0.9999846296,0.4795722518,0.9999836344,0.612,1,0.48,1
1386,0.6116083963,0.9999847586,0.4795719106,0.9999837714,0.612,1,0.48,1
1387,0.6116084641,0.9999848864,0.4795715703,0.9999839073,0.612,1,0.48,1
1388,0.6116085317,0.9999850132,0.4795712312,0.9999840421,0.612,1,0.48,1
1389,0.6116085991,0.9999851389,0.479570893,0.9999841757,0.612,1,0.48,1
1390,0.6116086662,0.9999852636,0.4795705559,0.9999843082,0.612,1,0.48,1
1391,0.6116087331,0.9999853872,0.4795702198,0.9999844396,0.612,1,0.48,1
1392,0.6116087997,0.9999855098,0.4795698848,0.9999845699,0.612,1,0.48,1
1393,0.611608866,0.9999856313,0.4795695507,0.9999846991,0.612,1,0.48,1
1394,0.6116089322,0.9999857518,0.4795692177,0.9999848273,0.612,1,0.48,1
1395,0.6116089981,0.9999858713,0.4795688858,0.9999849543,0.612,1,0.48,1
1396,0.6116090637,0.9999859898,0.4795685548,0.9999850803,0.612,1,0.48,1
1397,0.6116091291,0.9999861073,0.4795682249,0.9999852052,0.612,1,0.48,1
1398,0.6116091943,0.9999862239,0.479567896,0.9999853291,0.612,1,0.48,1
1399,0.6116092592,0.9999863394,0.4795675681,0.9999854519,0.612,1,0.48,1
1400,0.6116093239,0.999986454,0.4795672412,0.9999855738,0.612,1,0.48,1
1401,0.6116093883,0.9999865676,0.4795669153,0.9999856945,0.612,1,0.48,1
1402,0.6116094526,0.9999866803,0.4795665904,0.9999858143,0.612,1,0.48,1
1403,0.6116095165,0.999986792,0.4795662666,0.9999859331,0.612,1,0.48,1
1404,0.6116095803,0.9999869027,0.4795659437,0.9999860509,0.612,1,0.48,1
1405,0.6116096438,0.9999870126,0.4795656219,0.9999861677,0.612,1,0.48,1
1406,0.6116097071,0.9999871215,0.479565301,0.9999862835,0.612,1,0.48,1
1407,0.6116097701,0.9999872295,0.4795649811,0.9999863983,0.612,1,0.48,1
1408,0.6116098329,0.9999873366,0.4795646623,0.9999865122,0.612,1,0.48,1
1409,0.6116098955,0.9999874428,0.4795643444,0.9999866251,0.612,1,0.48,1
1410,0.6116099579,0.9999875481,0.4795640275,0.9999867371,0.612,1,0.48,1
1411,0.61161002,0.9999876525,0.4795637116,0.9999868481,0.612,1,0.48,1
1412,0.6116100819,0.9999877561,0.4795633967,0.9999869582,0.612,1,0.48,1
1413,0.6116101436,0.9999878588,0.4795630827,0.9999870674,0.612,1,0.48,1
1414,0.611610205,0.9999879606,0.4795627698,0.9999871757,0.612,1,0.48,1
1415,0.6116102662,0.9999880615,0.4795624578,0.999987283,0.612,1,0.48,1
1416,0.6116103272,0.9999881617,0.4795621468,0.9999873895,0.612,1,0.48,1
1417,0.611610388,0.9999882609,0.4795618368,0.999987495,0.612,1,0.48,1
1418,0.6116104485,0.9999883594,0.4795615277,0.9999875997,0.612,1,0.48,1
1419,0.6116105089,0.999988457,0.4795612196,0.9999877035,0.612,1,0.48,1
1420,0.611610569,0.9999885538,0.4795609125,0.9999878064,0.612,1,0.48,1
1421,0.6116106288,0.9999886497,0.4795606063,0.9999879085,0.612,1,0.48,1
1422,0.6116106885,0.9999887449,0.4795603011,0.9999880097,0.612,1,0.48,1
1423,0.6116107479,0.9999888393,0.4795599969,0.9999881101,0.612,1,0.48,1
1424,0.6116108072,0.9999889329,0.4795596936,0.9999882096,0.612,1,0.48,1
1425,0.6116108662,0.9999890257,0.4795593912,0.9999883083,0.612,1,0.48,1
1426,0.611610925,0.9999891177,0.4795590899,0.9999884062,0.612,1,0.48,1
1427,0.6116109836,0.9999892089,0.4795587894,0.9999885032,0.612,1,0.48,1
1428,0.6116110419,0.9999892994,0.4795584899,0.9999885994,0.612,1,0.48,1
1429,0.6116111001,0.9999893891,0.4795581914,0.9999886949,0.612,1,0.48,1
1430,0.611611158,0.9999894781,0.4795578938,0.9999887895,0.612,1,0.48,1
1431,0.6116112157,0.9999895663,0.4795575972,0.9999888833,0.612,1,0.48,1
1432,0.6116112732,0.9999896538,0.4795573014,0.9999889764,0.612,1,0.48,1
1433,0.6116113305,0.9999897405,0.4795570067,0.9999890686,0.612,1,0.48,1
1434,0.6116113876,0.9999898265,0.4795567128,0.9999891601,0.612,1,0.48,1
1435,0.6116114445,0.9999899118,0.4795564199,0.9999892508,0.612,1,0.48,1
1436,0.6116115012,0.9999899964,0.4795561279,0.9999893408,0.612,1,0.48,1
1437,0.6116115576,0.9999900802,0.4795558368,0.99998943,0.612,1,0.48,1
1438,0.6116116139,0.9999901634,0.4795555467,0.9999895185,0.612,1,0.48,1
1439,0.6116116699,0.9999902458,0.4795552575,0.9999896062,0.612,1,0.48,1
1440,0.6116117258,0.9999903276,0.4795549692,0.9999896932,0.612,1,0.48,1
1441,0.6116117814,0.9999904087,0.4795546818,0.9999897794,0.612,1,0.48,1
1442,0.6116118368,0.9999904891,0.4795543953,0.9999898649,0.612,1,0.48,1
1443,0.6116118921,0.9999905688,0.4795541098,0.9999899498,0.612,1,0.48,1
1444,0.6116119471,0.9999906479,0.4795538251,0.9999900339,0.612,1,0.48,1
1445,0.6116120019,0.9999907263,0.4795535414,0.9999901173,0.612,1,0.48,1
1446,0.6116120566,0.999990804,0.4795532586,0.9999902,0.612,1,0.48,1
1447,0.611612111,0.9999908811,0.4795529766,0.999990282,0.612,1,0.48,1
1448,0.6116121652,0.9999909575,0.4795526956,0.9999903633,0.612,1,0.48,1
1449,0.6116122192,0.9999910333,0.4795524155,0.9999904439,0.612,1,0.48,1
1450,0.6116122731,0.9999911085,0.4795521362,0.9999905239,0.612,1,0.48,1
1451,0.6116123267,0.999991183,0.4795518579,0.9999906032,0.612,1,0.48,1
1452,0.6116123801,0.9999912569,0.4795515804,0.9999906818,0.612,1,0.48,1
1453,0.6116124334,0.9999913302,0.4795513039,0.9999907598,0.612,1,0.48,1
1454,0.6116124864,0.9999914029,0.4795510282,0.9999908371,0.612,1,0.48,1
1455,0.6116125393,0.9999914749,0.4795507534,0.9999909138,0.612,1,0.48,1
1456,0.6116125919,0.9999915464,0.4795504795,0.9999909898,0.612,1,0.48,1
1457,0.6116126444,0.9999916172,0.4795502065,0.9999910652,0.612,1,0.48,1
1458,0.6116126966,0.9999916875,0.4795499343,0.9999911399,0.612,1,0.48,1
1459,0.6116127487,0.9999917571,0.4795496631,0.9999912141,0.612,1,0.48,1
1460,0.6116128006,0.9999918262,0.4795493927,0.9999912876,0.612,1,0.48,1
1461,0.6116128523,0.9999918947,0.4795491231,0.9999913605,0.612,1,0.48,1
1462,0.6116129038,0.9999919626,0.4795488545,0.9999914327,0.612,1,0.48,1
1463,0.6116129551,0.99999203,0.4795485867,0.9999915044,0.612,1,0.48,1
1464,0.6116130063,0.9999920968,0.4795483197,0.9999915755,0.612,1,0.48,1
1465,0.6116130572,0.999992163,0.4795480537,0.999991646,0.612,1,0.48,1
1466,0.6116131079,0.9999922287,0.4795477885,0.9999917159,0.612,1,0.48,1
1467,0.6116131585,0.9999922938,0.4795475241,0.9999917852,0.612,1,0.48,1
1468,0.6116132089,0.9999923584,0.4795472606,0.9999918539,0.612,1,0.48,1
1469,0.6116132591,0.9999924224,0.479546998,0.999991922,0.612,1,0.48,1
1470,0.6116133091,0.9999924859,0.4795467362,0.9999919896,0.612,1,0.48,1
1471,0.6116133589,0.9999925489,0.4795464752,0.9999920566,0.612,1,0.48,1
1472,0.6116134086,0.9999926113,0.4795462151,0.9999921231,0.612,1,0.48,1
1473,0.6116134581,0.9999926732,0.4795459559,0.999992189,0.612,1,0.48,1
1474,0.6116135073,0.9999927346,0.4795456974,0.9999922543,0.612,1,0.48,1
1475,0.6116135564,0.9999927955,0.4795454399,0.9999923191,0.612,1,0.48,1
1476,0.6116136054,0.9999928559,0.4795451831,0.9999923833,0.612,1,0.48,1
1477,0.6116136541,0.9999929157,0.4795449272,0.999992447,0.612,1,0.48,1
1478,0.6116137027,0.9999929751,0.4795446721,0.9999925102,0.612,1,0.48,1
1479,0.6116137511,0.9999930339,0.4795444179,0.9999925729,0.612,1,0.48,1
1480,0.6116137993,0.9999930923,0.4795441644,0.999992635,0.612,1,0.48,1
1481,0.6116138473,0.9999931502,0.4795439118,0.9999926966,0.612,1,0.48,1
1482,0.6116138952,0.9999932076,0.4795436601,0.9999927577,0.612,1,0.48,1
1483,0.6116139428,0.9999932645,0.4795434091,0.9999928183,0.612,1,0.48,1
1484,0.6116139903,0.9999933209,0.479543159,0.9999928783,0.612,1,0.48,1
1485,0.6116140377,0.9999933769,0.4795429097,0.9999929379,0.612,1,0.48,1
1486,0.6116140848,0.9999934323,0.4795426612,0.999992997,0.612,1,0.48,1
1487,0.6116141318,0.9999934874,0.4795424135,0.9999930555,0.612,1,0.48,1
1488,0.6116141786,0.9999935419,0.4795421666,0.9999931136,0.612,1,0.48,1
1489,0.6116142253,0.999993596,0.4795419205,0.9999931712,0.612,1,0.48,1
1490,0.6116142717,0.9999936497,0.4795416752,0.9999932283,0.612,1,0.48,1
1491,0.611614318,0.9999937029,0.4795414308,0.9999932849,0.612,1,0.48,1
1492,0.6116143642,0.9999937556,0.4795411871,0.9999933411,0.612,1,0.48,1
1493,0.6116144101,0.9999938079,0.4795409442,0.9999933968,0.612,1,0.48,1
1494,0.6116144559,0.9999938598,0.4795407021,0.999993452,0.612,1,0.48,1
1495,0.6116145015,0.9999939112,0.4795404608,0.9999935068,0.612,1,0.48,1
1496,0.611614547,0.9999939622,0.4795402204,0.9999935611,0.612,1,0.48,1
1497,0.6116145923,0.9999940128,0.4795399807,0.9999936149,0.612,1,0.48,1
1498,0.6116146374,0.999994063,0.4795397417,0.9999936683,0.612,1,0.48,1
1499,0.6116146824,0.9999941127,0.4795395036,0.9999937213,,,,
1500,0.6116147272,0.999994162,0.4795392663,0.9999937738,,,,
1501,0.6116147718,0.9999942109,0.4795390297,0.9999938258,,,,
1502,0.6116148163,0.9999942594,0.4795387939,0.9999938774,,,,
1503,0.6116148606,0.9999943075,0.4795385589,0.9999939286,,,,
1504,0.6116149047,0.9999943552,0.4795383247,0.9999939794,,,,
1505,0.6116149487,0.9999944024,0.4795380912,0.9999940298,,,,
1506,0.6116149925,0.9999944493,0.4795378585,0.9999940797,,,,
1507,0.6116150361,0.9999944958,0.4795376266,0.9999941292,,,,
1508,0.6116150796,0.9999945419,0.4795373954,0.9999941783,,,,
1509,0.611615123,0.9999945876,0.479537165,0.9999942269,,,,
1510,0.6116151661,0.9999946329,0.4795369354,0.9999942752,,,,
1511,0.6116152092,0.9999946779,0.4795367065,0.9999943231,,,,
1512,0.611615252,0.9999947225,0.4795364783,0.9999943705,,,,
1513,0.6116152947,0.9999947667,0.479536251,0.9999944176,,,,
1514,0.6116153373,0.9999948105,0.4795360244,0.9999944643,,,,
1515,0.6116153797,0.9999948539,0.4795357985,0.9999945105,,,,
1516,0.6116154219,0.999994897,0.4795355734,0.9999945564,,,,
1517,0.611615464,0.9999949398,0.479535349,0.9999946019,,,,
1518,0.6116155059,0.9999949821,0.4795351254,0.9999946471,,,,
1519,0.6116155477,0.9999950242,0.4795349025,0.9999946918,,,,
1520,0.6116155893,0.9999950658,0.4795346803,0.9999947362,,,,
1521,0.6116156308,0.9999951071,0.4795344589,0.9999947802,,,,
1522,0.6116156721,0.9999951481,0.4795342382,0.9999948238,,,,
1523,0.6116157132,0.9999951887,0.4795340183,0.9999948671,,,,
1524,0.6116157543,0.999995229,0.4795337991,0.99999491,,,,
1525,0.6116157951,0.999995269,0.4795335806,0.9999949526,,,,
1526,0.6116158358,0.9999953086,0.4795333628,0.9999949948,,,,
1527,0.6116158764,0.9999953479,0.4795331458,0.9999950366,,,,
1528,0.6116159168,0.9999953868,0.4795329295,0.9999950781,,,,
1529,0.6116159571,0.9999954254,0.4795327139,0.9999951192,,,,
1530,0.6116159972,0.9999954637,0.479532499,0.99999516,,,,
1531,0.6116160372,0.9999955017,0.4795322848,0.9999952005,,,,
1532,0.611616077,0.9999955394,0.4795320714,0.9999952406,,,,
1533,0.6116161167,0.9999955767,0.4795318586,0.9999952804,,,,
1534,0.6116161562,0.9999956137,0.4795316466,0.9999953198,,,,
1535,0.6116161956,0.9999956505,0.4795314353,0.9999953589,,,,
1536,0.6116162348,0.9999956869,0.4795312247,0.9999953977,,,,
1537,0.6116162739,0.999995723,0.4795310148,0.9999954362,,,,
1538,0.6116163129,0.9999957588,0.4795308056,0.9999954743,,,,
1539,0.6116163517,0.9999957943,0.4795305971,0.9999955122,,,,
1540,0.6116163904,0.9999958295,0.4795303893,0.9999955497,,,,
1541,0.6116164289,0.9999958644,0.4795301821,0.9999955869,,,,
1542,0.6116164673,0.999995899,0.4795299757,0.9999956237,,,,
1543,0.6116165055,0.9999959334,0.47952977,0.9999956603,,,,
1544,0.6116165436,0.9999959674,0.479529565,0.9999956966,,,,
1545,0.6116165816,0.9999960012,0.4795293606,0.9999957325,,,,
1546,0.6116166194,0.9999960346,0.4795291569,0.9999957682,,,,
1547,0.6116166571,0.9999960678,0.4795289539,0.9999958036,,,,
1548,0.6116166947,0.9999961007,0.4795287516,0.9999958386,,,,
1549,0.6116167321,0.9999961334,0.47952855,0.9999958734,,,,
1550,0.6116167693,0.9999961657,0.4795283491,0.9999959079,,,,
1551,0.6116168065,0.9999961978,0.4795281488,0.9999959421,,,,
1552,0.6116168435,0.9999962297,0.4795279492,0.999995976,,,,
1553,0.6116168803,0.9999962612,0.4795277503,0.9999960096,,,,
1554,0.6116169171,0.9999962925,0.479527552,0.999996043,,,,
1555,0.6116169537,0.9999963235,0.4795273544,0.999996076,,,,
1556,0.6116169901,0.9999963543,0.4795271575,0.9999961088,,,,
1557,0.6116170265,0.9999963848,0.4795269612,0.9999961413,,,,
1558,0.6116170627,0.9999964151,0.4795267656,0.9999961736,,,,
1559,0.6116170987,0.9999964451,0.4795265706,0.9999962055,,,,
1560,0.6116171347,0.9999964748,0.4795263763,0.9999962372,,,,
1561,0.6116171704,0.9999965043,0.4795261827,0.9999962687,,,,
1562,0.6116172061,0.9999965336,0.4795259897,0.9999962998,,,,
1563,0.6116172417,0.9999965626,0.4795257974,0.9999963308,,,,
1564,0.6116172771,0.9999965913,0.4795256057,0.9999963614,,,,
1565,0.6116173123,0.9999966199,0.4795254147,0.9999963918,,,,
1566,0.6116173475,0.9999966482,0.4795252243,0.999996422,,,,
1567,0.6116173825,0.9999966762,0.4795250345,0.9999964518,,,,
1568,0.6116174174,0.999996704,0.4795248454,0.9999964815,,,,
1569,0.6116174522,0.9999967316,0.4795246569,0.9999965109,,,,
1570,0.6116174868,0.9999967589,0.4795244691,0.99999654,,,,
1571,0.6116175213,0.9999967861,0.4795242819,0.9999965689,,,,
1572,0.6116175557,0.9999968129,0.4795240954,0.9999965976,,,,
1573,0.6116175899,0.9999968396,0.4795239094,0.999996626,,,,
1574,0.6116176241,0.9999968661,0.4795237241,0.9999966542,,,,
1575,0.6116176581,0.9999968923,0.4795235394,0.9999966821,,,,
1576,0.6116176919,0.9999969183,0.4795233554,0.9999967099,,,,
1577,0.6116177257,0.9999969441,0.479523172,0.9999967373,,,,
1578,0.6116177593,0.9999969696,0.4795229892,0.9999967646,,,,
1579,0.6116177928,0.999996995,0.479522807,0.9999967916,,,,
1580,0.6116178262,0.9999970201,0.4795226254,0.9999968184,,,,
1581,0.6116178595,0.9999970451,0.4795224445,0.999996845,,,,
1582,0.6116178926,0.9999970698,0.4795222641,0.9999968713,,,,
1583,0.6116179256,0.9999970943,0.4795220844,0.9999968975,,,,
1584,0.6116179585,0.9999971186,0.4795219053,0.9999969234,,,,
1585,0.6116179913,0.9999971427,0.4795217268,0.9999969491,,,,
1586,0.611618024,0.9999971666,0.4795215489,0.9999969746,,,,
1587,0.6116180565,0.9999971903,0.4795213716,0.9999969998,,,,
1588,0.6116180889,0.9999972138,0.4795211949,0.9999970249,,,,
1589,0.6116181212,0.9999972371,0.4795210188,0.9999970497,,,,
1590,0.6116181534,0.9999972602,0.4795208433,0.9999970744,,,,
1591,0.6116181855,0.9999972831,0.4795206684,0.9999970988,,,,
1592,0.6116182174,0.9999973059,0.4795204942,0.999997123,,,,
1593,0.6116182492,0.9999973284,0.4795203204,0.9999971471,,,,
1594,0.6116182809,0.9999973508,0.4795201473,0.9999971709,,,,
1595,0.6116183125,0.9999973729,0.4795199748,0.9999971945,,,,
1596,0.611618344,0.9999973949,0.4795198029,0.9999972179,,,,
1597,0.6116183754,0.9999974167,0.4795196315,0.9999972412,,,,
1598,0.6116184066,0.9999974383,0.4795194608,0.9999972642,,,,
1599,0.6116184378,0.9999974597,0.4795192906,0.999997287,,,,
1600,0.6116184688,0.999997481,0.479519121,0.9999973097,,,,
1601,0.6116184997,0.999997502,0.479518952,0.9999973322,,,,
1602,0.6116185305,0.9999975229,0.4795187835,0.9999973544,,,,
1603,0.6116185612,0.9999975436,0.4795186157,0.9999973765,,,,
1604,0.6116185917,0.9999975642,0.4795184484,0.9999973984,,,,
1605,0.6116186222,0.9999975845,0.4795182817,0.9999974202,,,,
1606,0.6116186525,0.9999976047,0.4795181155,0.9999974417,,,,
1607,0.6116186828,0.9999976248,0.4795179499,0.9999974631,,,,
1608,0.6116187129,0.9999976446,0.4795177849,0.9999974842,,,,
1609,0.6116187429,0.9999976643,0.4795176205,0.9999975052,,,,
1610,0.6116187728,0.9999976839,0.4795174566,0.9999975261,,,,
1611,0.6116188026,0.9999977032,0.4795172932,0.9999975467,,,,
1612,0.6116188323,0.9999977224,0.4795171305,0.9999975672,,,,
1613,0.6116188618,0.9999977415,0.4795169683,0.9999975875,,,,
1614,0.6116188913,0.9999977604,0.4795168066,0.9999976077,,,,
1615,0.6116189207,0.9999977791,0.4795166455,0.9999976276,,,,
1616,0.6116189499,0.9999977977,0.479516485,0.9999976474,,,,
1617,0.611618979,0.9999978161,0.479516325,0.9999976671,,,,
1618,0.6116190081,0.9999978343,0.4795161655,0.9999976865,,,,
1619,0.611619037,0.9999978524,0.4795160066,0.9999977059,,,,
1620,0.6116190658,0.9999978704,0.4795158483,0.999997725,,,,
1621,0.6116190945,0.9999978882,0.4795156905,0.999997744,,,,
1622,0.6116191232,0.9999979059,0.4795155332,0.9999977628,,,,
1623,0.6116191517,0.9999979234,0.4795153765,0.9999977815,,,,
1624,0.6116191801,0.9999979407,0.4795152203,0.9999978,,,,
1625,0.6116192084,0.9999979579,0.4795150646,0.9999978184,,,,
1626,0.6116192366,0.999997975,0.4795149095,0.9999978366,,,,
1627,0.6116192646,0.9999979919,0.4795147549,0.9999978547,,,,
1628,0.6116192926,0.9999980087,0.4795146009,0.9999978726,,,,
1629,0.6116193205,0.9999980254,0.4795144473,0.9999978903,,,,
1630,0.6116193483,0.9999980419,0.4795142943,0.9999979079,,,,
1631,0.611619376,0.9999980583,0.4795141419,0.9999979254,,,,
1632,0.6116194036,0.9999980745,0.4795139899,0.9999979427,,,,
1633,0.611619431,0.9999980906,0.4795138385,0.9999979599,,,,
1634,0.6116194584,0.9999981065,0.4795136876,0.9999979769,,,,
1635,0.6116194857,0.9999981224,0.4795135372,0.9999979938,,,,
1636,0.6116195129,0.9999981381,0.4795133874,0.9999980105,,,,
1637,0.6116195399,0.9999981536,0.479513238,0.9999980271,,,,
1638,0.6116195669,0.9999981691,0.4795130892,0.9999980436,,,,
1639,0.6116195938,0.9999981844,0.4795129409,0.9999980599,,,,
1640,0.6116196206,0.9999981995,0.4795127931,0.9999980761,,,,
1641,0.6116196473,0.9999982146,0.4795126458,0.9999980922,,,,
1642,0.6116196738,0.9999982295,0.479512499,0.9999981081,,,,
1643,0.6116197003,0.9999982443,0.4795123527,0.9999981239,,,,
1644,0.6116197267,0.999998259,0.479512207,0.9999981395,,,,
1645,0.611619753,0.9999982735,0.4795120617,0.9999981551,,,,
1646,0.6116197792,0.999998288,0.4795119169,0.9999981704,,,,
1647,0.6116198053,0.9999983023,0.4795117727,0.9999981857,,,,
1648,0.6116198313,0.9999983165,0.4795116289,0.9999982009,,,,
1649,0.6116198572,0.9999983305,0.4795114856,0.9999982159,,,,
1650,0.611619883,0.9999983445,0.4795113429,0.9999982308,,,,
1651,0.6116199088,0.9999983583,0.4795112006,0.9999982455,,,,
1652,0.6116199344,0.999998372,0.4795110588,0.9999982602,,,,
1653,0.6116199599,0.9999983856,0.4795109175,0.9999982747,,,,
1654,0.6116199854,0.9999983991,0.4795107767,0.9999982891,,,,
1655,0.6116200107,0.9999984125,0.4795106364,0.9999983033,,,,
1656,0.6116200359,0.9999984258,0.4795104965,0.9999983175,,,,
1657,0.6116200611,0.9999984389,0.4795103572,0.9999983315,,,,
1658,0.6116200862,0.999998452,0.4795102183,0.9999983454,,,,
1659,0.6116201111,0.9999984649,0.4795100799,0.9999983593,,,,
1660,0.611620136,0.9999984777,0.479509942,0.9999983729,,,,
1661,0.6116201608,0.9999984905,0.4795098046,0.9999983865,,,,
1662,0.6116201855,0.9999985031,0.4795096676,0.9999984,,,,
1663,0.6116202101,0.9999985156,0.4795095312,0.9999984133,,,,
1664,0.6116202347,0.999998528,0.4795093952,0.9999984266,,,,
1665,0.6116202591,0.9999985403,0.4795092596,0.9999984397,,,,
1666,0.6116202834,0.9999985525,0.4795091246,0.9999984527,,,,
1667,0.6116203077,0.9999985646,0.47950899,0.9999984656,,,,
1668,0.6116203318,0.9999985766,0.4795088559,0.9999984784,,,,
1669,0.6116203559,0.9999985885,0.4795087222,0.9999984911,,,,
1670,0.6116203799,0.9999986002,0.479508589,0.9999985037,,,,
1671,0.6116204038,0.9999986119,0.4795084563,0.9999985162,,,,
1672,0.6116204276,0.9999986235,0.479508324,0.9999985285,,,,
1673,0.6116204513,0.999998635,0.4795081922,0.9999985408,,,,
1674,0.611620475,0.9999986464,0.4795080609,0.999998553,,,,
1675,0.6116204985,0.9999986577,0.47950793,0.9999985651,,,,
1676,0.611620522,0.999998669,0.4795077995,0.999998577,,,,
1677,0.6116205453,0.9999986801,0.4795076695,0.9999985889,,,,
1678,0.6116205686,0.9999986911,0.47950754,0.9999986007,,,,
1679,0.6116205918,0.999998702,0.4795074109,0.9999986123,,,,
1680,0.611620615,0.9999987129,0.4795072823,0.9999986239,,,,
1681,0.611620638,0.9999987236,0.4795071541,0.9999986354,,,,
1682,0.611620661,0.9999987343,0.4795070264,0.9999986468,,,,
1683,0.6116206838,0.9999987449,0.4795068991,0.999998658,,,,
1684,0.6116207066,0.9999987553,0.4795067722,0.9999986692,,,,
1685,0.6116207293,0.9999987657,0.4795066458,0.9999986803,,,,
1686,0.6116207519,0.999998776,0.4795065199,0.9999986913,,,,
1687,0.6116207745,0.9999987863,0.4795063943,0.9999987023,,,,
1688,0.6116207969,0.9999987964,0.4795062693,0.9999987131,,,,
1689,0.6116208193,0.9999988065,0.4795061446,0.9999987238,,,,
1690,0.6116208416,0.9999988164,0.4795060204,0.9999987345,,,,
1691,0.6116208638,0.9999988263,0.4795058966,0.999998745,,,,
1692,0.6116208859,0.9999988361,0.4795057733,0.9999987555,,,,
1693,0.6116209079,0.9999988458,0.4795056503,0.9999987658,,,,
1694,0.6116209299,0.9999988555,0.4795055278,0.9999987761,,,,
1695,0.6116209518,0.999998865,0.4795054058,0.9999987863,,,,
1696,0.6116209736,0.9999988745,0.4795052841,0.9999987965,,,,
1697,0.6116209953,0.9999988839,0.4795051629,0.9999988065,,,,
1698,0.6116210169,0.9999988932,0.4795050421,0.9999988164,,,,
1699,0.6116210385,0.9999989025,0.4795049218,0.9999988263,,,,
1700,0.61162106,0.9999989116,0.4795048018,0.9999988361,,,,
1701,0.6116210814,0.9999989207,0.4795046823,0.9999988458,,,,
1702,0.6116211027,0.9999989297,0.4795045632,0.9999988554,,,,
1703,0.611621124,0.9999989387,0.4795044445,0.999998865,,,,
1704,0.6116211451,0.9999989475,0.4795043262,0.9999988744,,,,
1705,0.6116211662,0.9999989563,0.4795042084,0.9999988838,,,,
1706,0.6116211872,0.999998965,0.4795040909,0.9999988931,,,,
1707,0.6116212082,0.9999989737,0.4795039739,0.9999989023,,,,
1708,0.611621229,0.9999989822,0.4795038573,0.9999989115,,,,
1709,0.6116212498,0.9999989907,0.479503741,0.9999989206,,,,
1710,0.6116212705,0.9999989992,0.4795036252,0.9999989296,,,,
1711,0.6116212911,0.9999990075,0.4795035098,0.9999989385,,,,
1712,0.6116213117,0.9999990158,0.4795033948,0.9999989473,,,,
1713,0.6116213322,0.999999024,0.4795032802,0.9999989561,,,,
1714,0.6116213526,0.9999990322,0.479503166,0.9999989648,,,,
1715,0.6116213729,0.9999990403,0.4795030522,0.9999989734,,,,
1716,0.6116213932,0.9999990483,0.4795029388,0.999998982,,,,
1717,0.6116214134,0.9999990562,0.4795028258,0.9999989905,,,,
1718,0.6116214335,0.9999990641,0.4795027132,0.9999989989,,,,
1719,0.6116214535,0.9999990719,0.479502601,0.9999990072,,,,
1720,0.6116214735,0.9999990797,0.4795024892,0.9999990155,,,,
1721,0.6116214933,0.9999990873,0.4795023778,0.9999990237,,,,
1722,0.6116215132,0.999999095,0.4795022667,0.9999990319,,,,
1723,0.6116215329,0.9999991025,0.4795021561,0.9999990399,,,,
1724,0.6116215526,0.99999911,0.4795020458,0.9999990479,,,,
1725,0.6116215722,0.9999991174,0.479501936,0.9999990559,,,,
1726,0.6116215917,0.9999991248,0.4795018265,0.9999990637,,,,
1727,0.6116216112,0.9999991321,0.4795017174,0.9999990715,,,,
1728,0.6116216305,0.9999991393,0.4795016087,0.9999990793,,,,
1729,0.6116216498,0.9999991465,0.4795015003,0.999999087,,,,
1730,0.6116216691,0.9999991536,0.4795013924,0.9999990946,,,,
1731,0.6116216883,0.9999991607,0.4795012848,0.9999991021,,,,
1732,0.6116217074,0.9999991677,0.4795011776,0.9999991096,,,,
1733,0.6116217264,0.9999991747,0.4795010708,0.999999117,,,,
1734,0.6116217453,0.9999991816,0.4795009644,0.9999991244,,,,
1735,0.6116217642,0.9999991884,0.4795008583,0.9999991317,,,,
1736,0.6116217831,0.9999991952,0.4795007526,0.9999991389,,,,
1737,0.6116218018,0.9999992019,0.4795006473,0.9999991461,,,,
1738,0.6116218205,0.9999992085,0.4795005423,0.9999991532,,,,
1739,0.6116218391,0.9999992151,0.4795004378,0.9999991602,,,,
1740,0.6116218577,0.9999992217,0.4795003336,0.9999991672,,,,
1741,0.6116218761,0.9999992282,0.4795002297,0.9999991742,,,,
1742,0.6116218946,0.9999992346,0.4795001262,0.9999991811,,,,
1743,0.6116219129,0.999999241,0.4795000231,0.9999991879,,,,
1744,0.6116219312,0.9999992473,0.4794999204,0.9999991947,,,,
1745,0.6116219494,0.9999992536,0.479499818,0.9999992014,,,,
1746,0.6116219675,0.9999992598,0.4794997159,0.999999208,,,,
1747,0.6116219856,0.999999266,0.4794996143,0.9999992146,,,,
1748,0.6116220036,0.9999992721,0.479499513,0.9999992212,,,,
1749,0.6116220216,0.9999992782,0.479499412,0.9999992276,,,,
1750,0.6116220394,0.9999992842,0.4794993114,0.9999992341,,,,
1751,0.6116220572,0.9999992902,0.4794992112,0.9999992405,,,,
1752,0.611622075,0.9999992961,0.4794991113,0.9999992468,,,,
1753,0.6116220927,0.999999302,0.4794990117,0.9999992531,,,,
1754,0.6116221103,0.9999993078,0.4794989126,0.9999992593,,,,
1755,0.6116221278,0.9999993136,0.4794988137,0.9999992655,,,,
1756,0.6116221453,0.9999993193,0.4794987152,0.9999992716,,,,
1757,0.6116221628,0.999999325,0.4794986171,0.9999992776,,,,
1758,0.6116221801,0.9999993306,0.4794985193,0.9999992837,,,,
1759,0.6116221974,0.9999993362,0.4794984219,0.9999992896,,,,
1760,0.6116222146,0.9999993418,0.4794983247,0.9999992955,,,,
1761,0.6116222318,0.9999993473,0.479498228,0.9999993014,,,,
1762,0.6116222489,0.9999993527,0.4794981316,0.9999993072,,,,
1763,0.611622266,0.9999993581,0.4794980355,0.999999313,,,,
1764,0.6116222829,0.9999993635,0.4794979398,0.9999993187,,,,
1765,0.6116222999,0.9999993688,0.4794978444,0.9999993244,,,,
1766,0.6116223167,0.999999374,0.4794977493,0.99999933,,,,
1767,0.6116223335,0.9999993793,0.4794976546,0.9999993356,,,,
1768,0.6116223503,0.9999993844,0.4794975602,0.9999993411,,,,
1769,0.6116223669,0.9999993896,0.4794974661,0.9999993466,,,,
1770,0.6116223835,0.9999993947,0.4794973724,0.9999993521,,,,
1771,0.6116224001,0.9999993997,0.479497279,0.9999993575,,,,
1772,0.6116224166,0.9999994047,0.4794971859,0.9999993628,,,,
1773,0.611622433,0.9999994097,0.4794970932,0.9999993681,,,,
1774,0.6116224494,0.9999994146,0.4794970008,0.9999993734,,,,
1775,0.6116224657,0.9999994195,0.4794969087,0.9999993786,,,,
1776,0.6116224819,0.9999994243,0.479496817,0.9999993838,,,,
1777,0.6116224981,0.9999994291,0.4794967255,0.9999993889,,,,
1778,0.6116225143,0.9999994339,0.4794966344,0.999999394,,,,
1779,0.6116225303,0.9999994386,0.4794965436,0.999999399,,,,
1780,0.6116225463,0.9999994433,0.4794964532,0.999999404,,,,
1781,0.6116225623,0.9999994479,0.479496363,0.999999409,,,,
1782,0.6116225782,0.9999994525,0.4794962732,0.9999994139,,,,
1783,0.611622594,0.9999994571,0.4794961837,0.9999994188,,,,
1784,0.6116226098,0.9999994616,0.4794960945,0.9999994236,,,,
1785,0.6116226255,0.9999994661,0.4794960057,0.9999994284,,,,
1786,0.6116226412,0.9999994706,0.4794959171,0.9999994332,,,,
1787,0.6116226568,0.999999475,0.4794958289,0.9999994379,,,,
1788,0.6116226723,0.9999994794,0.4794957409,0.9999994426,,,,
1789,0.6116226878,0.9999994837,0.4794956533,0.9999994472,,,,
1790,0.6116227033,0.999999488,0.479495566,0.9999994518,,,,
1791,0.6116227187,0.9999994923,0.479495479,0.9999994564,,,,
1792,0.611622734,0.9999994965,0.4794953923,0.9999994609,,,,
1793,0.6116227492,0.9999995007,0.479495306,0.9999994654,,,,
1794,0.6116227645,0.9999995049,0.4794952199,0.9999994699,,,,
1795,0.6116227796,0.999999509,0.4794951341,0.9999994743,,,,
1796,0.6116227947,0.9999995131,0.4794950486,0.9999994787,,,,
1797,0.6116228097,0.9999995171,0.4794949635,0.999999483,,,,
1798,0.6116228247,0.9999995212,0.4794948786,0.9999994873,,,,
1799,0.6116228397,0.9999995252,0.4794947941,0.9999994916,,,,
1800,0.6116228545,0.9999995291,0.4794947098,0.9999994958,,,,
1801,0.6116228694,0.9999995331,0.4794946259,0.9999995,,,,
1802,0.6116228841,0.9999995369,0.4794945422,0.9999995042,,,,
1803,0.6116228989,0.9999995408,0.4794944588,0.9999995083,,,,
1804,0.6116229135,0.9999995446,0.4794943758,0.9999995124,,,,
1805,0.6116229281,0.9999995484,0.479494293,0.9999995164,,,,
1806,0.6116229427,0.9999995522,0.4794942105,0.9999995205,,,,
1807,0.6116229572,0.9999995559,0.4794941283,0.9999995245,,,,
1808,0.6116229716,0.9999995596,0.4794940465,0.9999995284,,,,
1809,0.611622986,0.9999995633,0.4794939649,0.9999995323,,,,
1810,0.6116230004,0.9999995669,0.4794938835,0.9999995362,,,,
1811,0.6116230147,0.9999995705,0.4794938025,0.9999995401,,,,
1812,0.6116230289,0.9999995741,0.4794937218,0.9999995439,,,,
1813,0.6116230431,0.9999995777,0.4794936413,0.9999995477,,,,
1814,0.6116230572,0.9999995812,0.4794935612,0.9999995515,,,,
1815,0.6116230713,0.9999995847,0.4794934813,0.9999995552,,,,
1816,0.6116230853,0.9999995881,0.4794934017,0.9999995589,,,,
1817,0.6116230993,0.9999995916,0.4794933224,0.9999995626,,,,
1818,0.6116231132,0.999999595,0.4794932434,0.9999995662,,,,
1819,0.6116231271,0.9999995984,0.4794931646,0.9999995698,,,,
1820,0.6116231409,0.9999996017,0.4794930862,0.9999995734,,,,
1821,0.6116231547,0.999999605,0.479493008,0.999999577,,,,
1822,0.6116231684,0.9999996083,0.4794929301,0.9999995805,,,,
1823,0.6116231821,0.9999996116,0.4794928525,0.999999584,,,,
1824,0.6116231957,0.9999996148,0.4794927751,0.9999995874,,,,
1825,0.6116232093,0.999999618,0.479492698,0.9999995909,,,,
1826,0.6116232228,0.9999996212,0.4794926212,0.9999995943,,,,
1827,0.6116232363,0.9999996244,0.4794925447,0.9999995977,,,,
1828,0.6116232497,0.9999996275,0.4794924685,0.999999601,,,,
1829,0.6116232631,0.9999996306,0.4794923925,0.9999996043,,,,
1830,0.6116232764,0.9999996337,0.4794923168,0.9999996076,,,,
1831,0.6116232897,0.9999996367,0.4794922413,0.9999996109,,,,
1832,0.6116233029,0.9999996398,0.4794921661,0.9999996141,,,,
1833,0.6116233161,0.9999996428,0.4794920912,0.9999996173,,,,
1834,0.6116233292,0.9999996457,0.4794920166,0.9999996205,,,,
1835,0.6116233423,0.9999996487,0.4794919422,0.9999996237,,,,
1836,0.6116233553,0.9999996516,0.4794918681,0.9999996268,,,,
1837,0.6116233683,0.9999996545,0.4794917943,0.9999996299,,,,
1838,0.6116233813,0.9999996574,0.4794917207,0.999999633,,,,
1839,0.6116233942,0.9999996602,0.4794916474,0.999999636,,,,
1840,0.611623407,0.9999996631,0.4794915743,0.9999996391,,,,
1841,0.6116234198,0.9999996659,0.4794915015,0.9999996421,,,,
1842,0.6116234326,0.9999996687,0.479491429,0.999999645,,,,
1843,0.6116234453,0.9999996714,0.4794913567,0.999999648,,,,
1844,0.6116234579,0.9999996742,0.4794912847,0.9999996509,,,,
1845,0.6116234705,0.9999996769,0.4794912129,0.9999996538,,,,
1846,0.6116234831,0.9999996796,0.4794911414,0.9999996567,,,,
1847,0.6116234956,0.9999996822,0.4794910702,0.9999996596,,,,
1848,0.6116235081,0.9999996849,0.4794909992,0.9999996624,,,,
1849,0.6116235205,0.9999996875,0.4794909284,0.9999996652,,,,
1850,0.6116235329,0.9999996901,0.4794908579,0.999999668,,,,
1851,0.6116235452,0.9999996927,0.4794907877,0.9999996708,,,,
1852,0.6116235575,0.9999996953,0.4794907177,0.9999996735,,,,
1853,0.6116235698,0.9999996978,0.479490648,0.9999996762,,,,
1854,0.611623582,0.9999997003,0.4794905785,0.9999996789,,,,
1855,0.6116235941,0.9999997028,0.4794905092,0.9999996816,,,,
1856,0.6116236063,0.9999997053,0.4794904403,0.9999996842,,,,
1857,0.6116236183,0.9999997077,0.4794903715,0.9999996868,,,,
1858,0.6116236303,0.9999997102,0.479490303,0.9999996895,,,,
1859,0.6116236423,0.9999997126,0.4794902348,0.999999692,,,,
1860,0.6116236543,0.999999715,0.4794901667,0.9999996946,,,,
1861,0.6116236662,0.9999997174,0.479490099,0.9999996971,,,,
1862,0.611623678,0.9999997197,0.4794900314,0.9999996997,,,,
1863,0.6116236898,0.999999722,0.4794899642,0.9999997022,,,,
1864,0.6116237016,0.9999997244,0.4794898971,0.9999997046,,,,
1865,0.6116237133,0.9999997266,0.4794898303,0.9999997071,,,,
1866,0.611623725,0.9999997289,0.4794897637,0.9999997095,,,,
1867,0.6116237366,0.9999997312,0.4794896974,0.9999997119,,,,
1868,0.6116237482,0.9999997334,0.4794896313,0.9999997143,,,,
1869,0.6116237597,0.9999997356,0.4794895655,0.9999997167,,,,
1870,0.6116237712,0.9999997378,0.4794894999,0.9999997191,,,,
1871,0.6116237827,0.99999974,0.4794894345,0.9999997214,,,,
1872,0.6116237941,0.9999997422,0.4794893693,0.9999997237,,,,
1873,0.6116238055,0.9999997443,0.4794893044,0.999999726,,,,
1874,0.6116238168,0.9999997465,0.4794892397,0.9999997283,,,,
1875,0.6116238281,0.9999997486,0.4794891753,0.9999997305,,,,
1876,0.6116238394,0.9999997507,0.4794891111,0.9999997328,,,,
1877,0.6116238506,0.9999997527,0.4794890471,0.999999735,,,,
1878,0.6116238618,0.9999997548,0.4794889833,0.9999997372,,,,
1879,0.6116238729,0.9999997568,0.4794889198,0.9999997394,,,,
1880,0.611623884,0.9999997589,0.4794888565,0.9999997416,,,,
1881,0.611623895,0.9999997609,0.4794887934,0.9999997437,,,,
1882,0.6116239061,0.9999997629,0.4794887305,0.9999997458,,,,
1883,0.611623917,0.9999997648,0.4794886679,0.999999748,,,,
1884,0.611623928,0.9999997668,0.4794886055,0.9999997501,,,,
1885,0.6116239388,0.9999997687,0.4794885433,0.9999997521,,,,
1886,0.6116239497,0.9999997707,0.4794884814,0.9999997542,,,,
1887,0.6116239605,0.9999997726,0.4794884196,0.9999997562,,,,
1888,0.6116239713,0.9999997745,0.4794883581,0.9999997583,,,,
1889,0.611623982,0.9999997763,0.4794882968,0.9999997603,,,,
1890,0.6116239927,0.9999997782,0.4794882357,0.9999997623,,,,
1891,0.6116240033,0.9999997801,0.4794881749,0.9999997642,,,,
1892,0.6116240139,0.9999997819,0.4794881142,0.9999997662,,,,
1893,0.6116240245,0.9999997837,0.4794880538,0.9999997681,,,,
1894,0.6116240351,0.9999997855,0.4794879936,0.9999997701,,,,
1895,0.6116240456,0.9999997873,0.4794879336,0.999999772,,,,
1896,0.611624056,0.9999997891,0.4794878739,0.9999997739,,,,
1897,0.6116240664,0.9999997908,0.4794878143,0.9999997758,,,,
1898,0.6116240768,0.9999997926,0.479487755,0.9999997776,,,,
1899,0.6116240872,0.9999997943,0.4794876958,0.9999997795,,,,
1900,0.6116240975,0.999999796,0.4794876369,0.9999997813,,,,
1901,0.6116241077,0.9999997977,0.4794875782,0.9999997831,,,,
1902,0.611624118,0.9999997994,0.4794875197,0.9999997849,,,,
1903,0.6116241281,0.999999801,0.4794874614,0.9999997867,,,,
1904,0.6116241383,0.9999998027,0.4794874033,0.9999997885,,,,
1905,0.6116241484,0.9999998043,0.4794873455,0.9999997902,,,,
1906,0.6116241585,0.999999806,0.4794872878,0.999999792,,,,
1907,0.6116241685,0.9999998076,0.4794872304,0.9999997937,,,,
1908,0.6116241785,0.9999998092,0.4794871731,0.9999997954,,,,
1909,0.6116241885,0.9999998108,0.4794871161,0.9999997971,,,,
1910,0.6116241985,0.9999998123,0.4794870592,0.9999997988,,,,
1911,0.6116242083,0.9999998139,0.4794870026,0.9999998005,,,,
1912,0.6116242182,0.9999998155,0.4794869462,0.9999998021,,,,
1913,0.611624228,0.999999817,0.4794868899,0.9999998038,,,,
1914,0.6116242378,0.9999998185,0.4794868339,0.9999998054,,,,
1915,0.6116242476,0.99999982,0.4794867781,0.999999807,,,,
1916,0.6116242573,0.9999998215,0.4794867225,0.9999998086,,,,
1917,0.611624267,0.999999823,0.479486667,0.9999998102,,,,
1918,0.6116242766,0.9999998245,0.4794866118,0.9999998118,,,,
1919,0.6116242862,0.9999998259,0.4794865568,0.9999998134,,,,
1920,0.6116242958,0.9999998274,0.4794865019,0.9999998149,,,,
1921,0.6116243053,0.9999998288,0.4794864473,0.9999998165,,,,
1922,0.6116243148,0.9999998302,0.4794863929,0.999999818,,,,
1923,0.6116243243,0.9999998317,0.4794863386,0.9999998195,,,,
1924,0.6116243338,0.9999998331,0.4794862846,0.999999821,,,,
1925,0.6116243432,0.9999998344,0.4794862307,0.9999998225,,,,
1926,0.6116243525,0.9999998358,0.4794861771,0.999999824,,,,
1927,0.6116243619,0.9999998372,0.4794861236,0.9999998254,,,,
1928,0.6116243712,0.9999998385,0.4794860703,0.9999998269,,,,
1929,0.6116243804,0.9999998399,0.4794860173,0.9999998283,,,,
1930,0.6116243896,0.9999998412,0.4794859644,0.9999998297,,,,
1931,0.6116243988,0.9999998425,0.4794859117,0.9999998311,,,,
1932,0.611624408,0.9999998439,0.4794858592,0.9999998325,,,,
1933,0.6116244171,0.9999998451,0.4794858068,0.9999998339,,,,
1934,0.6116244262,0.9999998464,0.4794857547,0.9999998353,,,,
1935,0.6116244353,0.9999998477,0.4794857028,0.9999998367,,,,
1936,0.6116244443,0.999999849,0.479485651,0.999999838,,,,
1937,0.6116244533,0.9999998502,0.4794855994,0.9999998394,,,,
1938,0.6116244623,0.9999998515,0.479485548,0.9999998407,,,,
1939,0.6116244712,0.9999998527,0.4794854968,0.999999842,,,,
1940,0.6116244801,0.9999998539,0.4794854458,0.9999998434,,,,
1941,0.611624489,0.9999998552,0.479485395,0.9999998447,,,,
1942,0.6116244978,0.9999998564,0.4794853443,0.9999998459,,,,
1943,0.6116245066,0.9999998576,0.4794852939,0.9999998472,,,,
1944,0.6116245154,0.9999998587,0.4794852436,0.9999998485,,,,
1945,0.6116245241,0.9999998599,0.4794851935,0.9999998498,,,,
1946,0.6116245328,0.9999998611,0.4794851436,0.999999851,,,,
1947,0.6116245415,0.9999998622,0.4794850938,0.9999998522,,,,
1948,0.6116245501,0.9999998634,0.4794850442,0.9999998535,,,,
1949,0.6116245587,0.9999998645,0.4794849949,0.9999998547,,,,
1950,0.6116245673,0.9999998656,0.4794849456,0.9999998559,,,,
1951,0.6116245758,0.9999998668,0.4794848966,0.9999998571,,,,
1952,0.6116245844,0.9999998679,0.4794848478,0.9999998583,,,,
1953,0.6116245928,0.999999869,0.4794847991,0.9999998595,,,,
1954,0.6116246013,0.9999998701,0.4794847506,0.9999998606,,,,
1955,0.6116246097,0.9999998711,0.4794847022,0.9999998618,,,,
1956,0.6116246181,0.9999998722,0.4794846541,0.9999998629,,,,
1957,0.6116246265,0.9999998733,0.4794846061,0.9999998641,,,,
1958,0.6116246348,0.9999998743,0.4794845583,0.9999998652,,,,
1959,0.6116246431,0.9999998754,0.4794845106,0.9999998663,,,,
1960,0.6116246513,0.9999998764,0.4794844632,0.9999998674,,,,
1961,0.6116246596,0.9999998774,0.4794844159,0.9999998685,,,,
1962,0.6116246678,0.9999998785,0.4794843688,0.9999998696,,,,
1963,0.611624676,0.9999998795,0.4794843218,0.9999998707,,,,
1964,0.6116246841,0.9999998805,0.479484275,0.9999998718,,,,
1965,0.6116246922,0.9999998815,0.4794842284,0.9999998728,,,,
1966,0.6116247003,0.9999998824,0.479484182,0.9999998739,,,,
1967,0.6116247084,0.9999998834,0.4794841357,0.9999998749,,,,
1968,0.6116247164,0.9999998844,0.4794840896,0.999999876,,,,
1969,0.6116247244,0.9999998854,0.4794840436,0.999999877,,,,
1970,0.6116247324,0.9999998863,0.4794839978,0.999999878,,,,
1971,0.6116247403,0.9999998872,0.4794839522,0.999999879,,,,
1972,0.6116247482,0.9999998882,0.4794839068,0.99999988,,,,
1973,0.6116247561,0.9999998891,0.4794838615,0.999999881,,,,
1974,0.6116247639,0.99999989,0.4794838163,0.999999882,,,,
1975,0.6116247718,0.999999891,0.4794837714,0.999999883,,,,
1976,0.6116247796,0.9999998919,0.4794837266,0.999999884,,,,
1977,0.6116247873,0.9999998928,0.4794836819,0.9999998849,,,,
1978,0.6116247951,0.9999998936,0.4794836375,0.9999998859,,,,
1979,0.6116248028,0.9999998945,0.4794835931,0.9999998868,,,,
1980,0.6116248105,0.9999998954,0.479483549,0.9999998878,,,,
1981,0.6116248181,0.9999998963,0.479483505,0.9999998887,,,,
1982,0.6116248257,0.9999998971,0.4794834611,0.9999998896,,,,
1983,0.6116248333,0.999999898,0.4794834175,0.9999998906,,,,
1984,0.6116248409,0.9999998988,0.4794833739,0.9999998915,,,,
1985,0.6116248484,0.9999998997,0.4794833306,0.9999998924,,,,
1986,0.611624856,0.9999999005,0.4794832874,0.9999998933,,,,
1987,0.6116248634,0.9999999013,0.4794832443,0.9999998941,,,,
1988,0.6116248709,0.9999999022,0.4794832014,0.999999895,,,,
1989,0.6116248783,0.999999903,0.4794831587,0.9999998959,,,,
1990,0.6116248857,0.9999999038,0.4794831161,0.9999998968,,,,
1991,0.6116248931,0.9999999046,0.4794830736,0.9999998976,,,,
1992,0.6116249005,0.9999999054,0.4794830314,0.9999998985,,,,
1993,0.6116249078,0.9999999062,0.4794829892,0.9999998993,,,,
1994,0.6116249151,0.9999999069,0.4794829473,0.9999999001,,,,
1995,0.6116249224,0.9999999077,0.4794829054,0.999999901,,,,
1996,0.6116249296,0.9999999085,0.4794828637,0.9999999018,,,,
1997,0.6116249368,0.9999999092,0.4794828222,0.9999999026,,,,
1998,0.611624944,0.99999991,0.4794827809,0.9999999034,,,,
1999,0.6116249512,0.9999999107,0.4794827396,0.9999999042,,,,
2000,0.6116249583,0.9999999115,0.4794826985,0.999999905,,,,
2001,0.6116249654,0.9999999122,0.4794826576,0.9999999058,,,,
2002,0.6116249725,0.9999999129,0.4794826168,0.9999999066,,,,
2003,0.6116249796,0.9999999137,0.4794825762,0.9999999074,,,,
2004,0.6116249866,0.9999999144,0.4794825357,0.9999999081,,,,
2005,0.6116249936,0.9999999151,0.4794824954,0.9999999089,,,,
2006,0.6116250006,0.9999999158,0.4794824552,0.9999999096,,,,
2007,0.6116250075,0.9999999165,0.4794824151,0.9999999104,,,,
2008,0.6116250145,0.9999999172,0.4794823752,0.9999999111,,,,
2009,0.6116250214,0.9999999179,0.4794823355,0.9999999119,,,,
2010,0.6116250283,0.9999999186,0.4794822959,0.9999999126,,,,
2011,0.6116250351,0.9999999192,0.4794822564,0.9999999133,,,,
2012,0.6116250419,0.9999999199,0.4794822171,0.999999914,,,,
2013,0.6116250487,0.9999999206,0.4794821779,0.9999999148,,,,
2014,0.6116250555,0.9999999212,0.4794821388,0.9999999155,,,,
2015,0.6116250623,0.9999999219,0.4794820999,0.9999999162,,,,
2016,0.611625069,0.9999999225,0.4794820612,0.9999999169,,,,
2017,0.6116250757,0.9999999232,0.4794820225,0.9999999176,,,,
2018,0.6116250824,0.9999999238,0.479481984,0.9999999182,,,,
2019,0.6116250891,0.9999999245,0.4794819457,0.9999999189,,,,
2020,0.6116250957,0.9999999251,0.4794819075,0.9999999196,,,,
2021,0.6116251023,0.9999999257,0.4794818694,0.9999999203,,,,
2022,0.6116251089,0.9999999263,0.4794818315,0.9999999209,,,,
2023,0.6116251154,0.9999999269,0.4794817937,0.9999999216,,,,
2024,0.611625122,0.9999999275,0.479481756,0.9999999222,,,,
2025,0.6116251285,0.9999999281,0.4794817185,0.9999999229,,,,
2026,0.611625135,0.9999999287,0.4794816811,0.9999999235,,,,
2027,0.6116251414,0.9999999293,0.4794816439,0.9999999241,,,,
2028,0.6116251479,0.9999999299,0.4794816068,0.9999999248,,,,
2029,0.6116251543,0.9999999305,0.4794815698,0.9999999254,,,,
2030,0.6116251607,0.9999999311,0.4794815329,0.999999926,,,,
2031,0.6116251671,0.9999999316,0.4794814962,0.9999999266,,,,
2032,0.6116251734,0.9999999322,0.4794814597,0.9999999272,,,,
2033,0.6116251797,0.9999999328,0.4794814232,0.9999999278,,,,
2034,0.611625186,0.9999999333,0.4794813869,0.9999999284,,,,
2035,0.6116251923,0.9999999339,0.4794813507,0.999999929,,,,
2036,0.6116251986,0.9999999344,0.4794813146,0.9999999296,,,,
2037,0.6116252048,0.999999935,0.4794812787,0.9999999302,,,,
2038,0.611625211,0.9999999355,0.4794812429,0.9999999308,,,,
2039,0.6116252172,0.9999999361,0.4794812073,0.9999999314,,,,
2040,0.6116252233,0.9999999366,0.4794811717,0.9999999319,,,,
2041,0.6116252295,0.9999999371,0.4794811363,0.9999999325,,,,
2042,0.6116252356,0.9999999376,0.479481101,0.999999933,,,,
2043,0.6116252417,0.9999999382,0.4794810659,0.9999999336,,,,
2044,0.6116252478,0.9999999387,0.4794810309,0.9999999342,,,,
2045,0.6116252538,0.9999999392,0.479480996,0.9999999347,,,,
2046,0.6116252598,0.9999999397,0.4794809612,0.9999999352,,,,
2047,0.6116252658,0.9999999402,0.4794809266,0.9999999358,,,,
2048,0.6116252718,0.9999999407,0.479480892,0.9999999363,,,,
2049,0.6116252778,0.9999999412,0.4794808577,0.9999999368,,,,
2050,0.6116252837,0.9999999417,0.4794808234,0.9999999374,,,,
2051,0.6116252896,0.9999999421,0.4794807892,0.9999999379,,,,
2052,0.6116252955,0.9999999426,0.4794807552,0.9999999384,,,,
2053,0.6116253014,0.9999999431,0.4794807213,0.9999999389,,,,
2054,0.6116253073,0.9999999436,0.4794806875,0.9999999394,,,,
2055,0.6116253131,0.999999944,0.4794806539,0.9999999399,,,,
2056,0.6116253189,0.9999999445,0.4794806204,0.9999999404,,,,
2057,0.6116253247,0.999999945,0.4794805869,0.9999999409,,,,
2058,0.6116253305,0.9999999454,0.4794805537,0.9999999414,,,,
2059,0.6116253362,0.9999999459,0.4794805205,0.9999999419,,,,
2060,0.6116253419,0.9999999463,0.4794804874,0.9999999424,,,,
2061,0.6116253476,0.9999999468,0.4794804545,0.9999999428,,,,
2062,0.6116253533,0.9999999472,0.4794804217,0.9999999433,,,,
2063,0.611625359,0.9999999477,0.479480389,0.9999999438,,,,
2064,0.6116253646,0.9999999481,0.4794803564,0.9999999443,,,,
2065,0.6116253703,0.9999999485,0.479480324,0.9999999447,,,,
2066,0.6116253759,0.9999999489,0.4794802917,0.9999999452,,,,
2067,0.6116253814,0.9999999494,0.4794802594,0.9999999456,,,,
2068,0.611625387,0.9999999498,0.4794802273,0.9999999461,,,,
2069,0.6116253925,0.9999999502,0.4794801954,0.9999999465,,,,
2070,0.6116253981,0.9999999506,0.4794801635,0.999999947,,,,
2071,0.6116254036,0.999999951,0.4794801317,0.9999999474,,,,
2072,0.611625409,0.9999999514,0.4794801001,0.9999999478,,,,
2073,0.6116254145,0.9999999518,0.4794800686,0.9999999483,,,,
2074,0.6116254199,0.9999999522,0.4794800372,0.9999999487,,,,
2075,0.6116254254,0.9999999526,0.4794800059,0.9999999491,,,,
2076,0.6116254308,0.999999953,0.4794799747,0.9999999496,,,,
2077,0.6116254361,0.9999999534,0.4794799436,0.99999995,,,,
2078,0.6116254415,0.9999999538,0.4794799127,0.9999999504,,,,
2079,0.6116254468,0.9999999542,0.4794798818,0.9999999508,,,,
2080,0.6116254522,0.9999999546,0.4794798511,0.9999999512,,,,
2081,0.6116254575,0.9999999549,0.4794798205,0.9999999516,,,,
2082,0.6116254627,0.9999999553,0.4794797899,0.999999952,,,,
2083,0.611625468,0.9999999557,0.4794797595,0.9999999524,,,,
2084,0.6116254732,0.9999999561,0.4794797293,0.9999999528,,,,
2085,0.6116254785,0.9999999564,0.4794796991,0.9999999532,,,,
2086,0.6116254837,0.9999999568,0.479479669,0.9999999536,,,,
2087,0.6116254889,0.9999999571,0.479479639,0.999999954,,,,
2088,0.611625494,0.9999999575,0.4794796092,0.9999999543,,,,
2089,0.6116254992,0.9999999578,0.4794795795,0.9999999547,,,,
2090,0.6116255043,0.9999999582,0.4794795498,0.9999999551,,,,
2091,0.6116255094,0.9999999585,0.4794795203,0.9999999555,,,,
2092,0.6116255145,0.9999999589,0.4794794909,0.9999999558,,,,
2093,0.6116255196,0.9999999592,0.4794794616,0.9999999562,,,,
2094,0.6116255246,0.9999999596,0.4794794323,0.9999999566,,,,
2095,0.6116255297,0.9999999599,0.4794794032,0.9999999569,,,,
2096,0.6116255347,0.9999999602,0.4794793742,0.9999999573,,,,
2097,0.6116255397,0.9999999606,0.4794793454,0.9999999576,,,,
2098,0.6116255447,0.9999999609,0.4794793166,0.999999958,,,,
2099,0.6116255496,0.9999999612,0.4794792879,0.9999999583,,,,
2100,0.6116255546,0.9999999615,0.4794792593,0.9999999587,,,,
2101,0.6116255595,0.9999999619,0.4794792308,0.999999959,,,,
2102,0.6116255644,0.9999999622,0.4794792025,0.9999999594,,,,
2103,0.6116255693,0.9999999625,0.4794791742,0.9999999597,,,,
2104,0.6116255741,0.9999999628,0.479479146,0.99999996,,,,
2105,0.611625579,0.9999999631,0.479479118,0.9999999604,,,,
2106,0.6116255838,0.9999999634,0.47947909,0.9999999607,,,,
2107,0.6116255887,0.9999999637,0.4794790621,0.999999961,,,,
2108,0.6116255935,0.999999964,0.4794790344,0.9999999613,,,,
2109,0.6116255982,0.9999999643,0.4794790067,0.9999999617,,,,
2110,0.611625603,0.9999999646,0.4794789792,0.999999962,,,,
2111,0.6116256078,0.9999999649,0.4794789517,0.9999999623,,,,
2112,0.6116256125,0.9999999652,0.4794789244,0.9999999626,,,,
2113,0.6116256172,0.9999999655,0.4794788971,0.9999999629,,,,
2114,0.6116256219,0.9999999658,0.4794788699,0.9999999632,,,,
2115,0.6116256266,0.9999999661,0.4794788429,0.9999999635,,,,
2116,0.6116256312,0.9999999663,0.4794788159,0.9999999638,,,,
2117,0.6116256359,0.9999999666,0.4794787891,0.9999999641,,,,
2118,0.6116256405,0.9999999669,0.4794787623,0.9999999644,,,,
2119,0.6116256451,0.9999999672,0.4794787356,0.9999999647,,,,
2120,0.6116256497,0.9999999674,0.479478709,0.999999965,,,,
2121,0.6116256543,0.9999999677,0.4794786826,0.9999999653,,,,
2122,0.6116256588,0.999999968,0.4794786562,0.9999999656,,,,
2123,0.6116256634,0.9999999682,0.4794786299,0.9999999659,,,,
2124,0.6116256679,0.9999999685,0.4794786037,0.9999999662,,,,
2125,0.6116256724,0.9999999688,0.4794785776,0.9999999664,,,,
2126,0.6116256769,0.999999969,0.4794785516,0.9999999667,,,,
2127,0.6116256814,0.9999999693,0.4794785257,0.999999967,,,,
2128,0.6116256859,0.9999999695,0.4794784999,0.9999999673,,,,
2129,0.6116256903,0.9999999698,0.4794784742,0.9999999675,,,,
2130,0.6116256947,0.99999997,0.4794784486,0.9999999678,,,,
2131,0.6116256991,0.9999999703,0.479478423,0.9999999681,,,,
2132,0.6116257035,0.9999999705,0.4794783976,0.9999999683,,,,
2133,0.6116257079,0.9999999708,0.4794783723,0.9999999686,,,,
2134,0.6116257123,0.999999971,0.479478347,0.9999999689,,,,
2135,0.6116257166,0.9999999713,0.4794783218,0.9999999691,,,,
2136,0.611625721,0.9999999715,0.4794782968,0.9999999694,,,,
2137,0.6116257253,0.9999999717,0.4794782718,0.9999999696,,,,
2138,0.6116257296,0.999999972,0.4794782469,0.9999999699,,,,
2139,0.6116257339,0.9999999722,0.4794782221,0.9999999701,,,,
2140,0.6116257381,0.9999999724,0.4794781974,0.9999999704,,,,
2141,0.6116257424,0.9999999727,0.4794781728,0.9999999706,,,,
2142,0.6116257466,0.9999999729,0.4794781483,0.9999999709,,,,
2143,0.6116257508,0.9999999731,0.4794781238,0.9999999711,,,,
2144,0.611625755,0.9999999733,0.4794780995,0.9999999713,,,,
2145,0.6116257592,0.9999999736,0.4794780752,0.9999999716,,,,
2146,0.6116257634,0.9999999738,0.479478051,0.9999999718,,,,
2147,0.6116257676,0.999999974,0.4794780269,0.9999999721,,,,
2148,0.6116257717,0.9999999742,0.4794780029,0.9999999723,,,,
2149,0.6116257758,0.9999999744,0.479477979,0.9999999725,,,,
2150,0.6116257799,0.9999999746,0.4794779552,0.9999999727,,,,
2151,0.611625784,0.9999999748,0.4794779315,0.999999973,,,,
2152,0.6116257881,0.9999999751,0.4794779078,0.9999999732,,,,
2153,0.6116257922,0.9999999753,0.4794778843,0.9999999734,,,,
2154,0.6116257963,0.9999999755,0.4794778608,0.9999999736,,,,
2155,0.6116258003,0.9999999757,0.4794778374,0.9999999738,,,,
2156,0.6116258043,0.9999999759,0.4794778141,0.9999999741,,,,
2157,0.6116258083,0.9999999761,0.4794777909,0.9999999743,,,,
2158,0.6116258123,0.9999999763,0.4794777677,0.9999999745,,,,
2159,0.6116258163,0.9999999765,0.4794777447,0.9999999747,,,,
2160,0.6116258203,0.9999999767,0.4794777217,0.9999999749,,,,
2161,0.6116258242,0.9999999769,0.4794776988,0.9999999751,,,,
2162,0.6116258282,0.999999977,0.479477676,0.9999999753,,,,
2163,0.6116258321,0.9999999772,0.4794776533,0.9999999755,,,,
2164,0.611625836,0.9999999774,0.4794776306,0.9999999757,,,,
2165,0.6116258399,0.9999999776,0.4794776081,0.9999999759,,,,
2166,0.6116258438,0.9999999778,0.4794775856,0.9999999761,,,,
2167,0.6116258476,0.999999978,0.4794775632,0.9999999763,,,,
2168,0.6116258515,0.9999999782,0.4794775409,0.9999999765,,,,
2169,0.6116258553,0.9999999783,0.4794775187,0.9999999767,,,,
2170,0.6116258591,0.9999999785,0.4794774965,0.9999999769,,,,
2171,0.6116258629,0.9999999787,0.4794774745,0.9999999771,,,,
2172,0.6116258667,0.9999999789,0.4794774525,0.9999999773,,,,
2173,0.6116258705,0.999999979,0.4794774306,0.9999999775,,,,
2174,0.6116258743,0.9999999792,0.4794774087,0.9999999777,,,,
2175,0.611625878,0.9999999794,0.479477387,0.9999999779,,,,
2176,0.6116258818,0.9999999796,0.4794773653,0.999999978,,,,
2177,0.6116258855,0.9999999797,0.4794773437,0.9999999782,,,,
2178,0.6116258892,0.9999999799,0.4794773222,0.9999999784,,,,
2179,0.6116258929,0.9999999801,0.4794773008,0.9999999786,,,,
2180,0.6116258966,0.9999999802,0.4794772794,0.9999999788,,,,
2181,0.6116259003,0.9999999804,0.4794772581,0.9999999789,,,,
2182,0.6116259039,0.9999999806,0.4794772369,0.9999999791,,,,
2183,0.6116259076,0.9999999807,0.4794772158,0.9999999793,,,,
2184,0.6116259112,0.9999999809,0.4794771948,0.9999999794,,,,
2185,0.6116259148,0.999999981,0.4794771738,0.9999999796,,,,
2186,0.6116259184,0.9999999812,0.4794771529,0.9999999798,,,,
2187,0.611625922,0.9999999814,0.4794771321,0.99999998,,,,
2188,0.6116259256,0.9999999815,0.4794771113,0.9999999801,,,,
2189,0.6116259292,0.9999999817,0.4794770907,0.9999999803,,,,
2190,0.6116259327,0.9999999818,0.4794770701,0.9999999804,,,,
2191,0.6116259363,0.999999982,0.4794770496,0.9999999806,,,,
2192,0.6116259398,0.9999999821,0.4794770291,0.9999999808,,,,
2193,0.6116259433,0.9999999823,0.4794770087,0.9999999809,,,,
2194,0.6116259468,0.9999999824,0.4794769884,0.9999999811,,,,
2195,0.6116259503,0.9999999826,0.4794769682,0.9999999812,,,,
2196,0.6116259538,0.9999999827,0.4794769481,0.9999999814,,,,
2197,0.6116259572,0.9999999828,0.479476928,0.9999999816,,,,
2198,0.6116259607,0.999999983,0.479476908,0.9999999817,,,,
2199,0.6116259641,0.9999999831,0.4794768881,0.9999999819,,,,
2200,0.6116259675,0.9999999833,0.4794768682,0.999999982,,,,
2201,0.6116259709,0.9999999834,0.4794768484,0.9999999822,,,,
2202,0.6116259743,0.9999999835,0.4794768287,0.9999999823,,,,
2203,0.6116259777,0.9999999837,0.4794768091,0.9999999824,,,,
2204,0.6116259811,0.9999999838,0.4794767895,0.9999999826,,,,
2205,0.6116259845,0.9999999839,0.47947677,0.9999999827,,,,
2206,0.6116259878,0.9999999841,0.4794767506,0.9999999829,,,,
2207,0.6116259912,0.9999999842,0.4794767313,0.999999983,,,,
2208,0.6116259945,0.9999999843,0.479476712,0.9999999832,,,,
2209,0.6116259978,0.9999999845,0.4794766928,0.9999999833,,,,
2210,0.6116260011,0.9999999846,0.4794766736,0.9999999834,,,,
2211,0.6116260044,0.9999999847,0.4794766545,0.9999999836,,,,
2212,0.6116260077,0.9999999849,0.4794766355,0.9999999837,,,,
2213,0.6116260109,0.999999985,0.4794766166,0.9999999838,,,,
2214,0.6116260142,0.9999999851,0.4794765977,0.999999984,,,,
2215,0.6116260174,0.9999999852,0.4794765789,0.9999999841,,,,
2216,0.6116260206,0.9999999853,0.4794765602,0.9999999842,,,,
2217,0.6116260239,0.9999999855,0.4794765416,0.9999999844,,,,
2218,0.6116260271,0.9999999856,0.479476523,0.9999999845,,,,
2219,0.6116260303,0.9999999857,0.4794765044,0.9999999846,,,,
2220,0.6116260334,0.9999999858,0.479476486,0.9999999848,,,,
2221,0.6116260366,0.9999999859,0.4794764676,0.9999999849,,,,
2222,0.6116260398,0.9999999861,0.4794764493,0.999999985,,,,
2223,0.6116260429,0.9999999862,0.479476431,0.9999999851,,,,
2224,0.611626046,0.9999999863,0.4794764128,0.9999999853,,,,
2225,0.6116260492,0.9999999864,0.4794763947,0.9999999854,,,,
2226,0.6116260523,0.9999999865,0.4794763766,0.9999999855,,,,
2227,0.6116260554,0.9999999866,0.4794763586,0.9999999856,,,,
2228,0.6116260585,0.9999999867,0.4794763407,0.9999999857,,,,
2229,0.6116260616,0.9999999868,0.4794763229,0.9999999859,,,,
2230,0.6116260646,0.999999987,0.4794763051,0.999999986,,,,
2231,0.6116260677,0.9999999871,0.4794762873,0.9999999861,,,,
2232,0.6116260707,0.9999999872,0.4794762697,0.9999999862,,,,
2233,0.6116260738,0.9999999873,0.4794762521,0.9999999863,,,,
2234,0.6116260768,0.9999999874,0.4794762345,0.9999999864,,,,
2235,0.6116260798,0.9999999875,0.479476217,0.9999999865,,,,
2236,0.6116260828,0.9999999876,0.4794761996,0.9999999867,,,,
2237,0.6116260858,0.9999999877,0.4794761823,0.9999999868,,,,
2238,0.6116260888,0.9999999878,0.479476165,0.9999999869,,,,
2239,0.6116260917,0.9999999879,0.4794761478,0.999999987,,,,
2240,0.6116260947,0.999999988,0.4794761306,0.9999999871,,,,
2241,0.6116260976,0.9999999881,0.4794761135,0.9999999872,,,,
2242,0.6116261006,0.9999999882,0.4794760965,0.9999999873,,,,
2243,0.6116261035,0.9999999883,0.4794760795,0.9999999874,,,,
2244,0.6116261064,0.9999999884,0.4794760626,0.9999999875,,,,
2245,0.6116261093,0.9999999885,0.4794760458,0.9999999876,,,,
2246,0.6116261122,0.9999999886,0.479476029,0.9999999877,,,,
2247,0.6116261151,0.9999999887,0.4794760123,0.9999999878,,,,
2248,0.6116261179,0.9999999888,0.4794759956,0.9999999879,,,,
2249,0.6116261208,0.9999999889,0.479475979,0.999999988,,,,
2250,0.6116261236,0.999999989,0.4794759624,0.9999999881,,,,
2251,0.6116261265,0.999999989,0.479475946,0.9999999882,,,,
2252,0.6116261293,0.9999999891,0.4794759295,0.9999999883,,,,
2253,0.6116261321,0.9999999892,0.4794759132,0.9999999884,,,,
2254,0.6116261349,0.9999999893,0.4794758969,0.9999999885,,,,
2255,0.6116261377,0.9999999894,0.4794758806,0.9999999886,,,,
2256,0.6116261405,0.9999999895,0.4794758644,0.9999999887,,,,
2257,0.6116261433,0.9999999896,0.4794758483,0.9999999888,,,,
2258,0.6116261461,0.9999999897,0.4794758323,0.9999999889,,,,
2259,0.6116261488,0.9999999897,0.4794758162,0.999999989,,,,
2260,0.6116261516,0.9999999898,0.4794758003,0.9999999891,,,,
2261,0.6116261543,0.9999999899,0.4794757844,0.9999999892,,,,
2262,0.611626157,0.99999999,0.4794757686,0.9999999892,,,,
2263,0.6116261598,0.9999999901,0.4794757528,0.9999999893,,,,
2264,0.6116261625,0.9999999902,0.4794757371,0.9999999894,,,,
2265,0.6116261652,0.9999999902,0.4794757214,0.9999999895,,,,
2266,0.6116261678,0.9999999903,0.4794757058,0.9999999896,,,,
2267,0.6116261705,0.9999999904,0.4794756903,0.9999999897,,,,
2268,0.6116261732,0.9999999905,0.4794756748,0.9999999898,,,,
2269,0.6116261759,0.9999999906,0.4794756593,0.9999999899,,,,
2270,0.6116261785,0.9999999906,0.479475644,0.9999999899,,,,
2271,0.6116261811,0.9999999907,0.4794756286,0.99999999,,,,
2272,0.6116261838,0.9999999908,0.4794756134,0.9999999901,,,,
2273,0.6116261864,0.9999999909,0.4794755982,0.9999999902,,,,
2274,0.611626189,0.9999999909,0.479475583,0.9999999903,,,,
2275,0.6116261916,0.999999991,0.4794755679,0.9999999903,,,,
2276,0.6116261942,0.9999999911,0.4794755529,0.9999999904,,,,
2277,0.6116261968,0.9999999912,0.4794755379,0.9999999905,,,,
2278,0.6116261993,0.9999999912,0.4794755229,0.9999999906,,,,
2279,0.6116262019,0.9999999913,0.4794755081,0.9999999907,,,,
2280,0.6116262044,0.9999999914,0.4794754932,0.9999999907,,,,
2281,0.611626207,0.9999999915,0.4794754785,0.9999999908,,,,
2282,0.6116262095,0.9999999915,0.4794754638,0.9999999909,,,,
2283,0.6116262121,0.9999999916,0.4794754491,0.999999991,,,,
2284,0.6116262146,0.9999999917,0.4794754345,0.999999991,,,,
2285,0.6116262171,0.9999999917,0.4794754199,0.9999999911,,,,
2286,0.6116262196,0.9999999918,0.4794754054,0.9999999912,,,,
2287,0.6116262221,0.9999999919,0.479475391,0.9999999913,,,,
2288,0.6116262245,0.9999999919,0.4794753766,0.9999999913,,,,
2289,0.611626227,0.999999992,0.4794753622,0.9999999914,,,,
2290,0.6116262295,0.9999999921,0.4794753479,0.9999999915,,,,
2291,0.6116262319,0.9999999921,0.4794753337,0.9999999915,,,,
2292,0.6116262344,0.9999999922,0.4794753195,0.9999999916,,,,
2293,0.6116262368,0.9999999923,0.4794753054,0.9999999917,,,,
2294,0.6116262392,0.9999999923,0.4794752913,0.9999999918,,,,
2295,0.6116262416,0.9999999924,0.4794752772,0.9999999918,,,,
2296,0.611626244,0.9999999925,0.4794752633,0.9999999919,,,,
2297,0.6116262464,0.9999999925,0.4794752493,0.999999992,,,,
2298,0.6116262488,0.9999999926,0.4794752354,0.999999992,,,,
2299,0.6116262512,0.9999999926,0.4794752216,0.9999999921,,,,
2300,0.6116262536,0.9999999927,0.4794752078,0.9999999922,,,,
2301,0.6116262559,0.9999999928,0.4794751941,0.9999999922,,,,
2302,0.6116262583,0.9999999928,0.4794751804,0.9999999923,,,,
2303,0.6116262606,0.9999999929,0.4794751668,0.9999999923,,,,
2304,0.611626263,0.9999999929,0.4794751532,0.9999999924,,,,
2305,0.6116262653,0.999999993,0.4794751397,0.9999999925,,,,
2306,0.6116262676,0.9999999931,0.4794751262,0.9999999925,,,,
2307,0.6116262699,0.9999999931,0.4794751128,0.9999999926,,,,
2308,0.6116262722,0.9999999932,0.4794750994,0.9999999927,,,,
2309,0.6116262745,0.9999999932,0.479475086,0.9999999927,,,,
2310,0.6116262768,0.9999999933,0.4794750728,0.9999999928,,,,
2311,0.6116262791,0.9999999933,0.4794750595,0.9999999928,,,,
2312,0.6116262814,0.9999999934,0.4794750463,0.9999999929,,,,
2313,0.6116262836,0.9999999935,0.4794750332,0.999999993,,,,
2314,0.6116262859,0.9999999935,0.4794750201,0.999999993,,,,
2315,0.6116262881,0.9999999936,0.479475007,0.9999999931,,,,
2316,0.6116262904,0.9999999936,0.479474994,0.9999999931,,,,
2317,0.6116262926,0.9999999937,0.4794749811,0.9999999932,,,,
2318,0.6116262948,0.9999999937,0.4794749682,0.9999999932,,,,
2319,0.611626297,0.9999999938,0.4794749553,0.9999999933,,,,
2320,0.6116262992,0.9999999938,0.4794749425,0.9999999934,,,,
2321,0.6116263014,0.9999999939,0.4794749298,0.9999999934,,,,
2322,0.6116263036,0.9999999939,0.479474917,0.9999999935,,,,
2323,0.6116263058,0.999999994,0.4794749044,0.9999999935,,,,
2324,0.611626308,0.999999994,0.4794748918,0.9999999936,,,,
2325,0.6116263101,0.9999999941,0.4794748792,0.9999999936,,,,
2326,0.6116263123,0.9999999941,0.4794748666,0.9999999937,,,,
2327,0.6116263144,0.9999999942,0.4794748542,0.9999999937,,,,
2328,0.6116263166,0.9999999942,0.4794748417,0.9999999938,,,,
2329,0.6116263187,0.9999999943,0.4794748293,0.9999999938,,,,
2330,0.6116263208,0.9999999943,0.479474817,0.9999999939,,,,
2331,0.6116263229,0.9999999944,0.4794748047,0.9999999939,,,,
2332,0.611626325,0.9999999944,0.4794747924,0.999999994,,,,
2333,0.6116263271,0.9999999945,0.4794747802,0.999999994,,,,
2334,0.6116263292,0.9999999945,0.479474768,0.9999999941,,,,
2335,0.6116263313,0.9999999945,0.4794747559,0.9999999941,,,,
2336,0.6116263334,0.9999999946,0.4794747438,0.9999999942,,,,
2337,0.6116263355,0.9999999946,0.4794747318,0.9999999942,,,,
2338,0.6116263375,0.9999999947,0.4794747198,0.9999999943,,,,
2339,0.6116263396,0.9999999947,0.4794747078,0.9999999943,,,,
2340,0.6116263416,0.9999999948,0.4794746959,0.9999999944,,,,
2341,0.6116263437,0.9999999948,0.4794746841,0.9999999944,,,,
2342,0.6116263457,0.9999999949,0.4794746723,0.9999999945,,,,
2343,0.6116263477,0.9999999949,0.4794746605,0.9999999945,,,,
2344,0.6116263498,0.9999999949,0.4794746487,0.9999999946,,,,
2345,0.6116263518,0.999999995,0.4794746371,0.9999999946,,,,
2346,0.6116263538,0.999999995,0.4794746254,0.9999999946,,,,
2347,0.6116263558,0.9999999951,0.4794746138,0.9999999947,,,,
2348,0.6116263578,0.9999999951,0.4794746022,0.9999999947,,,,
2349,0.6116263597,0.9999999951,0.4794745907,0.9999999948,,,,
2350,0.6116263617,0.9999999952,0.4794745792,0.9999999948,,,,
2351,0.6116263637,0.9999999952,0.4794745678,0.9999999949,,,,
2352,0.6116263656,0.9999999953,0.4794745564,0.9999999949,,,,
2353,0.6116263676,0.9999999953,0.4794745451,0.9999999949,,,,
2354,0.6116263695,0.9999999953,0.4794745338,0.999999995,,,,
2355,0.6116263715,0.9999999954,0.4794745225,0.999999995,,,,
2356,0.6116263734,0.9999999954,0.4794745113,0.9999999951,,,,
2357,0.6116263753,0.9999999955,0.4794745001,0.9999999951,,,,
2358,0.6116263772,0.9999999955,0.4794744889,0.9999999951,,,,
2359,0.6116263792,0.9999999955,0.4794744778,0.9999999952,,,,
2360,0.6116263811,0.9999999956,0.4794744667,0.9999999952,,,,
2361,0.6116263829,0.9999999956,0.4794744557,0.9999999953,,,,
2362,0.6116263848,0.9999999956,0.4794744447,0.9999999953,,,,
2363,0.6116263867,0.9999999957,0.4794744338,0.9999999953,,,,
2364,0.6116263886,0.9999999957,0.4794744229,0.9999999954,,,,
2365,0.6116263905,0.9999999957,0.479474412,0.9999999954,,,,
2366,0.6116263923,0.9999999958,0.4794744012,0.9999999955,,,,
2367,0.6116263942,0.9999999958,0.4794743904,0.9999999955,,,,
2368,0.611626396,0.9999999958,0.4794743797,0.9999999955,,,,
2369,0.6116263979,0.9999999959,0.479474369,0.9999999956,,,,
2370,0.6116263997,0.9999999959,0.4794743583,0.9999999956,,,,
2371,0.6116264015,0.9999999959,0.4794743477,0.9999999956,,,,
2372,0.6116264033,0.999999996,0.4794743371,0.9999999957,,,,
2373,0.6116264052,0.999999996,0.4794743265,0.9999999957,,,,
2374,0.611626407,0.999999996,0.479474316,0.9999999958,,,,
2375,0.6116264088,0.9999999961,0.4794743055,0.9999999958,,,,
2376,0.6116264106,0.9999999961,0.4794742951,0.9999999958,,,,
2377,0.6116264124,0.9999999961,0.4794742847,0.9999999959,,,,
2378,0.6116264141,0.9999999962,0.4794742743,0.9999999959,,,,
2379,0.6116264159,0.9999999962,0.479474264,0.9999999959,,,,
2380,0.6116264177,0.9999999962,0.4794742537,0.999999996,,,,
2381,0.6116264194,0.9999999963,0.4794742435,0.999999996,,,,
2382,0.6116264212,0.9999999963,0.4794742333,0.999999996,,,,
2383,0.6116264229,0.9999999963,0.4794742231,0.9999999961,,,,
2384,0.6116264247,0.9999999964,0.479474213,0.9999999961,,,,
2385,0.6116264264,0.9999999964,0.4794742029,0.9999999961,,,,
2386,0.6116264281,0.9999999964,0.4794741928,0.9999999962,,,,
2387,0.6116264299,0.9999999965,0.4794741828,0.9999999962,,,,
2388,0.6116264316,0.9999999965,0.4794741728,0.9999999962,,,,
2389,0.6116264333,0.9999999965,0.4794741628,0.9999999962,,,,
2390,0.611626435,0.9999999965,0.4794741529,0.9999999963,,,,
2391,0.6116264367,0.9999999966,0.479474143,0.9999999963,,,,
2392,0.6116264384,0.9999999966,0.4794741332,0.9999999963,,,,
2393,0.6116264401,0.9999999966,0.4794741234,0.9999999964,,,,
2394,0.6116264418,0.9999999967,0.4794741136,0.9999999964,,,,
2395,0.6116264434,0.9999999967,0.4794741039,0.9999999964,,,,
2396,0.6116264451,0.9999999967,0.4794740942,0.9999999965,,,,
2397,0.6116264468,0.9999999967,0.4794740845,0.9999999965,,,,
2398,0.6116264484,0.9999999968,0.4794740749,0.9999999965,,,,
2399,0.6116264501,0.9999999968,0.4794740653,0.9999999965,,,,
2400,0.6116264517,0.9999999968,0.4794740557,0.9999999966,,,,
2401,0.6116264533,0.9999999968,0.4794740462,0.9999999966,,,,
2402,0.611626455,0.9999999969,0.4794740367,0.9999999966,,,,
2403,0.6116264566,0.9999999969,0.4794740273,0.9999999967,,,,
2404,0.6116264582,0.9999999969,0.4794740179,0.9999999967,,,,
2405,0.6116264598,0.9999999969,0.4794740085,0.9999999967,,,,
2406,0.6116264614,0.999999997,0.4794739991,0.9999999967,,,,
2407,0.611626463,0.999999997,0.4794739898,0.9999999968,,,,
2408,0.6116264646,0.999999997,0.4794739805,0.9999999968,,,,
2409,0.6116264662,0.999999997,0.4794739713,0.9999999968,,,,
2410,0.6116264678,0.9999999971,0.479473962,0.9999999968,,,,
2411,0.6116264694,0.9999999971,0.4794739529,0.9999999969,,,,
2412,0.611626471,0.9999999971,0.4794739437,0.9999999969,,,,
2413,0.6116264725,0.9999999971,0.4794739346,0.9999999969,,,,
2414,0.6116264741,0.9999999972,0.4794739255,0.9999999969,,,,
2415,0.6116264756,0.9999999972,0.4794739165,0.999999997,,,,
2416,0.6116264772,0.9999999972,0.4794739075,0.999999997,,,,
2417,0.6116264787,0.9999999972,0.4794738985,0.999999997,,,,
2418,0.6116264803,0.9999999973,0.4794738895,0.999999997,,,,
2419,0.6116264818,0.9999999973,0.4794738806,0.9999999971,,,,
2420,0.6116264833,0.9999999973,0.4794738717,0.9999999971,,,,
2421,0.6116264848,0.9999999973,0.4794738629,0.9999999971,,,,
2422,0.6116264864,0.9999999973,0.4794738541,0.9999999971,,,,
2423,0.6116264879,0.9999999974,0.4794738453,0.9999999972,,,,
2424,0.6116264894,0.9999999974,0.4794738365,0.9999999972,,,,
2425,0.6116264909,0.9999999974,0.4794738278,0.9999999972,,,,
2426,0.6116264924,0.9999999974,0.4794738191,0.9999999972,,,,
2427,0.6116264938,0.9999999975,0.4794738104,0.9999999973,,,,
2428,0.6116264953,0.9999999975,0.4794738018,0.9999999973,,,,
2429,0.6116264968,0.9999999975,0.4794737932,0.9999999973,,,,
2430,0.6116264983,0.9999999975,0.4794737847,0.9999999973,,,,
2431,0.6116264997,0.9999999975,0.4794737761,0.9999999973,,,,
2432,0.6116265012,0.9999999976,0.4794737676,0.9999999974,,,,
2433,0.6116265027,0.9999999976,0.4794737591,0.9999999974,,,,
2434,0.6116265041,0.9999999976,0.4794737507,0.9999999974,,,,
2435,0.6116265056,0.9999999976,0.4794737423,0.9999999974,,,,
2436,0.611626507,0.9999999976,0.4794737339,0.9999999975,,,,
2437,0.6116265084,0.9999999977,0.4794737256,0.9999999975,,,,
2438,0.6116265099,0.9999999977,0.4794737173,0.9999999975,,,,
2439,0.6116265113,0.9999999977,0.479473709,0.9999999975,,,,
2440,0.6116265127,0.9999999977,0.4794737007,0.9999999975,,,,
2441,0.6116265141,0.9999999977,0.4794736925,0.9999999976,,,,
2442,0.6116265155,0.9999999977,0.4794736843,0.9999999976,,,,
2443,0.6116265169,0.9999999978,0.4794736761,0.9999999976,,,,
2444,0.6116265183,0.9999999978,0.479473668,0.9999999976,,,,
2445,0.6116265197,0.9999999978,0.4794736599,0.9999999976,,,,
2446,0.6116265211,0.9999999978,0.4794736518,0.9999999977,,,,
2447,0.6116265225,0.9999999978,0.4794736438,0.9999999977,,,,
2448,0.6116265239,0.9999999979,0.4794736357,0.9999999977,,,,
2449,0.6116265252,0.9999999979,0.4794736277,0.9999999977,,,,
2450,0.6116265266,0.9999999979,0.4794736198,0.9999999977,,,,
2451,0.611626528,0.9999999979,0.4794736119,0.9999999978,,,,
2452,0.6116265293,0.9999999979,0.479473604,0.9999999978,,,,
2453,0.6116265307,0.9999999979,0.4794735961,0.9999999978,,,,
2454,0.611626532,0.999999998,0.4794735882,0.9999999978,,,,
2455,0.6116265334,0.999999998,0.4794735804,0.9999999978,,,,
2456,0.6116265347,0.999999998,0.4794735726,0.9999999978,,,,
2457,0.611626536,0.999999998,0.4794735649,0.9999999979,,,,
2458,0.6116265374,0.999999998,0.4794735571,0.9999999979,,,,
2459,0.6116265387,0.999999998,0.4794735494,0.9999999979,,,,
2460,0.61162654,0.9999999981,0.4794735418,0.9999999979,,,,
2461,0.6116265413,0.9999999981,0.4794735341,0.9999999979,,,,
2462,0.6116265426,0.9999999981,0.4794735265,0.9999999979,,,,
2463,0.6116265439,0.9999999981,0.4794735189,0.999999998,,,,
2464,0.6116265452,0.9999999981,0.4794735114,0.999999998,,,,
2465,0.6116265465,0.9999999981,0.4794735038,0.999999998,,,,
2466,0.6116265478,0.9999999982,0.4794734963,0.999999998,,,,
2467,0.6116265491,0.9999999982,0.4794734888,0.999999998,,,,
2468,0.6116265504,0.9999999982,0.4794734814,0.999999998,,,,
2469,0.6116265516,0.9999999982,0.479473474,0.9999999981,,,,
2470,0.6116265529,0.9999999982,0.4794734666,0.9999999981,,,,
2471,0.6116265542,0.9999999982,0.4794734592,0.9999999981,,,,
2472,0.6116265554,0.9999999982,0.4794734519,0.9999999981,,,,
2473,0.6116265567,0.9999999983,0.4794734445,0.9999999981,,,,
2474,0.6116265579,0.9999999983,0.4794734372,0.9999999981,,,,
2475,0.6116265592,0.9999999983,0.47947343,0.9999999982,,,,
2476,0.6116265604,0.9999999983,0.4794734227,0.9999999982,,,,
2477,0.6116265617,0.9999999983,0.4794734155,0.9999999982,,,,
2478,0.6116265629,0.9999999983,0.4794734084,0.9999999982,,,,
2479,0.6116265641,0.9999999983,0.4794734012,0.9999999982,,,,
2480,0.6116265654,0.9999999984,0.4794733941,0.9999999982,,,,
2481,0.6116265666,0.9999999984,0.479473387,0.9999999982,,,,
2482,0.6116265678,0.9999999984,0.4794733799,0.9999999983,,,,
2483,0.611626569,0.9999999984,0.4794733728,0.9999999983,,,,
2484,0.6116265702,0.9999999984,0.4794733658,0.9999999983,,,,
2485,0.6116265714,0.9999999984,0.4794733588,0.9999999983,,,,
2486,0.6116265726,0.9999999984,0.4794733518,0.9999999983,,,,
2487,0.6116265738,0.9999999984,0.4794733449,0.9999999983,,,,
2488,0.611626575,0.9999999985,0.4794733379,0.9999999983,,,,
2489,0.6116265762,0.9999999985,0.479473331,0.9999999984,,,,
2490,0.6116265774,0.9999999985,0.4794733242,0.9999999984,,,,
2491,0.6116265785,0.9999999985,0.4794733173,0.9999999984,,,,
2492,0.6116265797,0.9999999985,0.4794733105,0.9999999984,,,,
2493,0.6116265809,0.9999999985,0.4794733037,0.9999999984,,,,
2494,0.611626582,0.9999999985,0.4794732969,0.9999999984,,,,
2495,0.6116265832,0.9999999985,0.4794732902,0.9999999984,,,,
2496,0.6116265844,0.9999999986,0.4794732834,0.9999999985,,,,
2497,0.6116265855,0.9999999986,0.4794732767,0.9999999985,,,,
2498,0.6116265867,0.9999999986,0.4794732701,0.9999999985,,,,
2499,0.6116265878,0.9999999986,0.4794732634,0.9999999985,,,,


==> SWAP1mdifferentarchitectures.csv <==
step,Cwom1,Cwom2,Cwom3,Cwom4,C1m,Cwomtest1,Cwomtest2,Cwomtest3,Cwomtest4,C1mtest,Cwom1round,Cwom2round,Cwom3round,Cwom4round,C1mround,Cwomtest1round,Cwomtest2round,Cwomtest3round,Cwomtest4round,C1mtestround
0,0.4947732896,0.4972336051,0.5213616346,0.5040988901,0.531542454,0.524226472,0.5109019786,0.5117400065,0.5113060962,0.5258492191,0.495,0.497,0.521,0.504,0.532,0.524,0.511,0.512,0.511,0.526
1,0.498926991,0.5065150996,0.5344568869,0.5090638603,0.5394197407,0.523510267,0.5108537958,0.5131812352,0.512413468,0.529533603,0.499,0.507,0.534,0.509,0.539,0.524,0.511,0.513,0.512,0.530
2,0.5031251945,0.5157333017,0.5472860979,0.5139875555,0.54730499,0.5227803232,0.5107723097,0.514516961,0.5134645866,0.5332314546,0.503,0.516,0.547,0.514,0.547,0.523,0.511,0.515,0.513,0.533
3,0.507362201,0.524813652,0.5596783202,0.5188390661,0.5551870664,0.5220383492,0.5106610946,0.5157205497,0.5144601573,0.5369524921,0.507,0.525,0.560,0.519,0.555,0.522,0.511,0.516,0.514,0.537
4,0.5116320364,0.5336885978,0.5714912061,0.5235911953,0.5630583712,0.5212861269,0.5105244935,0.5167709276,0.5154024785,0.5407092883,0.512,0.534,0.571,0.524,0.563,0.521,0.511,0.517,0.515,0.541
5,0.5159284886,0.5422998319,0.5826174691,0.5282213687,0.5709150007,0.5205254994,0.5103673424,0.5176534647,0.5162950663,0.5445170965,0.516,0.542,0.583,0.528,0.571,0.521,0.510,0.518,0.516,0.545
6,0.5202451473,0.5505997655,0.5929870415,0.532712119,0.5787567293,0.5197583592,0.5101946787,0.5183602506,0.5171422316,0.5483935953,0.520,0.551,0.593,0.533,0.579,0.520,0.510,0.518,0.517,0.548
7,0.5245754472,0.5585521946,0.6025653382,0.5370511534,0.5865868418,0.5189866342,0.5100114641,0.5188898146,0.5179486591,0.552358579,0.525,0.559,0.603,0.537,0.587,0.519,0.510,0.519,0.518,0.552
8,0.5289127135,0.5661322107,0.6113486379,0.5412310581,0.5944118462,0.5182122745,0.5098223447,0.5192464116,0.5187190292,0.5564336149,0.529,0.566,0.611,0.541,0.594,0.518,0.510,0.519,0.519,0.556
9,0.5332502092,0.5733254829,0.6193578304,0.5452487366,0.6022411005,0.5174372379,0.5096314651,0.5194390265,0.5194577116,0.5606416894,0.533,0.573,0.619,0.545,0.602,0.517,0.510,0.519,0.519,0.561
10,0.5375811832,0.5801270794,0.6266316966,0.5491046848,0.6100863854,0.5166634757,0.5094423424,0.5194802488,0.5201685441,0.5650068563,0.538,0.580,0.627,0.549,0.610,0.517,0.509,0.519,0.520,0.565
11,0.5418989191,0.5865400066,0.6332206043,0.552802206,0.6179614466,0.5158929181,0.5092578018,0.5193851448,0.5208546972,0.5695538977,0.542,0.587,0.633,0.553,0.618,0.516,0.509,0.519,0.521,0.570
12,0.546196783,0.5925736346,0.6391811522,0.5563466471,0.6258815258,0.5151274606,0.5090799645,0.5191702191,0.5215186167,0.5743079986,0.546,0.593,0.639,0.556,0.626,0.515,0.509,0.519,0.522,0.574
13,0.5504682707,0.5982421444,0.6445719862,0.5597447134,0.6338628875,0.51436895,0.508910279,0.5188525234,0.5221620291,0.579294431,0.550,0.598,0.645,0.560,0.634,0.514,0.509,0.519,0.522,0.579
14,0.5547070525,0.6035630965,0.6494507769,0.5630038968,0.6419223438,0.5136191716,0.5087495838,0.5184489356,0.5227859936,0.5845382413,0.555,0.604,0.649,0.563,0.642,0.514,0.509,0.518,0.523,0.585
15,0.5589070157,0.6085561815,0.65387222,0.5661320263,0.6500767729,0.5128798377,0.5085981902,0.517975613,0.5233909849,0.5900639254,0.559,0.609,0.654,0.566,0.650,0.513,0.509,0.518,0.523,0.590
16,0.5630623038,0.6132421839,0.6578868557,0.5691369396,0.658342622,0.5121525758,0.5084559737,0.5174476068,0.5239769925,0.59589508,0.563,0.613,0.658,0.569,0.658,0.512,0.508,0.517,0.524,0.596
17,0.5671673521,0.6176421605,0.6615405038,0.5720262591,0.6667353877,0.5114389194,0.5083224682,0.5168786157,0.5245436263,0.6020540152,0.567,0.618,0.662,0.572,0.667,0.511,0.508,0.517,0.525,0.602
18,0.5712169194,0.6217768214,0.664874127,0.5748072559,0.6752690657,0.5107402995,0.5081969549,0.516280854,0.5250902193,0.608561315,0.571,0.622,0.665,0.575,0.675,0.511,0.508,0.516,0.525,0.609
19,0.5752061145,0.6256660888,0.6679239763,0.5774867787,0.6839555706,0.510058037,0.5080785436,0.5156650102,0.5256159233,0.6154353375,0.575,0.626,0.668,0.577,0.684,0.510,0.508,0.516,0.526,0.615
20,0.5791304193,0.6293288047,0.6707219033,0.5800712308,0.6928041286,0.5093933375,0.5079662427,0.5150402724,0.5261197927,0.6226916506,0.579,0.629,0.671,0.580,0.693,0.509,0.508,0.515,0.526,0.623
21,0.5829857057,0.6327825587,0.6732957599,0.5825665788,0.7018206601,0.5087472864,0.507859019,0.5144144008,0.526600856,0.630342407,0.583,0.633,0.673,0.583,0.702,0.509,0.508,0.514,0.527,0.630
22,0.5867682489,0.6360436077,0.675669829,0.5849783786,0.7110071733,0.5081208468,0.5077558448,0.513793832,0.5270581742,0.6383956711,0.587,0.636,0.676,0.585,0.711,0.508,0.508,0.514,0.527,0.638
23,0.5904747348,0.6391268633,0.6778652536,0.5873118117,0.720361201,0.5075148575,0.5076557352,0.5131838006,0.5274908862,0.6468547179,0.590,0.639,0.678,0.587,0.720,0.508,0.508,0.513,0.527,0.647
24,0.5941022639,0.6420459274,0.6799004401,0.5895717233,0.7298753167,0.506930033,0.5075577755,0.5125884695,0.5278982417,0.6557173374,0.594,0.642,0.680,0.590,0.730,0.507,0.508,0.513,0.528,0.656
25,0.5976483503,0.6448131587,0.6817914281,0.5917626584,0.739536772,0.5063669648,0.50746114,0.5120110609,0.528279625,0.6649751832,0.598,0.645,0.682,0.592,0.740,0.506,0.507,0.512,0.528,0.665
26,0.6011109159,0.6474397587,0.6835522194,0.5938888952,0.7493272928,0.5058261237,0.5073651038,0.5114539829,0.5286345679,0.6746132154,0.601,0.647,0.684,0.594,0.749,0.506,0.507,0.511,0.529,0.675
27,0.6044882828,0.6499358668,0.6851950666,0.5959544718,0.7592230701,0.5053078628,0.5072690487,0.5109189487,0.5289627557,0.6846092888,0.604,0.650,0.685,0.596,0.759,0.505,0.507,0.511,0.529,0.685
28,0.6077791599,0.6523106586,0.6867307241,0.5979632097,0.7691949706,0.5048124225,0.5071724645,0.5104070856,0.5292640267,0.6949339423,0.608,0.652,0.687,0.598,0.769,0.505,0.507,0.510,0.529,0.695
29,0.6109826289,0.6545724416,0.6881686629,0.5999187311,0.7792089809,0.5043399348,0.5070749461,0.5099190337,0.5295383673,0.7055504365,0.611,0.655,0.688,0.600,0.779,0.504,0.507,0.510,0.530,0.706
30,0.6140981261,0.656728747,0.6895172544,0.6018244732,0.7892268848,0.5038904297,0.5069761887,0.5094550332,0.5297859021,0.7164150808,0.614,0.657,0.690,0.602,0.789,0.504,0.507,0.509,0.530,0.716
31,0.6171254231,0.6587864145,0.6907839262,0.6036836989,0.7992071565,0.5034638413,0.5068759801,0.5090150011,0.5300068827,0.7274778716,0.617,0.659,0.691,0.604,0.799,0.503,0.507,0.509,0.530,0.727
32,0.6200646055,0.6607516689,0.6919752943,0.6054995052,0.809106038,0.5030600145,0.5067741924,0.5085985971,0.5302016742,0.7386834447,0.620,0.661,0.692,0.605,0.809,0.503,0.507,0.509,0.530,0.739
33,0.6229160507,0.6626301901,0.6930972745,0.6072748294,0.8188787516,0.5026787117,0.5066707727,0.5082052808,0.530370741,0.7499723163,0.623,0.663,0.693,0.607,0.819,0.503,0.507,0.508,0.530,0.750
34,0.6256804043,0.6644271743,0.694155177,0.6090124546,0.8284807888,0.5023196208,0.5065657334,0.5078343593,0.5305146319,0.7612823638,0.626,0.664,0.694,0.609,0.828,0.502,0.507,0.508,0.531,0.761
35,0.628358557,0.6661473888,0.6951537851,0.6107150136,0.837869204,0.5019823617,0.5064591424,0.5074850277,0.5306339664,0.7725504689,0.628,0.666,0.695,0.611,0.838,0.502,0.506,0.507,0.531,0.773
36,0.6309516205,0.6677952196,0.6960974234,0.6123849931,0.8470038422,0.5016664936,0.5063511141,0.5071564024,0.5307294211,0.7837142319,0.631,0.668,0.696,0.612,0.847,0.502,0.506,0.507,0.531,0.784
37,0.633460904,0.6693747133,0.6969900139,0.6140247368,0.8558484294,0.5013715229,0.5062418004,0.5068475491,0.5308017167,0.7947136504,0.633,0.669,0.697,0.614,0.856,0.501,0.506,0.507,0.531,0.795
38,0.6358878913,0.670889613,0.6978351246,0.6156364487,0.8643714657,0.5010969089,0.5061313824,0.5065575046,0.5308516067,0.8054926632,0.636,0.671,0.698,0.616,0.864,0.501,0.506,0.507,0.531,0.805
39,0.6382342182,0.6723433905,0.6986360106,0.6172221966,0.8725468772,0.5008420716,0.506020063,0.5062852953,0.5308798675,0.8160004683,0.638,0.672,0.699,0.617,0.873,0.501,0.506,0.506,0.531,0.816
40,0.6405016512,0.6737392735,0.6993956493,0.6187839152,0.8803544032,0.5006063975,0.5059080601,0.5060299512,0.5308872889,0.8261925485,0.641,0.674,0.699,0.619,0.880,0.501,0.506,0.506,0.531,0.826
41,0.6426920669,0.6750802691,0.7001167701,0.6203234091,0.887779715,0.5003892458,0.5057956009,0.5057905173,0.5308746664,0.8360313667,0.643,0.675,0.700,0.620,0.888,0.500,0.506,0.506,0.531,0.836
42,0.6448074324,0.6763691854,0.700801881,0.6218423567,0.8948142872,0.5001899544,0.5056829164,0.505566062,0.5308427952,0.8454867195,0.645,0.676,0.701,0.622,0.895,0.500,0.506,0.506,0.531,0.845
43,0.6468497877,0.6776086488,0.7014532906,0.623342313,0.9014550543,0.5000078445,0.5055702369,0.5053556832,0.5307924642,0.854535771,0.647,0.678,0.701,0.623,0.901,0.500,0.506,0.505,0.531,0.855
44,0.6488212281,0.6788011205,0.7020731277,0.6248247134,0.9077039017,0.4998422265,0.5054577888,0.5051585136,0.5307244521,0.8631628037,0.649,0.679,0.702,0.625,0.908,0.500,0.505,0.505,0.531,0.863
45,0.6507238895,0.6799489102,0.7026633587,0.626290877,0.9135670402,0.4996924035,0.505345791,0.5049737232,0.5306395235,0.8713587439,0.651,0.680,0.703,0.626,0.914,0.500,0.505,0.505,0.531,0.871
46,0.6525599335,0.6810541882,0.7032258023,0.6277420101,0.9190543181,0.4995576764,0.5052344528,0.5048005213,0.5305384271,0.879120521,0.653,0.681,0.703,0.628,0.919,0.500,0.505,0.505,0.531,0.879
47,0.6543315344,0.6821189966,0.7037621432,0.6291792097,0.9241785148,0.4994373467,0.5051239719,0.5046381578,0.5304218931,0.8864503232,0.654,0.682,0.704,0.629,0.924,0.499,0.505,0.505,0.530,0.886
48,0.6560408684,0.683145259,0.7042739432,0.6306034669,0.9289546546,0.4993307206,0.5050145329,0.5044859234,0.5302906325,0.8933548042,0.656,0.683,0.704,0.631,0.929,0.499,0.505,0.504,0.530,0.893
49,0.6576901022,0.6841347887,0.7047626526,0.6320156706,0.9333993699,0.4992371115,0.5049063065,0.504343149,0.5301453361,0.8998442868,0.658,0.684,0.705,0.632,0.933,0.499,0.505,0.504,0.530,0.900
50,0.6592813843,0.685089297,0.7052296189,0.633416611,0.9375303323,0.4991558426,0.5047994486,0.5042092051,0.5299866747,0.9059320019,0.659,0.685,0.705,0.633,0.938,0.499,0.505,0.504,0.530,0.906
51,0.6608168369,0.6860103998,0.7056760956,0.6348069826,0.9413657611,0.4990862496,0.5046941004,0.5040835007,0.5298152985,0.9116333846,0.661,0.686,0.706,0.635,0.941,0.499,0.505,0.504,0.530,0.912
52,0.6622985488,0.6868996244,0.7061032495,0.6361873887,0.9449240148,0.499027682,0.5045903881,0.503965482,0.5296318383,0.9169654465,0.662,0.687,0.706,0.636,0.945,0.499,0.505,0.504,0.530,0.917
53,0.6637285694,0.6877584146,0.7065121681,0.6375583439,0.9482232605,0.4989795053,0.5044884231,0.5038546306,0.5294369054,0.9219462297,0.664,0.688,0.707,0.638,0.948,0.499,0.504,0.504,0.529,0.922
54,0.6651089037,0.6885881368,0.7069038655,0.6389202784,0.9512812177,0.4989411021,0.5043883028,0.5037504623,0.5292310926,0.9265943452,0.665,0.689,0.707,0.639,0.951,0.499,0.504,0.504,0.529,0.927
55,0.6664415079,0.6893900841,0.7072792881,0.6402735412,0.9541149676,0.4989118734,0.5042901104,0.5036525248,0.5290149753,0.9309285914,0.666,0.689,0.707,0.640,0.954,0.499,0.504,0.504,0.529,0.931
56,0.6677282861,0.6901654812,0.7076393198,0.6416184041,0.9567408179,0.4988912392,0.5041939161,0.5035603966,0.5287891118,0.9349676479,0.668,0.690,0.708,0.642,0.957,0.499,0.504,0.504,0.529,0.935
57,0.6689710877,0.6909154884,0.7079847868,0.6429550648,0.9591742154,0.4988786394,0.5040997776,0.5034736848,0.5285540447,0.9387298354,0.669,0.691,0.708,0.643,0.959,0.499,0.504,0.503,0.529,0.939
58,0.6701717049,0.6916412056,0.7083164619,0.6442836514,0.9614296964,0.4988735345,0.504007741,0.5033920234,0.5283103016,0.9422329341,0.670,0.692,0.708,0.644,0.961,0.499,0.504,0.503,0.528,0.942
59,0.6713318717,0.6923436753,0.7086350686,0.6456042257,0.963520867,0.4988754053,0.5039178415,0.5033150721,0.5280583963,0.9454940509,0.671,0.692,0.709,0.646,0.964,0.499,0.504,0.503,0.528,0.945
60,0.6724532626,0.6930238867,0.7089412843,0.646916787,0.9654604071,0.4988837539,0.5038301041,0.5032425141,0.527798829,0.9485295286,0.672,0.693,0.709,0.647,0.965,0.499,0.504,0.503,0.528,0.949
61,0.6735374921,0.6936827781,0.709235744,0.6482212765,0.9672600911,0.498898103,0.5037445449,0.503174055,0.5275320876,0.9513548877,0.674,0.694,0.709,0.648,0.967,0.499,0.504,0.503,0.528,0.951
62,0.6745861149,0.6943212399,0.7095190436,0.6495175808,0.9689308208,0.4989179962,0.5036611712,0.5031094209,0.5272586482,0.953984796,0.675,0.694,0.710,0.650,0.969,0.499,0.504,0.503,0.527,0.954
63,0.6756006257,0.6949401178,0.7097917419,0.6508055366,0.9704826667,0.4989429979,0.5035799829,0.5030483575,0.5269789759,0.9564330589,0.676,0.695,0.710,0.651,0.970,0.499,0.504,0.503,0.527,0.956
64,0.67658246,0.6955402147,0.710054364,0.652084934,0.9719249146,0.4989726928,0.5035009731,0.5029906282,0.5266935251,0.9587126256,0.677,0.696,0.710,0.652,0.972,0.499,0.504,0.503,0.527,0.959
65,0.6775329948,0.6961222932,0.7103074035,0.6533555214,0.9732661145,0.4990066855,0.5034241286,0.5029360134,0.52640274,0.9608356082,0.678,0.696,0.710,0.653,0.973,0.499,0.503,0.503,0.526,0.961
66,0.6784535498,0.6966870781,0.7105513243,0.6546170093,0.9745141308,0.4990446005,0.503349431,0.502884309,0.5261070552,0.9628133091,0.678,0.697,0.711,0.655,0.975,0.499,0.503,0.503,0.526,0.963
67,0.6793453883,0.6972352584,0.7107865631,0.655869075,0.9756761914,0.4990860815,0.5032768569,0.5028353252,0.5258068956,0.9646562547,0.679,0.697,0.711,0.656,0.976,0.499,0.503,0.503,0.526,0.965
68,0.6802097189,0.6977674889,0.711013531,0.657111366,0.9767589364,0.4991307907,0.5032063789,0.5027888858,0.5255026771,0.9663742328,0.680,0.698,0.711,0.657,0.977,0.499,0.503,0.503,0.526,0.966
69,0.6810476967,0.6982843925,0.7112326156,0.6583435054,0.9777684637,0.4991784085,0.5031379661,0.502744827,0.5251948064,0.9679763328,0.681,0.698,0.711,0.658,0.978,0.499,0.503,0.503,0.525,0.968
70,0.6818604252,0.6987865618,0.7114441819,0.659565095,0.9787103729,0.499228633,0.5030715842,0.5027029964,0.5248836811,0.9694709867,0.682,0.699,0.711,0.660,0.979,0.499,0.503,0.503,0.525,0.969
71,0.6826489576,0.6992745605,0.7116485747,0.6607757204,0.9795898057,0.4992811794,0.5030071966,0.5026632526,0.5245696898,0.9708660095,0.683,0.699,0.712,0.661,0.980,0.499,0.503,0.503,0.525,0.971
72,0.6834142988,0.6997489254,0.711846119,0.6619749543,0.9804114845,0.499335779,0.5029447646,0.5026254639,0.5242532122,0.9721686405,0.683,0.700,0.712,0.662,0.980,0.499,0.503,0.503,0.524,0.972
73,0.6841574068,0.7002101675,0.7120371221,0.6631623612,0.9811797476,0.4993921793,0.5028842477,0.5025895078,0.5239346187,0.9733855813,0.684,0.700,0.712,0.663,0.981,0.499,0.503,0.503,0.524,0.973
74,0.684879195,0.7006587735,0.7122218742,0.6643375008,0.9818985814,0.4994501426,0.5028256038,0.5025552704,0.5236142706,0.9745230342,0.685,0.701,0.712,0.664,0.982,0.499,0.503,0.503,0.524,0.975
75,0.6855805335,0.7010952069,0.71240065,0.665499932,0.9825716507,0.4995094461,0.5027687901,0.5025226457,0.5232925195,0.9755867376,0.686,0.701,0.712,0.665,0.983,0.500,0.503,0.503,0.523,0.976
76,0.6862622509,0.7015199097,0.7125737091,0.6666492166,0.983202326,0.4995698808,0.5027137628,0.5024915351,0.5229697078,0.9765819996,0.686,0.702,0.713,0.667,0.983,0.500,0.503,0.502,0.523,0.977
77,0.6869251364,0.7019333031,0.7127412973,0.6677849221,0.9837937085,0.4996312512,0.5026604778,0.5024618466,0.5226461679,0.9775137301,0.687,0.702,0.713,0.668,0.984,0.500,0.503,0.502,0.523,0.978
78,0.6875699412,0.7023357888,0.7129036476,0.668906626,0.9843486533,0.4996933746,0.5026088905,0.5024334946,0.5223222221,0.9783864709,0.688,0.702,0.713,0.669,0.984,0.500,0.503,0.502,0.522,0.978
79,0.6881973802,0.7027277499,0.7130609806,0.6700139177,0.98486979,0.4997560803,0.5025589566,0.5024063993,0.5219981826,0.9792044226,0.688,0.703,0.713,0.670,0.985,0.500,0.503,0.502,0.522,0.979
80,0.6888081337,0.703109552,0.7132135056,0.6711064021,0.9853595423,0.4998192094,0.5025106315,0.5023804864,0.5216743513,0.9799714716,0.689,0.703,0.713,0.671,0.985,0.500,0.503,0.502,0.522,0.980
81,0.6894028493,0.7034815441,0.7133614211,0.6721837017,0.9858201445,0.499882614,0.5024638711,0.5023556864,0.5213510191,0.9806912134,0.689,0.703,0.713,0.672,0.986,0.500,0.502,0.502,0.521,0.981
82,0.6899821429,0.7038440595,0.7135049155,0.673245459,0.9862536586,0.4999461568,0.5024186318,0.5023319347,0.5210284662,0.9813669751,0.690,0.704,0.714,0.673,0.986,0.500,0.502,0.502,0.521,0.981
83,0.6905466007,0.7041974165,0.7136441678,0.6742913386,0.9866619874,0.5000097105,0.5023748703,0.5023091709,0.5207069619,0.9820018364,0.691,0.704,0.714,0.674,0.987,0.500,0.502,0.502,0.521,0.982
84,0.6910967805,0.7045419192,0.713779348,0.6753210291,0.9870468887,0.5000731571,0.5023325441,0.5022873386,0.520386764,0.9825986481,0.691,0.705,0.714,0.675,0.987,0.500,0.502,0.502,0.520,0.983
85,0.6916332128,0.7048778583,0.7139106176,0.6763342442,0.9874099868,0.5001363879,0.5022916112,0.502266385,0.520068119,0.9831600502,0.692,0.705,0.714,0.676,0.987,0.500,0.502,0.502,0.520,0.983
86,0.6921564027,0.705205512,0.7140381303,0.6773307245,0.9877527835,0.5001993024,0.5022520307,0.502246261,0.519751262,0.9836884879,0.692,0.705,0.714,0.677,0.988,0.500,0.502,0.502,0.520,0.984
87,0.692666831,0.7055251461,0.7141620324,0.678310238,0.9880766681,0.5002618084,0.5022137621,0.5022269206,0.5194364164,0.9841862267,0.693,0.706,0.714,0.678,0.988,0.500,0.502,0.502,0.519,0.984
88,0.6931649552,0.7058370152,0.7142824629,0.6792725813,0.9883829267,0.5003238212,0.5021767662,0.5022083205,0.5191237941,0.9846553662,0.693,0.706,0.714,0.679,0.988,0.500,0.502,0.502,0.519,0.985
89,0.693651211,0.7061413628,0.7143995543,0.6802175798,0.9886727499,0.5003852634,0.5021410043,0.5021904207,0.518813595,0.985097853,0.694,0.706,0.714,0.680,0.989,0.500,0.502,0.502,0.519,0.985
90,0.6941260133,0.7064384223,0.714513433,0.681145088,0.9889472412,0.5004460644,0.502106439,0.5021731834,0.5185060076,0.9855154919,0.694,0.706,0.715,0.681,0.989,0.500,0.502,0.502,0.519,0.986
91,0.6945897573,0.7067284173,0.7146242193,0.6820549899,0.9892074232,0.5005061597,0.5020730335,0.5021565732,0.5182012086,0.9859099576,0.695,0.707,0.715,0.682,0.989,0.501,0.502,0.502,0.518,0.986
92,0.6950428196,0.7070115621,0.7147320277,0.6829471983,0.9894542446,0.5005654912,0.5020407522,0.5021405571,0.517899363,0.9862828037,0.695,0.707,0.715,0.683,0.989,0.501,0.502,0.502,0.518,0.986
93,0.695485559,0.7072880621,0.7148369678,0.683821655,0.9896885853,0.5006240064,0.5020095603,0.502125104,0.5176006244,0.9866354725,0.695,0.707,0.715,0.684,0.990,0.501,0.502,0.502,0.518,0.987
94,0.6959183178,0.7075581143,0.714939144,0.6846783298,0.9899112623,0.500681658,0.5019794242,0.5021101848,0.5173051351,0.9869693033,0.696,0.708,0.715,0.685,0.990,0.501,0.502,0.502,0.517,0.987
95,0.6963414222,0.707821908,0.715038656,0.6855172204,0.9901230344,0.5007384037,0.5019503109,0.5020957724,0.5170130261,0.98728554,0.696,0.708,0.715,0.686,0.990,0.501,0.502,0.502,0.517,0.987
96,0.6967551838,0.7080796248,0.7151355988,0.6863383509,0.9903246065,0.5007942062,0.5019221886,0.5020818409,0.5167244172,0.9875853383,0.697,0.708,0.715,0.686,0.990,0.501,0.502,0.502,0.517,0.988
97,0.6971598996,0.708331439,0.7152300634,0.6871417716,0.9905166338,0.5008490321,0.5018950264,0.5020683665,0.5164394176,0.9878697727,0.697,0.708,0.715,0.687,0.991,0.501,0.502,0.502,0.516,0.988
98,0.6975558535,0.7085775182,0.7153221368,0.6879275572,0.9906997256,0.5009028527,0.5018687943,0.5020553264,0.5161581259,0.9881398419,0.698,0.709,0.715,0.688,0.991,0.501,0.502,0.502,0.516,0.988
99,0.6979433165,0.7088180236,0.7154119019,0.6886958063,0.9908744487,0.5009556427,0.5018434631,0.5020426995,0.5158806304,0.988396475,0.698,0.709,0.715,0.689,0.991,0.501,0.502,0.502,0.516,0.988
100,0.6983225478,0.7090531102,0.7154994382,0.6894466398,0.9910413307,0.5010073807,0.5018190047,0.5020304657,0.5156070093,0.9886405363,0.698,0.709,0.715,0.689,0.991,0.501,0.502,0.502,0.516,0.989
101,0.698693795,0.7092829269,0.7155848218,0.6901801998,0.9912008626,0.5010580486,0.5017953917,0.5020186063,0.5153373311,0.9888728302,0.699,0.709,0.716,0.690,0.991,0.501,0.502,0.502,0.515,0.989
102,0.699057295,0.7095076173,0.7156681252,0.6908966482,0.9913535018,0.5011076313,0.5017725976,0.5020071037,0.5150716552,0.9890941057,0.699,0.710,0.716,0.691,0.991,0.501,0.502,0.502,0.515,0.989
103,0.6994132747,0.7097273197,0.7157494183,0.6915961654,0.9914996746,0.5011561167,0.5017505967,0.5019959411,0.5148100316,0.9893050601,0.699,0.710,0.716,0.692,0.991,0.501,0.502,0.502,0.515,0.989
104,0.6997619512,0.7099421671,0.7158287676,0.6922789488,0.9916397781,0.5012034957,0.5017293642,0.5019851028,0.514552502,0.9895063431,0.700,0.710,0.716,0.692,0.992,0.501,0.502,0.502,0.515,0.990
105,0.7001035325,0.710152288,0.715906237,0.6929452115,0.9917741826,0.5012497613,0.501708876,0.5019745742,0.5142990995,0.9896985603,0.700,0.710,0.716,0.693,0.992,0.501,0.502,0.502,0.514,0.990
106,0.700438218,0.710357806,0.7159818878,0.6935951812,0.9919032336,0.5012949091,0.5016891086,0.5019643413,0.5140498494,0.9898822758,0.700,0.710,0.716,0.694,0.992,0.501,0.502,0.502,0.514,0.990
107,0.7007661989,0.7105588405,0.7160557786,0.6942290982,0.9920272534,0.5013389369,0.5016700396,0.5019543908,0.5138047696,0.990058016,0.701,0.711,0.716,0.694,0.992,0.501,0.502,0.502,0.514,0.990
108,0.7010876586,0.7107555069,0.7161279656,0.6948472148,0.9921465428,0.5013818444,0.5016516471,0.5019447106,0.5135638708,0.9902262717,0.701,0.711,0.716,0.695,0.992,0.501,0.502,0.502,0.514,0.990
109,0.7014027733,0.7109479162,0.716198503,0.6954497933,0.9922613826,0.5014236333,0.5016339098,0.5019352887,0.5133271568,0.9903875006,0.701,0.711,0.716,0.695,0.992,0.501,0.502,0.502,0.513,0.990
110,0.7017117122,0.7111361761,0.7162674424,0.6960371053,0.9923720349,0.5014643067,0.5016168073,0.5019261143,0.5130946252,0.9905421303,0.702,0.711,0.716,0.696,0.992,0.501,0.502,0.502,0.513,0.991
111,0.7020146378,0.7113203904,0.7163348336,0.6966094303,0.992478745,0.5015038697,0.5016003197,0.5019171768,0.5128662677,0.9906905594,0.702,0.711,0.716,0.697,0.992,0.502,0.502,0.502,0.513,0.991
112,0.7023117065,0.7115006594,0.7164007242,0.6971670542,0.9925817416,0.5015423287,0.5015844278,0.5019084663,0.5126420701,0.9908331606,0.702,0.712,0.716,0.697,0.993,0.502,0.502,0.502,0.513,0.991
113,0.7026030687,0.7116770804,0.7164651603,0.6977102686,0.9926812389,0.5015796912,0.5015691129,0.5018999736,0.5124220134,0.9909702818,0.703,0.712,0.716,0.698,0.993,0.502,0.502,0.502,0.512,0.991
114,0.7028888691,0.7118497473,0.7165281857,0.6982393696,0.9927774369,0.5016159662,0.5015543569,0.5018916899,0.5122060734,0.9911022479,0.703,0.712,0.717,0.698,0.993,0.502,0.502,0.502,0.512,0.991
115,0.7031692472,0.712018751,0.7165898428,0.6987546567,0.9928705228,0.5016511637,0.5015401425,0.5018836067,0.5119942216,0.9912293627,0.703,0.712,0.717,0.699,0.993,0.502,0.502,0.502,0.512,0.991
116,0.7034443374,0.7121841798,0.7166501723,0.6992564318,0.9929606717,0.5016852948,0.5015264527,0.5018757161,0.5117864254,0.9913519102,0.703,0.712,0.717,0.699,0.993,0.502,0.502,0.502,0.512,0.991
117,0.7037142692,0.7123461188,0.7167092133,0.6997449986,0.9930480473,0.5017183713,0.501513271,0.5018680107,0.5115826484,0.9914701558,0.704,0.712,0.717,0.700,0.993,0.502,0.502,0.502,0.512,0.991
118,0.7039791676,0.712504651,0.7167670035,0.7002206615,0.9931328032,0.501750406,0.5015005817,0.5018604833,0.5113828506,0.9915843478,0.704,0.713,0.717,0.700,0.993,0.502,0.502,0.502,0.511,0.992
119,0.7042391532,0.7126598563,0.7168235791,0.7006837247,0.9932150828,0.5017814124,0.5014883692,0.5018531273,0.5111869891,0.9916947184,0.704,0.713,0.717,0.701,0.993,0.502,0.501,0.502,0.511,0.992
120,0.7044943425,0.7128118128,0.7168789748,0.7011344919,0.9932950207,0.5018114046,0.5014766188,0.5018459362,0.510995018,0.9918014849,0.704,0.713,0.717,0.701,0.993,0.502,0.501,0.502,0.511,0.992
121,0.7047448481,0.7129605958,0.7169332243,0.7015732653,0.9933727428,0.5018403974,0.5014653158,0.501838904,0.5108068889,0.9919048508,0.705,0.713,0.717,0.702,0.993,0.502,0.501,0.502,0.511,0.992
122,0.7049907787,0.7131062787,0.7169863599,0.7020003451,0.9934483672,0.501868406,0.5014544464,0.5018320248,0.5106225513,0.9920050063,0.705,0.713,0.717,0.702,0.993,0.502,0.501,0.502,0.511,0.992
123,0.7052322396,0.7132489325,0.7170384127,0.702416029,0.9935220044,0.5018954462,0.501443997,0.5018252934,0.5104419524,0.9921021298,0.705,0.713,0.717,0.702,0.994,0.502,0.501,0.502,0.510,0.992
124,0.7054693324,0.7133886264,0.7170894126,0.7028206117,0.9935937582,0.5019215341,0.5014339543,0.5018187044,0.5102650381,0.9921963882,0.705,0.713,0.717,0.703,0.994,0.502,0.501,0.502,0.510,0.992
125,0.7057021559,0.7135254276,0.7171393886,0.7032143843,0.9936637259,0.501946686,0.5014243057,0.5018122529,0.5100917523,0.9922879379,0.706,0.714,0.717,0.703,0.994,0.502,0.501,0.502,0.510,0.992
126,0.7059308054,0.7136594012,0.7171883685,0.7035976339,0.9937319985,0.5019709188,0.5014150387,0.5018059342,0.5099220379,0.9923769254,0.706,0.714,0.717,0.704,0.994,0.502,0.501,0.502,0.510,0.992
127,0.7061553734,0.7137906109,0.7172363793,0.7039706437,0.9937986617,0.5019942493,0.5014061414,0.5017997439,0.5097558368,0.992463488,0.706,0.714,0.717,0.704,0.994,0.502,0.501,0.502,0.510,0.992
128,0.7063759496,0.7139191183,0.7172834468,0.7043336921,0.9938637957,0.5020166948,0.5013976021,0.5017936777,0.50959309,0.9925477544,0.706,0.714,0.717,0.704,0.994,0.502,0.501,0.502,0.510,0.993
129,0.7065926208,0.7140449834,0.717329596,0.7046870526,0.9939274759,0.5020382726,0.5013894095,0.5017877315,0.5094337375,0.9926298454,0.707,0.714,0.717,0.705,0.994,0.502,0.501,0.502,0.509,0.993
130,0.7068054716,0.7141682649,0.7173748512,0.7050309938,0.993989773,0.5020590001,0.5013815527,0.5017819016,0.5092777193,0.9927098741,0.707,0.714,0.717,0.705,0.994,0.502,0.501,0.502,0.509,0.993
131,0.7070145836,0.7142890194,0.7174192355,0.7053657791,0.9940507533,0.5020788948,0.5013740211,0.5017761841,0.5091249747,0.9927879465,0.707,0.714,0.717,0.705,0.994,0.502,0.501,0.502,0.509,0.993
132,0.7072200366,0.7144073025,0.7174627716,0.7056916664,0.9941104793,0.5020979741,0.5013668043,0.5017705757,0.5089754428,0.9928641624,0.707,0.714,0.717,0.706,0.994,0.502,0.501,0.502,0.509,0.993
133,0.7074219076,0.7145231682,0.7175054811,0.7060089079,0.9941690096,0.5021162558,0.5013598924,0.5017650729,0.5088290628,0.9929386152,0.707,0.715,0.718,0.706,0.994,0.502,0.501,0.502,0.509,0.993
134,0.7076202717,0.7146366689,0.7175473851,0.7063177504,0.9942263992,0.5021337573,0.5013532757,0.5017596725,0.5086857738,0.9930113924,0.708,0.715,0.718,0.706,0.994,0.502,0.501,0.502,0.509,0.993
135,0.7078152019,0.7147478561,0.7175885038,0.7066184349,0.9942826997,0.5021504961,0.5013469447,0.5017543716,0.5085455152,0.9930825765,0.708,0.715,0.718,0.707,0.994,0.502,0.501,0.502,0.509,0.993
136,0.7080067692,0.7148567796,0.717628857,0.7069111966,0.99433796,0.5021664897,0.5013408904,0.5017491672,0.5084082265,0.9931522448,0.708,0.715,0.718,0.707,0.994,0.502,0.501,0.502,0.508,0.993
137,0.7081950425,0.7149634881,0.7176684636,0.7071962649,0.9943922256,0.5021817553,0.5013351038,0.5017440565,0.5082738478,0.9932204698,0.708,0.715,0.718,0.707,0.994,0.502,0.501,0.502,0.508,0.993
138,0.7083800891,0.7150680293,0.7177073419,0.7074738633,0.9944455397,0.5021963102,0.5013295763,0.5017390368,0.5081423195,0.9932873197,0.708,0.715,0.718,0.707,0.994,0.502,0.501,0.502,0.508,0.993
139,0.7085619743,0.7151704493,0.7177455097,0.7077442097,0.9944979426,0.5022101715,0.5013242997,0.5017341055,0.5080135824,0.9933528586,0.709,0.715,0.718,0.708,0.994,0.502,0.501,0.502,0.508,0.993
140,0.7087407619,0.7152707934,0.7177829843,0.7080075161,0.9945494724,0.5022233561,0.5013192658,0.5017292603,0.5078875782,0.9934171466,0.709,0.715,0.718,0.708,0.995,0.502,0.501,0.502,0.508,0.993
141,0.7089165139,0.7153691058,0.7178197822,0.7082639887,0.994600165,0.5022358809,0.5013144667,0.5017244989,0.5077642491,0.9934802404,0.709,0.715,0.718,0.708,0.995,0.502,0.501,0.502,0.508,0.993
142,0.7090892906,0.7154654295,0.7178559196,0.708513828,0.9946500542,0.5022477623,0.5013098948,0.5017198188,0.5076435379,0.993542193,0.709,0.715,0.718,0.709,0.995,0.502,0.501,0.502,0.508,0.994
143,0.709259151,0.7155598066,0.7178914121,0.7087572291,0.9946991716,0.5022590169,0.5013055426,0.5017152181,0.5075253883,0.9936030547,0.709,0.716,0.718,0.709,0.995,0.502,0.501,0.502,0.508,0.994
144,0.7094261526,0.7156522781,0.7179262748,0.7089943814,0.9947475472,0.5022696609,0.5013014031,0.5017106946,0.5074097448,0.9936628723,0.709,0.716,0.718,0.709,0.995,0.502,0.501,0.502,0.507,0.994
145,0.7095903513,0.7157428842,0.7179605223,0.7092254687,0.9947952092,0.5022797103,0.5012974691,0.5017062464,0.5072965528,0.9937216901,0.710,0.716,0.718,0.709,0.995,0.502,0.501,0.502,0.507,0.994
146,0.7097518019,0.7158316639,0.717994169,0.7094506695,0.9948421842,0.5022891808,0.5012937339,0.5017018715,0.5071857583,0.9937795497,0.710,0.716,0.718,0.709,0.995,0.502,0.501,0.502,0.507,0.994
147,0.7099105575,0.7159186556,0.7180272284,0.7096701573,0.9948884972,0.5022980881,0.5012901909,0.5016975682,0.5070773085,0.9938364904,0.710,0.716,0.718,0.710,0.995,0.502,0.501,0.502,0.507,0.994
148,0.7100666702,0.7160038966,0.7180597141,0.7098841,0.9949341719,0.5023064474,0.5012868337,0.5016933346,0.5069711513,0.9938925491,0.710,0.716,0.718,0.710,0.995,0.502,0.501,0.502,0.507,0.994
149,0.7102201908,0.7160874235,0.7180916389,0.7100926606,0.9949792306,0.5023142739,0.501283656,0.5016891691,0.5068672356,0.9939477604,0.710,0.716,0.718,0.710,0.995,0.502,0.501,0.502,0.507,0.994
150,0.7103711688,0.7161692719,0.7181230154,0.7102959973,0.9950236942,0.5023215824,0.501280652,0.5016850701,0.5067655113,0.9940021572,0.710,0.716,0.718,0.710,0.995,0.502,0.501,0.502,0.507,0.994
151,0.7105196528,0.7162494768,0.7181538558,0.7104942633,0.9950675826,0.5023283876,0.5012778156,0.501681036,0.5066659292,0.9940557701,0.711,0.716,0.718,0.710,0.995,0.502,0.501,0.502,0.507,0.994
152,0.7106656899,0.7163280723,0.718184172,0.710687607,0.9951109147,0.5023347036,0.5012751413,0.5016770653,0.5065684411,0.9941086284,0.711,0.716,0.718,0.711,0.995,0.502,0.501,0.502,0.507,0.994
153,0.7108093263,0.7164050918,0.7182139754,0.7108761722,0.9951537081,0.5023405448,0.5012726234,0.5016731566,0.5064729996,0.9941607593,0.711,0.716,0.718,0.711,0.995,0.502,0.501,0.502,0.506,0.994
154,0.7109506073,0.7164805678,0.7182432772,0.7110600985,0.9951959794,0.5023459248,0.5012702566,0.5016693084,0.5063795585,0.9942121887,0.711,0.716,0.718,0.711,0.995,0.502,0.501,0.502,0.506,0.994
155,0.7110895769,0.7165545323,0.7182720882,0.7112395208,0.9952377447,0.5023508572,0.5012680358,0.5016655194,0.5062880724,0.994262941,0.711,0.717,0.718,0.711,0.995,0.502,0.501,0.502,0.506,0.994
156,0.7112262783,0.7166270165,0.718300419,0.7114145698,0.9952790187,0.5023553554,0.5012659558,0.5016617882,0.5061984969,0.994313039,0.711,0.717,0.718,0.711,0.995,0.502,0.501,0.502,0.506,0.994
157,0.7113607536,0.7166980509,0.7183282799,0.7115853722,0.9953198158,0.5023594324,0.5012640118,0.5016581138,0.5061107886,0.9943625046,0.711,0.717,0.718,0.712,0.995,0.502,0.501,0.502,0.506,0.994
158,0.711493044,0.7167676653,0.7183556806,0.7117520505,0.9953601492,0.502363101,0.5012621989,0.5016544947,0.5060249049,0.9944113582,0.711,0.717,0.718,0.712,0.995,0.502,0.501,0.502,0.506,0.994
159,0.71162319,0.7168358889,0.718382631,0.7119147236,0.9954000316,0.5023663737,0.5012605127,0.50165093,0.5059408044,0.9944596191,0.712,0.717,0.718,0.712,0.995,0.502,0.501,0.502,0.506,0.994
160,0.7117512308,0.7169027503,0.7184091405,0.7120735063,0.9954394751,0.5023692628,0.5012589485,0.5016474183,0.5058584463,0.9945073057,0.712,0.717,0.718,0.712,0.995,0.502,0.501,0.502,0.506,0.995
161,0.7118772051,0.7169682775,0.7184352181,0.7122285099,0.9954784911,0.5023717802,0.501257502,0.5016439587,0.5057777909,0.994554435,0.712,0.717,0.718,0.712,0.995,0.502,0.501,0.502,0.506,0.995
162,0.7120011506,0.7170324979,0.7184608728,0.712379842,0.9955170903,0.5023739377,0.501256169,0.50164055,0.5056987995,0.9946010236,0.712,0.717,0.718,0.712,0.996,0.502,0.501,0.502,0.506,0.995
163,0.7121231043,0.7170954382,0.7184861132,0.7125276071,0.995555283,0.5023757469,0.5012549453,0.5016371913,0.5056214341,0.9946470868,0.712,0.717,0.718,0.713,0.996,0.502,0.501,0.502,0.506,0.995
164,0.7122431023,0.7171571245,0.7185109478,0.7126719059,0.995593079,0.5023772188,0.5012538271,0.5016338816,0.5055456577,0.9946926393,0.712,0.717,0.719,0.713,0.996,0.502,0.501,0.502,0.506,0.995
165,0.71236118,0.7172175826,0.7185353848,0.7128128362,0.9956304874,0.5023783645,0.5012528103,0.5016306198,0.505471434,0.9947376948,0.712,0.717,0.719,0.713,0.996,0.502,0.501,0.502,0.505,0.995
166,0.712477372,0.7172768376,0.7185594321,0.7129504925,0.995667517,0.5023791947,0.5012518914,0.501627405,0.5053987277,0.9947822666,0.712,0.717,0.719,0.713,0.996,0.502,0.501,0.502,0.505,0.995
167,0.7125917122,0.717334914,0.7185830976,0.7130849665,0.9957041762,0.5023797199,0.5012510665,0.5016242365,0.5053275044,0.9948263669,0.713,0.717,0.719,0.713,0.996,0.502,0.501,0.502,0.505,0.995
168,0.7127042338,0.7173918358,0.7186063888,0.7132163468,0.9957404728,0.5023799503,0.5012503323,0.5016211131,0.5052577303,0.9948700075,0.713,0.717,0.719,0.713,0.996,0.502,0.501,0.502,0.505,0.995
169,0.7128149694,0.7174476267,0.7186293131,0.7133447191,0.9957764146,0.5023798959,0.5012496851,0.5016180342,0.5051893725,0.9949131997,0.713,0.717,0.719,0.713,0.996,0.502,0.501,0.502,0.505,0.995
170,0.7129239506,0.7175023097,0.7186518777,0.7134701665,0.9958120085,0.5023795664,0.5012491219,0.5016149989,0.5051223989,0.994955954,0.713,0.718,0.719,0.713,0.996,0.502,0.501,0.502,0.505,0.995
171,0.7130312089,0.7175559073,0.7186740895,0.7135927695,0.9958472616,0.5023789714,0.5012486392,0.5016120064,0.5050567783,0.9949982804,0.713,0.718,0.719,0.714,0.996,0.502,0.501,0.502,0.505,0.995
172,0.7131367745,0.7176084416,0.7186959555,0.7137126059,0.9958821803,0.50237812,0.5012482339,0.5016090558,0.5049924799,0.9950401885,0.713,0.718,0.719,0.714,0.996,0.502,0.501,0.502,0.505,0.995
173,0.7132406776,0.7176599343,0.7187174823,0.7138297513,0.9959167708,0.5023770213,0.5012479032,0.5016061466,0.504929474,0.9950816873,0.713,0.718,0.719,0.714,0.996,0.502,0.501,0.502,0.505,0.995
174,0.7133429473,0.7177104066,0.7187386764,0.7139442785,0.9959510392,0.5023756843,0.5012476438,0.5016032778,0.5048677315,0.9951227856,0.713,0.718,0.719,0.714,0.996,0.502,0.501,0.502,0.505,0.995
175,0.7134436124,0.7177598791,0.7187595441,0.7140562583,0.995984991,0.5023741173,0.5012474531,0.5016004487,0.5048072239,0.9951634914,0.713,0.718,0.719,0.714,0.996,0.502,0.501,0.502,0.505,0.995
176,0.713542701,0.7178083723,0.7187800916,0.7141657592,0.9960186318,0.5023723288,0.5012473283,0.5015976588,0.5047479234,0.9952038127,0.714,0.718,0.719,0.714,0.996,0.502,0.501,0.502,0.505,0.995
177,0.7136402407,0.7178559059,0.718800325,0.7142728477,0.9960519668,0.5023703271,0.5012472666,0.5015949073,0.504689803,0.9952437568,0.714,0.718,0.719,0.714,0.996,0.502,0.501,0.502,0.505,0.995
178,0.7137362585,0.7179024995,0.71882025,0.7143775879,0.9960850008,0.5023681199,0.5012472655,0.5015921935,0.5046328363,0.9952833309,0.714,0.718,0.719,0.714,0.996,0.502,0.501,0.502,0.505,0.995
179,0.713830781,0.7179481722,0.7188398725,0.7144800422,0.9961177388,0.502365715,0.5012473225,0.5015895168,0.5045769976,0.9953225416,0.714,0.718,0.719,0.714,0.996,0.502,0.501,0.502,0.505,0.995
180,0.7139238339,0.7179929425,0.7188591981,0.7145802709,0.9961501852,0.5023631201,0.501247435,0.5015868765,0.5045222617,0.9953613956,0.714,0.718,0.719,0.715,0.996,0.502,0.501,0.502,0.505,0.995
181,0.7140154428,0.7180368289,0.7188782322,0.7146783325,0.9961823445,0.5023603423,0.5012476008,0.5015842721,0.504468604,0.9953998989,0.714,0.718,0.719,0.715,0.996,0.502,0.501,0.502,0.504,0.995
182,0.7141056327,0.7180798492,0.7188969802,0.7147742837,0.996214221,0.5023573888,0.5012478175,0.501581703,0.5044160006,0.9954380574,0.714,0.718,0.719,0.715,0.996,0.502,0.501,0.502,0.504,0.995
183,0.7141944279,0.718122021,0.7189154472,0.7148681795,0.9962458185,0.5023542667,0.5012480829,0.5015791685,0.5043644282,0.9954758769,0.714,0.718,0.719,0.715,0.996,0.502,0.501,0.502,0.504,0.995
184,0.7142818525,0.7181633614,0.7189336385,0.714960073,0.9962771411,0.5023509825,0.5012483948,0.5015766681,0.5043138639,0.9955133626,0.714,0.718,0.719,0.715,0.996,0.502,0.501,0.502,0.504,0.996
185,0.7143679299,0.7182038874,0.7189515589,0.715050016,0.9963081926,0.5023475429,0.5012487512,0.5015742012,0.5042642856,0.9955505198,0.714,0.718,0.719,0.715,0.996,0.502,0.501,0.502,0.504,0.996
186,0.7144526832,0.7182436152,0.7189692134,0.7151380585,0.9963389764,0.5023439543,0.50124915,0.5015717673,0.5042156716,0.9955873534,0.714,0.718,0.719,0.715,0.996,0.502,0.501,0.502,0.504,0.996
187,0.714536135,0.7182825612,0.7189866066,0.7152242491,0.9963694962,0.5023402229,0.5012495894,0.5015693659,0.5041680005,0.9956238682,0.715,0.718,0.719,0.715,0.996,0.502,0.501,0.502,0.504,0.996
188,0.7146183074,0.7183207411,0.7190037433,0.7153086348,0.9963997553,0.5023363547,0.5012500673,0.5015669963,0.5041212519,0.9956600688,0.715,0.718,0.719,0.715,0.996,0.502,0.501,0.502,0.504,0.996
189,0.7146992222,0.7183581705,0.719020628,0.7153912614,0.9964297569,0.5023323556,0.5012505819,0.5015646583,0.5040754055,0.9956959595,0.715,0.718,0.719,0.715,0.996,0.502,0.501,0.502,0.504,0.996
190,0.7147789007,0.7183948644,0.7190372651,0.7154721732,0.9964595042,0.5023282312,0.5012511316,0.5015623511,0.5040304417,0.9957315446,0.715,0.718,0.719,0.715,0.996,0.502,0.501,0.502,0.504,0.996
191,0.7148573638,0.7184308377,0.7190536589,0.7155514132,0.9964890002,0.5023239871,0.5012517144,0.5015600744,0.5039863412,0.9957668281,0.715,0.718,0.719,0.716,0.996,0.502,0.501,0.502,0.504,0.996
192,0.7149346321,0.7184661051,0.7190698137,0.7156290231,0.9965182479,0.5023196288,0.5012523289,0.5015578277,0.5039430854,0.9958018139,0.715,0.718,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
193,0.7150107255,0.7185006806,0.7190857337,0.7157050434,0.9965472502,0.5023151613,0.5012529734,0.5015556104,0.5039006558,0.9958365059,0.715,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
194,0.7150856639,0.7185345784,0.719101423,0.7157795134,0.9965760097,0.5023105898,0.5012536463,0.5015534222,0.5038590347,0.9958709077,0.715,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
195,0.7151594667,0.7185678121,0.7191168854,0.7158524713,0.9966045293,0.5023059193,0.5012543461,0.5015512626,0.5038182046,0.9959050227,0.715,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
196,0.7152321528,0.718600395,0.7191321249,0.7159239543,0.9966328114,0.5023011543,0.5012550714,0.5015491312,0.5037781486,0.9959388544,0.715,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
197,0.7153037408,0.7186323403,0.7191471453,0.7159939981,0.9966608587,0.5022962998,0.5012558208,0.5015470275,0.50373885,0.9959724061,0.715,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
198,0.7153742491,0.7186636609,0.7191619503,0.7160626379,0.9966886736,0.50229136,0.5012565929,0.5015449511,0.5037002925,0.9960056809,0.715,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
199,0.7154436955,0.7186943693,0.7191765436,0.7161299075,0.9967162585,0.5022863394,0.5012573863,0.5015429016,0.5036624605,0.996038682,0.715,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
200,0.7155120978,0.7187244778,0.7191909287,0.7161958399,0.9967436157,0.5022812422,0.5012581999,0.5015408787,0.5036253384,0.9960714123,0.716,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
201,0.7155794731,0.7187539987,0.7192051091,0.7162604672,0.9967707476,0.5022760725,0.5012590324,0.5015388818,0.5035889111,0.9961038747,0.716,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
202,0.7156458385,0.7187829435,0.7192190883,0.7163238206,0.9967976563,0.5022708343,0.5012598827,0.5015369106,0.503553164,0.9961360721,0.716,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
203,0.7157112106,0.7188113241,0.7192328695,0.7163859301,0.9968243441,0.5022655315,0.5012607495,0.5015349648,0.5035180825,0.9961680072,0.716,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.504,0.996
204,0.7157756056,0.7188391517,0.7192464562,0.7164468254,0.996850813,0.5022601678,0.5012616317,0.501533044,0.5034836528,0.9961996826,0.716,0.719,0.719,0.716,0.997,0.502,0.501,0.502,0.503,0.996
205,0.7158390397,0.7188664374,0.7192598514,0.716506535,0.9968770652,0.5022547468,0.5012625284,0.5015311478,0.5034498611,0.996231101,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.996
206,0.7159015286,0.7188931921,0.7192730583,0.7165650866,0.9969031026,0.5022492721,0.5012634385,0.5015292758,0.5034166939,0.9962622649,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.996
207,0.7159630877,0.7189194265,0.7192860801,0.7166225073,0.9969289273,0.502243747,0.501264361,0.5015274277,0.5033841382,0.9962931768,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.996
208,0.7160237323,0.7189451511,0.7192989197,0.7166788233,0.9969545413,0.5022381749,0.501265295,0.5015256031,0.5033521813,0.996323839,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.996
209,0.716083477,0.718970376,0.7193115802,0.7167340604,0.9969799463,0.5022325588,0.5012662394,0.5015238018,0.5033208106,0.9963542539,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.996
210,0.7161423367,0.7189951114,0.7193240643,0.7167882432,0.9970051444,0.5022269021,0.5012671935,0.5015220233,0.5032900139,0.9963844238,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.996
211,0.7162003257,0.719019367,0.719336375,0.7168413961,0.9970301373,0.5022212075,0.5012681564,0.5015202674,0.5032597794,0.996414351,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.996
212,0.7162574579,0.7190431524,0.719348515,0.7168935426,0.9970549268,0.5022154781,0.5012691273,0.5015185337,0.5032300955,0.9964440376,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.996
213,0.7163137474,0.7190664772,0.7193604872,0.7169447054,0.9970795148,0.5022097165,0.5012701053,0.501516822,0.5032009506,0.9964734859,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.996
214,0.7163692075,0.7190893504,0.719372294,0.7169949071,0.9971039029,0.5022039257,0.5012710898,0.5015151318,0.5031723339,0.9965026979,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.997
215,0.7164238518,0.7191117812,0.7193839383,0.7170441692,0.9971280929,0.5021981081,0.5012720799,0.5015134629,0.5031442343,0.9965316756,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.997
216,0.7164776932,0.7191337784,0.7193954226,0.7170925129,0.9971520865,0.5021922663,0.5012730751,0.501511815,0.5031166414,0.9965604212,0.716,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.997
217,0.7165307447,0.7191553507,0.7194067493,0.7171399587,0.9971758853,0.5021864027,0.5012740745,0.5015101879,0.5030895447,0.9965889366,0.717,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.997
218,0.7165830188,0.7191765065,0.719417921,0.7171865267,0.9971994911,0.5021805198,0.5012750776,0.5015085811,0.5030629341,0.9966172238,0.717,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.997
219,0.7166345281,0.7191972543,0.7194289402,0.7172322364,0.9972229053,0.5021746198,0.5012760837,0.5015069945,0.5030367998,0.9966452847,0.717,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.997
220,0.7166852846,0.7192176021,0.7194398091,0.7172771068,0.9972461296,0.502168705,0.5012770922,0.5015054277,0.503011132,0.9966731211,0.717,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.997
221,0.7167353003,0.7192375581,0.7194505302,0.7173211563,0.9972691655,0.5021627774,0.5012781026,0.5015038805,0.5029859214,0.996700735,0.717,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.997
222,0.7167845869,0.7192571298,0.7194611057,0.717364403,0.9972920146,0.5021568392,0.5012791142,0.5015023526,0.5029611586,0.9967281282,0.717,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.997
223,0.7168331562,0.7192763252,0.7194715379,0.7174068644,0.9973146785,0.5021508924,0.5012801267,0.5015008437,0.5029368348,0.9967553024,0.717,0.719,0.719,0.717,0.997,0.502,0.501,0.502,0.503,0.997
224,0.7168810192,0.7192951516,0.719481829,0.7174485577,0.9973371586,0.5021449388,0.5012811394,0.5014993536,0.5029129409,0.9967822595,0.717,0.719,0.719,0.717,0.997,0.502,0.501,0.501,0.503,0.997
225,0.7169281873,0.7193136164,0.7194919812,0.7174894995,0.9973594564,0.5021389804,0.5012821518,0.5014978821,0.5028894685,0.9968090013,0.717,0.719,0.719,0.717,0.997,0.502,0.501,0.501,0.503,0.997
226,0.7169746714,0.7193317268,0.7195019966,0.7175297061,0.9973815734,0.502133019,0.5012831636,0.5014964287,0.5028664091,0.9968355294,0.717,0.719,0.720,0.718,0.997,0.502,0.501,0.501,0.503,0.997
227,0.7170204821,0.7193494899,0.7195118773,0.7175691932,0.997403511,0.5021270562,0.5012841742,0.5014949935,0.5028437544,0.9968618455,0.717,0.719,0.720,0.718,0.997,0.502,0.501,0.501,0.503,0.997
228,0.7170656301,0.7193669126,0.7195216254,0.7176079764,0.9974252708,0.5021210938,0.5012851832,0.5014935759,0.5028214964,0.9968879513,0.717,0.719,0.720,0.718,0.997,0.502,0.501,0.501,0.503,0.997
229,0.7171101258,0.7193840016,0.7195312428,0.7176460707,0.997446854,0.5021151333,0.5012861903,0.501492176,0.5027996272,0.9969138486,0.717,0.719,0.720,0.718,0.997,0.502,0.501,0.501,0.503,0.997
230,0.7171539792,0.7194007636,0.7195407316,0.7176834907,0.9974682621,0.5021091764,0.501287195,0.5014907933,0.5027781391,0.9969395389,0.717,0.719,0.720,0.718,0.997,0.502,0.501,0.501,0.503,0.997
231,0.7171972006,0.7194172052,0.7195500937,0.7177202508,0.9974894965,0.5021032245,0.5012881969,0.5014894276,0.5027570245,0.9969650238,0.717,0.719,0.720,0.718,0.997,0.502,0.501,0.501,0.503,0.997
232,0.7172397997,0.7194333326,0.719559331,0.7177563648,0.9975105586,0.5020972791,0.5012891957,0.5014880788,0.5027362762,0.996990305,0.717,0.719,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
233,0.7172817861,0.719449152,0.7195684454,0.7177918465,0.9975314498,0.5020913415,0.5012901912,0.5014867466,0.5027158868,0.997015384,0.717,0.719,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
234,0.7173231695,0.7194646697,0.7195774387,0.7178267091,0.9975521713,0.5020854132,0.5012911828,0.5014854308,0.5026958494,0.9970402625,0.717,0.719,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
235,0.7173639591,0.7194798916,0.7195863128,0.7178609655,0.9975727245,0.5020794953,0.5012921704,0.5014841311,0.502676157,0.9970649418,0.717,0.719,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
236,0.7174041641,0.7194948235,0.7195950693,0.7178946283,0.9975931107,0.5020735892,0.5012931536,0.5014828474,0.5026568029,0.9970894237,0.717,0.719,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
237,0.7174437935,0.7195094713,0.7196037101,0.7179277099,0.9976133313,0.502067696,0.5012941321,0.5014815793,0.5026377806,0.9971137096,0.717,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
238,0.7174828563,0.7195238404,0.7196122369,0.7179602223,0.9976333875,0.5020618168,0.5012951058,0.5014803269,0.5026190834,0.997137801,0.717,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
239,0.7175213611,0.7195379365,0.7196206514,0.7179921773,0.9976532806,0.5020559529,0.5012960743,0.5014790897,0.5026007053,0.9971616994,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
240,0.7175593164,0.7195517649,0.7196289552,0.7180235862,0.9976730119,0.5020501051,0.5012970374,0.5014778676,0.5025826399,0.9971854062,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
241,0.7175967309,0.7195653309,0.7196371499,0.7180544602,0.9976925827,0.5020442747,0.5012979948,0.5014766605,0.5025648812,0.997208923,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
242,0.7176336126,0.7195786397,0.7196452371,0.7180848104,0.9977119941,0.5020384624,0.5012989465,0.501475468,0.5025474233,0.9972322511,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
243,0.7176699697,0.7195916964,0.7196532185,0.7181146472,0.9977312475,0.5020326694,0.5012998921,0.5014742901,0.5025302605,0.9972553921,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
244,0.7177058103,0.7196045059,0.7196610955,0.7181439811,0.997750344,0.5020268964,0.5013008315,0.5014731265,0.502513387,0.9972783472,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.503,0.997
245,0.7177411422,0.7196170731,0.7196688697,0.7181728223,0.9977692849,0.5020211443,0.5013017644,0.501471977,0.5024967974,0.997301118,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.997
246,0.7177759732,0.7196294028,0.7196765426,0.7182011807,0.9977880714,0.502015414,0.5013026908,0.5014708415,0.5024804862,0.9973237058,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.997
247,0.7178103108,0.7196414997,0.7196841156,0.7182290659,0.9978067047,0.5020097062,0.5013036105,0.5014697198,0.5024644482,0.997346112,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.997
248,0.7178441625,0.7196533683,0.7196915902,0.7182564873,0.9978251859,0.5020040218,0.5013045233,0.5014686116,0.502448678,0.997368338,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.997
249,0.7178775357,0.7196650132,0.7196989678,0.7182834543,0.9978435163,0.5019983613,0.5013054291,0.5014675169,0.5024331707,0.9973903851,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.997
250,0.7179104376,0.7196764386,0.7197062498,0.7183099759,0.997861697,0.5019927256,0.5013063277,0.5014664354,0.5024179213,0.9974122547,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.997
251,0.7179428754,0.719687649,0.7197134376,0.7183360608,0.9978797292,0.5019871153,0.5013072191,0.5014653669,0.5024029249,0.9974339481,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.997
252,0.7179748559,0.7196986486,0.7197205324,0.7183617177,0.997897614,0.501981531,0.501308103,0.5014643113,0.5023881767,0.9974554667,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.997
253,0.718006386,0.7197094414,0.7197275357,0.7183869549,0.9979153525,0.5019759733,0.5013089795,0.5014632685,0.5023736721,0.9974768118,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.997
254,0.7180374727,0.7197200315,0.7197344488,0.7184117807,0.997932946,0.5019704427,0.5013098485,0.5014622382,0.5023594065,0.9974979846,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.997
255,0.7180681223,0.7197304229,0.7197412729,0.7184362031,0.9979503954,0.50196494,0.5013107097,0.5014612203,0.5023453755,0.9975189865,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.998
256,0.7180983416,0.7197406195,0.7197480092,0.71846023,0.997967702,0.5019594654,0.5013115632,0.5014602147,0.5023315746,0.9975398187,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.998
257,0.718128137,0.7197506251,0.7197546591,0.718483869,0.9979848669,0.5019540196,0.5013124089,0.5014592211,0.5023179997,0.9975604826,0.718,0.720,0.720,0.718,0.998,0.502,0.501,0.501,0.502,0.998
258,0.7181575147,0.7197604434,0.7197612237,0.7185071276,0.998001891,0.5019486031,0.5013132467,0.5014582395,0.5023046464,0.9975809794,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
259,0.718186481,0.7197700781,0.7197677043,0.7185300131,0.9980187756,0.5019432162,0.5013140766,0.5014572696,0.5022915106,0.9976013104,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
260,0.718215042,0.7197795327,0.719774102,0.7185525327,0.9980355217,0.5019378593,0.5013148985,0.5014563113,0.5022785885,0.9976214767,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
261,0.7182432037,0.7197888108,0.719780418,0.7185746935,0.9980521304,0.501932533,0.5013157123,0.5014553645,0.502265876,0.9976414798,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
262,0.7182709721,0.7197979158,0.7197866535,0.7185965022,0.9980686027,0.5019272375,0.501316518,0.501454429,0.5022533692,0.9976613207,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
263,0.7182983529,0.719806851,0.7197928095,0.7186179655,0.9980849398,0.5019219732,0.5013173157,0.5014535047,0.5022410644,0.9976810007,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
264,0.718325352,0.7198156199,0.7197988871,0.71863909,0.9981011426,0.5019167404,0.5013181051,0.5014525914,0.5022289579,0.9977005211,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
265,0.7183519748,0.7198242255,0.7198048875,0.7186598821,0.9981172121,0.5019115395,0.5013188864,0.501451689,0.502217046,0.997719883,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
266,0.7183782271,0.719832671,0.7198108118,0.718680348,0.9981331495,0.5019063708,0.5013196595,0.5014507974,0.5022053253,0.9977390876,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
267,0.7184041142,0.7198409597,0.7198166609,0.7187004939,0.9981489558,0.5019012344,0.5013204244,0.5014499163,0.5021937921,0.9977581362,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
268,0.7184296415,0.7198490945,0.719822436,0.7187203257,0.998164632,0.5018961308,0.501321181,0.5014490458,0.5021824432,0.9977770298,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
269,0.7184548143,0.7198570783,0.719828138,0.7187398494,0.998180179,0.5018910601,0.5013219294,0.5014481855,0.5021712752,0.9977957698,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
270,0.7184796377,0.7198649142,0.7198337679,0.7187590705,0.9981955979,0.5018860225,0.5013226696,0.5014473355,0.5021602848,0.9978143572,0.718,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
271,0.718504117,0.7198726049,0.7198393268,0.7187779948,0.9982108898,0.5018810183,0.5013234016,0.5014464956,0.5021494687,0.9978327931,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
272,0.7185282571,0.7198801533,0.7198448156,0.7187966278,0.9982260555,0.5018760476,0.5013241253,0.5014456656,0.502138824,0.9978510788,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
273,0.718552063,0.7198875622,0.7198502353,0.7188149747,0.9982410961,0.5018711107,0.5013248409,0.5014448455,0.5021283474,0.9978692155,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
274,0.7185755395,0.7198948341,0.7198555868,0.7188330409,0.9982560125,0.5018662076,0.5013255482,0.501444035,0.502118036,0.9978872041,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
275,0.7185986915,0.7199019719,0.719860871,0.7188508314,0.9982708058,0.5018613386,0.5013262473,0.5014432342,0.5021078869,0.9979050459,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
276,0.7186215236,0.7199089779,0.7198660889,0.7188683514,0.9982854768,0.5018565037,0.5013269383,0.5014424428,0.502097897,0.9979227419,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
277,0.7186440406,0.7199158549,0.7198712414,0.7188856057,0.9983000266,0.5018517031,0.5013276211,0.5014416607,0.5020880637,0.9979402934,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
278,0.718666247,0.7199226052,0.7198763293,0.7189025991,0.9983144561,0.5018469368,0.5013282958,0.5014408879,0.5020783841,0.9979577013,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
279,0.7186881472,0.7199292312,0.7198813536,0.7189193364,0.9983287662,0.5018422051,0.5013289625,0.5014401241,0.5020688554,0.9979749668,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
280,0.7187097458,0.7199357355,0.719886315,0.7189358222,0.9983429579,0.5018375078,0.501329621,0.5014393694,0.5020594751,0.9979920909,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
281,0.718731047,0.7199421203,0.7198912145,0.7189520609,0.998357032,0.5018328452,0.5013302716,0.5014386235,0.5020502405,0.9980090748,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
282,0.7187520553,0.7199483878,0.7198960529,0.7189680571,0.9983709896,0.5018282173,0.5013309141,0.5014378864,0.502041149,0.9980259196,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
283,0.7187727747,0.7199545405,0.7199008309,0.7189838151,0.9983848315,0.5018236241,0.5013315487,0.501437158,0.5020321981,0.9980426262,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
284,0.7187932094,0.7199605803,0.7199055495,0.718999339,0.9983985586,0.5018190657,0.5013321754,0.5014364381,0.5020233854,0.9980591957,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
285,0.7188133637,0.7199665096,0.7199102093,0.7190146331,0.9984121719,0.5018145421,0.5013327943,0.5014357267,0.5020147084,0.9980756293,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
286,0.7188332413,0.7199723304,0.7199148113,0.7190297014,0.9984256723,0.5018100532,0.5013334053,0.5014350235,0.5020061648,0.9980919279,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
287,0.7188528465,0.7199780447,0.7199193561,0.7190445479,0.9984390606,0.5018055992,0.5013340085,0.5014343287,0.5019977522,0.9981080926,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
288,0.718872183,0.7199836547,0.7199238445,0.7190591765,0.9984523377,0.5018011799,0.501334604,0.5014336419,0.5019894684,0.9981241244,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
289,0.7188912546,0.7199891623,0.7199282773,0.719073591,0.9984655045,0.5017967955,0.5013351919,0.5014329632,0.5019813111,0.9981400244,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
290,0.7189100653,0.7199945694,0.7199326552,0.7190877952,0.9984785618,0.5017924458,0.5013357721,0.5014322924,0.5019732782,0.9981557935,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
291,0.7189286186,0.719999878,0.7199369789,0.7191017927,0.9984915106,0.5017881308,0.5013363447,0.5014316294,0.5019653674,0.9981714327,0.719,0.720,0.720,0.719,0.998,0.502,0.501,0.501,0.502,0.998
292,0.7189469184,0.7200050899,0.7199412492,0.7191155872,0.9985043517,0.5017838506,0.5013369099,0.5014309742,0.5019575768,0.9981869432,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
293,0.7189649681,0.720010207,0.7199454668,0.7191291821,0.998517086,0.501779605,0.5013374675,0.5014303266,0.5019499041,0.9982023258,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
294,0.7189827714,0.7200152311,0.7199496323,0.7191425809,0.9985297142,0.501775394,0.5013380178,0.5014296865,0.5019423475,0.9982175816,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
295,0.7190003318,0.7200201639,0.7199537465,0.7191557869,0.9985422373,0.5017712175,0.5013385607,0.5014290539,0.5019349049,0.9982327115,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
296,0.7190176526,0.7200250071,0.71995781,0.7191688036,0.998554656,0.5017670755,0.5013390963,0.5014284287,0.5019275743,0.9982477166,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
297,0.7190347374,0.7200297625,0.7199618235,0.719181634,0.9985669712,0.5017629679,0.5013396247,0.5014278107,0.5019203539,0.9982625977,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
298,0.7190515894,0.7200344317,0.7199657876,0.7191942815,0.9985791838,0.5017588946,0.5013401459,0.5014271999,0.5019132417,0.9982773559,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
299,0.7190682119,0.7200390164,0.7199697031,0.7192067491,0.9985912945,0.5017548556,0.5013406601,0.5014265962,0.501906236,0.9982919921,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
300,0.7190846083,0.7200435181,0.7199735704,0.7192190399,0.9986033041,0.5017508507,0.5013411671,0.5014259995,0.501899335,0.9983065072,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
301,0.7191007816,0.7200479384,0.7199773904,0.7192311569,0.9986152135,0.5017468799,0.5013416672,0.5014254097,0.5018925367,0.9983209023,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
302,0.7191167351,0.7200522789,0.7199811635,0.7192431029,0.9986270235,0.501742943,0.5013421604,0.5014248267,0.5018858397,0.9983351782,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
303,0.7191324718,0.720056541,0.7199848904,0.719254881,0.9986387348,0.5017390399,0.5013426467,0.5014242504,0.501879242,0.9983493359,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
304,0.7191479948,0.7200607262,0.7199885717,0.7192664938,0.9986503482,0.5017351705,0.5013431263,0.5014236809,0.5018727421,0.9983633762,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
305,0.7191633071,0.720064836,0.719992208,0.7192779442,0.9986618646,0.5017313348,0.5013435991,0.5014231179,0.5018663383,0.9983773002,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
306,0.7191784117,0.7200688717,0.7199957999,0.7192892349,0.9986732846,0.5017275325,0.5013440652,0.5014225614,0.501860029,0.9983911088,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
307,0.7191933115,0.7200728348,0.7199993479,0.7193003685,0.9986846091,0.5017237635,0.5013445248,0.5014220113,0.5018538126,0.9984048027,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
308,0.7192080093,0.7200767266,0.7200028526,0.7193113477,0.9986958389,0.5017200278,0.5013449778,0.5014214676,0.5018476876,0.998418383,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
309,0.719222508,0.7200805485,0.7200063146,0.719322175,0.9987069746,0.5017163252,0.5013454244,0.5014209301,0.5018416525,0.9984318505,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
310,0.7192368104,0.7200843018,0.7200097345,0.7193328528,0.9987180171,0.5017126555,0.5013458646,0.5014203989,0.5018357057,0.9984452062,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
311,0.7192509192,0.7200879877,0.7200131127,0.7193433838,0.9987289671,0.5017090186,0.5013462985,0.5014198737,0.5018298459,0.9984584508,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
312,0.7192648371,0.7200916076,0.7200164498,0.7193537702,0.9987398253,0.5017054143,0.5013467261,0.5014193546,0.5018240715,0.9984715853,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
313,0.7192785668,0.7200951626,0.7200197464,0.7193640144,0.9987505925,0.5017018426,0.5013471475,0.5014188414,0.5018183811,0.9984846106,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
314,0.719292111,0.7200986539,0.7200230029,0.7193741189,0.9987612694,0.5016983031,0.5013475628,0.5014183342,0.5018127734,0.9984975274,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.998
315,0.7193054722,0.7201020828,0.7200262199,0.7193840857,0.9987718568,0.5016947959,0.5013479721,0.5014178327,0.501807247,0.9985103367,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
316,0.7193186529,0.7201054504,0.7200293978,0.7193939172,0.9987823552,0.5016913207,0.5013483753,0.501417337,0.5018018006,0.9985230394,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
317,0.7193316558,0.7201087578,0.7200325373,0.7194036156,0.9987927656,0.5016878774,0.5013487727,0.501416847,0.5017964329,0.9985356361,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
318,0.7193444832,0.7201120062,0.7200356387,0.719413183,0.9988030886,0.5016844658,0.5013491642,0.5014163626,0.5017911426,0.9985481279,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
319,0.7193571375,0.7201151966,0.7200387026,0.7194226215,0.9988133248,0.5016810857,0.5013495499,0.5014158838,0.5017859283,0.9985605155,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
320,0.7193696213,0.7201183302,0.7200417294,0.7194319332,0.998823475,0.5016777369,0.5013499298,0.5014154104,0.501780789,0.9985727997,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
321,0.7193819368,0.720121408,0.7200447196,0.7194411201,0.99883354,0.5016744194,0.5013503042,0.5014149424,0.5017757233,0.9985849815,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
322,0.7193940865,0.720124431,0.7200476737,0.7194501842,0.9988435203,0.5016711328,0.5013506729,0.5014144798,0.5017707301,0.9985970615,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
323,0.7194060725,0.7201274002,0.7200505922,0.7194591274,0.9988534166,0.5016678771,0.5013510362,0.5014140225,0.5017658082,0.9986090406,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
324,0.7194178972,0.7201303167,0.7200534754,0.7194679518,0.9988632297,0.5016646521,0.501351394,0.5014135704,0.5017609564,0.9986209196,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
325,0.7194295628,0.7201331813,0.7200563239,0.7194766591,0.9988729602,0.5016614575,0.5013517464,0.5014131234,0.5017561737,0.9986326993,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
326,0.7194410715,0.7201359951,0.720059138,0.7194852512,0.9988826088,0.5016582932,0.5013520934,0.5014126815,0.5017514588,0.9986443805,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
327,0.7194524254,0.7201387591,0.7200619182,0.71949373,0.9988921762,0.501655159,0.5013524353,0.5014122447,0.5017468108,0.998655964,0.719,0.720,0.720,0.719,0.999,0.502,0.501,0.501,0.502,0.999
328,0.7194636268,0.720141474,0.720064665,0.7195020971,0.998901663,0.5016520547,0.5013527719,0.5014118128,0.5017422285,0.9986674505,0.719,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
329,0.7194746776,0.7201441408,0.7200673788,0.7195103544,0.9989110698,0.5016489802,0.5013531034,0.5014113858,0.501737711,0.9986788409,0.719,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
330,0.71948558,0.7201467605,0.7200700599,0.7195185036,0.9989203974,0.5016459352,0.5013534299,0.5014109637,0.5017332571,0.9986901358,0.719,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
331,0.7194963361,0.7201493338,0.7200727088,0.7195265463,0.9989296463,0.5016429196,0.5013537513,0.5014105464,0.5017288658,0.9987013362,0.719,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
332,0.7195069478,0.7201518617,0.720075326,0.7195344842,0.9989388172,0.5016399331,0.5013540679,0.5014101339,0.5017245362,0.9987124427,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
333,0.7195174171,0.7201543449,0.7200779117,0.719542319,0.9989479107,0.5016369756,0.5013543795,0.501409726,0.5017202673,0.998723456,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
334,0.719527746,0.7201567843,0.7200804664,0.7195500522,0.9989569276,0.5016340469,0.5013546864,0.5014093227,0.5017160581,0.998734377,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
335,0.7195379364,0.7201591806,0.7200829904,0.7195576854,0.9989658683,0.5016311468,0.5013549885,0.501408924,0.5017119076,0.9987452063,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
336,0.7195479902,0.7201615347,0.7200854843,0.7195652201,0.9989747335,0.501628275,0.5013552859,0.5014085298,0.501707815,0.9987559448,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
337,0.7195579093,0.7201638474,0.7200879483,0.7195726579,0.9989835239,0.5016254314,0.5013555788,0.5014081401,0.5017037794,0.9987665931,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
338,0.7195676956,0.7201661194,0.7200903828,0.7195800002,0.99899224,0.5016226159,0.501355867,0.5014077548,0.5016997998,0.998777152,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
339,0.7195773507,0.7201683514,0.7200927882,0.7195872485,0.9990008825,0.5016198281,0.5013561508,0.5014073738,0.5016958753,0.9987876221,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
340,0.7195868767,0.7201705441,0.7200951648,0.7195944042,0.9990094519,0.5016170679,0.5013564301,0.5014069972,0.5016920052,0.9987980043,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
341,0.7195962751,0.7201726984,0.7200975131,0.7196014687,0.9990179489,0.5016143352,0.5013567051,0.5014066248,0.5016881885,0.9988082991,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
342,0.7196055479,0.7201748148,0.7200998333,0.7196084434,0.999026374,0.5016116296,0.5013569757,0.5014062566,0.5016844244,0.9988185074,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
343,0.7196146966,0.7201768941,0.7201021258,0.7196153297,0.9990347279,0.5016089511,0.5013572421,0.5014058926,0.5016807121,0.9988286298,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
344,0.7196237229,0.720178937,0.720104391,0.7196221288,0.9990430111,0.5016062993,0.5013575043,0.5014055326,0.5016770508,0.998838667,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
345,0.7196326287,0.720180944,0.7201066291,0.7196288422,0.9990512241,0.5016036742,0.5013577624,0.5014051767,0.5016734397,0.9988486197,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
346,0.7196414154,0.7201829159,0.7201088406,0.7196354711,0.9990593677,0.5016010754,0.5013580163,0.5014048249,0.501669878,0.9988584886,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
347,0.7196500847,0.7201848534,0.7201110258,0.7196420167,0.9990674423,0.5015985029,0.5013582663,0.501404477,0.501666365,0.9988682743,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
348,0.7196586382,0.7201867569,0.720113185,0.7196484803,0.9990754485,0.5015959564,0.5013585122,0.501404133,0.5016628999,0.9988779776,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
349,0.7196670776,0.7201886272,0.7201153184,0.7196548631,0.9990833869,0.5015934356,0.5013587543,0.5014037928,0.5016594819,0.9988875991,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
350,0.7196754042,0.7201904648,0.7201174265,0.7196611663,0.999091258,0.5015909405,0.5013589925,0.5014034565,0.5016561105,0.9988971395,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
351,0.7196836198,0.7201922703,0.7201195096,0.7196673911,0.9990990625,0.5015884708,0.5013592269,0.501403124,0.5016527847,0.9989065994,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
352,0.7196917257,0.7201940444,0.7201215679,0.7196735387,0.9991068007,0.5015860263,0.5013594575,0.5014027952,0.501649504,0.9989159795,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
353,0.7196997235,0.7201957875,0.7201236017,0.7196796102,0.9991144733,0.5015836068,0.5013596844,0.5014024701,0.5016462676,0.9989252804,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
354,0.7197076147,0.7201975003,0.7201256114,0.7196856066,0.9991220809,0.5015812122,0.5013599077,0.5014021487,0.5016430749,0.9989345028,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
355,0.7197154007,0.7201991832,0.7201275973,0.7196915292,0.9991296239,0.5015788421,0.5013601274,0.5014018308,0.5016399252,0.9989436474,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
356,0.7197230829,0.7202008369,0.7201295596,0.719697379,0.9991371029,0.5015764964,0.5013603436,0.5014015165,0.5016368179,0.9989527146,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
357,0.7197306627,0.7202024618,0.7201314987,0.719703157,0.9991445185,0.501574175,0.5013605563,0.5014012057,0.5016337523,0.9989617053,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
358,0.7197381416,0.7202040585,0.7201334148,0.7197088643,0.9991518711,0.5015718776,0.5013607655,0.5014008984,0.5016307277,0.99897062,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
359,0.7197455208,0.7202056274,0.7201353082,0.7197145019,0.9991591612,0.5015696039,0.5013609714,0.5014005946,0.5016277436,0.9989794593,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
360,0.7197528018,0.7202071691,0.7201371792,0.7197200708,0.9991663894,0.501567354,0.5013611739,0.5014002941,0.5016247994,0.9989882239,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
361,0.7197599858,0.7202086841,0.720139028,0.7197255721,0.9991735563,0.5015651274,0.5013613731,0.501399997,0.5016218944,0.9989969143,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
362,0.7197670742,0.7202101728,0.720140855,0.7197310067,0.9991806622,0.5015629241,0.5013615691,0.5013997032,0.501619028,0.9990055312,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
363,0.7197740683,0.7202116357,0.7201426604,0.7197363755,0.9991877078,0.5015607438,0.5013617619,0.5013994127,0.5016161998,0.9990140751,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
364,0.7197809694,0.7202130733,0.7201444445,0.7197416796,0.9991946934,0.5015585863,0.5013619515,0.5013991254,0.501613409,0.9990225467,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
365,0.7197877786,0.720214486,0.7201462074,0.7197469197,0.9992016197,0.5015564515,0.501362138,0.5013988414,0.5016106552,0.9990309466,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
366,0.7197944973,0.7202158743,0.7201479496,0.7197520969,0.999208487,0.5015543391,0.5013623215,0.5013985605,0.5016079378,0.9990392754,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
367,0.7198011267,0.7202172385,0.7201496712,0.7197572121,0.9992152959,0.501552249,0.501362502,0.5013982827,0.5016052562,0.9990475335,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
368,0.719807668,0.7202185792,0.7201513725,0.719762266,0.999222047,0.5015501809,0.5013626795,0.501398008,0.5016026099,0.9990557217,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
369,0.7198141223,0.7202198968,0.7201530538,0.7197672597,0.9992287405,0.5015481348,0.5013628542,0.5013977364,0.5015999985,0.9990638405,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
370,0.7198204908,0.7202211916,0.7201547152,0.7197721939,0.9992353771,0.5015461103,0.5013630259,0.5013974678,0.5015974213,0.9990718904,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
371,0.7198267747,0.7202224641,0.720156357,0.7197770695,0.9992419572,0.5015441073,0.5013631948,0.5013972022,0.5015948779,0.999079872,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
372,0.7198329752,0.7202237146,0.7201579795,0.7197818873,0.9992484813,0.5015421256,0.5013633609,0.5013969396,0.5015923678,0.9990877859,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
373,0.7198390933,0.7202249436,0.7201595829,0.7197866481,0.9992549498,0.501540165,0.5013635243,0.5013966798,0.5015898904,0.9990956327,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
374,0.7198451302,0.7202261515,0.7201611675,0.7197913527,0.9992613632,0.5015382253,0.501363685,0.501396423,0.5015874453,0.9991034129,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
375,0.719851087,0.7202273385,0.7201627334,0.7197960019,0.999267722,0.5015363064,0.501363843,0.501396169,0.5015850321,0.999111127,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
376,0.7198569647,0.7202285052,0.7201642809,0.7198005966,0.9992740265,0.5015344081,0.5013639984,0.5013959178,0.5015826502,0.9991187756,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
377,0.7198627644,0.7202296518,0.7201658101,0.7198051373,0.9992802774,0.5015325301,0.5013641512,0.5013956694,0.5015802992,0.9991263592,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
378,0.7198684871,0.7202307786,0.7201673215,0.7198096249,0.999286475,0.5015306723,0.5013643015,0.5013954237,0.5015779787,0.9991338784,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
379,0.7198741339,0.7202318862,0.720168815,0.7198140602,0.9992926197,0.5015288344,0.5013644493,0.5013951808,0.5015756881,0.9991413337,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
380,0.7198797058,0.7202329747,0.720170291,0.7198184438,0.999298712,0.5015270165,0.5013645946,0.5013949406,0.5015734272,0.9991487257,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
381,0.7198852039,0.7202340446,0.7201717497,0.7198227765,0.9993047524,0.5015252181,0.5013647375,0.501394703,0.5015711953,0.9991560548,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
382,0.719890629,0.7202350961,0.7201731913,0.7198270589,0.9993107412,0.5015234392,0.5013648781,0.5013944681,0.5015689922,0.9991633215,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
383,0.7198959822,0.7202361296,0.720174616,0.7198312918,0.9993166789,0.5015216796,0.5013650162,0.5013942357,0.5015668174,0.9991705265,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
384,0.7199012645,0.7202371453,0.720176024,0.7198354759,0.999322566,0.5015199391,0.5013651521,0.501394006,0.5015646704,0.9991776701,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
385,0.7199064767,0.7202381437,0.7201774154,0.7198396117,0.9993284028,0.5015182175,0.5013652857,0.5013937787,0.5015625509,0.999184753,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
386,0.7199116199,0.7202391251,0.7201787906,0.7198437,0.9993341898,0.5015165146,0.5013654171,0.501393554,0.5015604586,0.9991917756,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
387,0.7199166949,0.7202400896,0.7201801496,0.7198477414,0.9993399274,0.5015148304,0.5013655462,0.5013933318,0.5015583929,0.9991987384,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
388,0.7199217027,0.7202410376,0.7201814928,0.7198517365,0.999345616,0.5015131645,0.5013656732,0.501393112,0.5015563535,0.9992056419,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
389,0.7199266442,0.7202419695,0.7201828202,0.7198556861,0.999351256,0.5015115168,0.5013657981,0.5013928946,0.5015543401,0.9992124866,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
390,0.7199315203,0.7202428854,0.7201841321,0.7198595906,0.9993568478,0.5015098872,0.5013659208,0.5013926797,0.5015523522,0.9992192729,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
391,0.7199363317,0.7202437857,0.7201854286,0.7198634507,0.9993623918,0.5015082755,0.5013660415,0.5013924671,0.5015503895,0.9992260015,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
392,0.7199410795,0.7202446707,0.72018671,0.719867267,0.9993678885,0.5015066814,0.5013661601,0.5013922568,0.5015484516,0.9992326727,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
393,0.7199457644,0.7202455406,0.7201879763,0.7198710401,0.9993733382,0.5015051049,0.5013662768,0.5013920489,0.5015465383,0.9992392871,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
394,0.7199503874,0.7202463956,0.7201892279,0.7198747705,0.9993787412,0.5015035458,0.5013663915,0.5013918433,0.5015446491,0.999245845,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
395,0.7199549491,0.7202472361,0.7201904649,0.7198784589,0.9993840982,0.5015020039,0.5013665042,0.5013916399,0.5015427836,0.9992523471,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
396,0.7199594505,0.7202480622,0.7201916874,0.7198821058,0.9993894092,0.501500479,0.5013666151,0.5013914387,0.5015409416,0.9992587936,0.720,0.720,0.720,0.720,0.999,0.502,0.501,0.501,0.502,0.999
397,0.7199638923,0.7202488743,0.7201928957,0.7198857118,0.9993946749,0.501498971,0.5013667241,0.5013912398,0.5015391228,0.9992651852,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
398,0.7199682754,0.7202496726,0.7201940898,0.7198892774,0.9993998956,0.5014974797,0.5013668312,0.5013910431,0.5015373267,0.9992715222,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
399,0.7199726005,0.7202504573,0.72019527,0.719892803,0.9994050715,0.501496005,0.5013669365,0.5013908485,0.5015355531,0.9992778052,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
400,0.7199768684,0.7202512287,0.7201964364,0.7198962894,0.9994102032,0.5014945466,0.50136704,0.5013906561,0.5015338017,0.9992840345,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
401,0.7199810799,0.720251987,0.7201975893,0.7198997369,0.999415291,0.5014931044,0.5013671418,0.5013904657,0.5015320721,0.9992902107,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
402,0.7199852356,0.7202527324,0.7201987286,0.7199031462,0.9994203352,0.5014916784,0.5013672418,0.5013902775,0.501530364,0.9992963341,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
403,0.7199893365,0.7202534651,0.7201998548,0.7199065176,0.9994253363,0.5014902682,0.5013673402,0.5013900913,0.5015286772,0.9993024051,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
404,0.7199933831,0.7202541854,0.7202009677,0.7199098517,0.9994302945,0.5014888738,0.5013674368,0.5013899072,0.5015270113,0.9993084244,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
405,0.7199973762,0.7202548935,0.7202020678,0.719913149,0.9994352103,0.5014874949,0.5013675318,0.5013897251,0.5015253661,0.9993143922,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
406,0.7200013166,0.7202555896,0.720203155,0.71991641,0.999440084,0.5014861315,0.5013676252,0.501389545,0.5015237412,0.999320309,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
407,0.7200052049,0.7202562739,0.7202042295,0.7199196352,0.9994449159,0.5014847834,0.5013677171,0.5013893669,0.5015221364,0.9993261752,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
408,0.7200090418,0.7202569467,0.7202052916,0.7199228249,0.9994497064,0.5014834504,0.5013678073,0.5013891907,0.5015205514,0.9993319913,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
409,0.7200128281,0.720257608,0.7202063413,0.7199259797,0.9994544559,0.5014821324,0.501367896,0.5013890164,0.5015189859,0.9993377576,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
410,0.7200165643,0.7202582581,0.7202073787,0.7199291001,0.9994591648,0.5014808293,0.5013679832,0.5013888441,0.5015174397,0.9993434747,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
411,0.7200202511,0.7202588973,0.7202084042,0.7199321864,0.9994638332,0.5014795408,0.5013680689,0.5013886736,0.5015159124,0.9993491428,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
412,0.7200238893,0.7202595256,0.7202094176,0.7199352391,0.9994684617,0.5014782668,0.5013681531,0.501388505,0.5015144039,0.9993547624,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
413,0.7200274794,0.7202601434,0.7202104194,0.7199382587,0.9994730504,0.5014770073,0.5013682359,0.5013883383,0.5015129138,0.999360334,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
414,0.7200310222,0.7202607506,0.7202114094,0.7199412455,0.9994775998,0.5014757619,0.5013683173,0.5013881733,0.5015114419,0.9993658579,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
415,0.7200345181,0.7202613477,0.720212388,0.7199442001,0.9994821103,0.5014745307,0.5013683973,0.5013880102,0.501509988,0.9993713345,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
416,0.7200379679,0.7202619346,0.7202133552,0.7199471227,0.999486582,0.5014733134,0.5013684759,0.5013878489,0.5015085518,0.9993767642,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
417,0.7200413722,0.7202625117,0.7202143112,0.7199500139,0.9994910154,0.50147211,0.5013685532,0.5013876893,0.501507133,0.9993821474,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
418,0.7200447315,0.720263079,0.720215256,0.719952874,0.9994954108,0.5014709201,0.5013686291,0.5013875315,0.5015057315,0.9993874846,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
419,0.7200480465,0.7202636368,0.7202161899,0.7199557034,0.9994997684,0.5014697439,0.5013687038,0.5013873754,0.501504347,0.999392776,0.720,0.720,0.720,0.720,0.999,0.501,0.501,0.501,0.502,0.999
420,0.7200513177,0.7202641852,0.720217113,0.7199585025,0.9995040887,0.501468581,0.5013687771,0.501387221,0.5015029792,0.9993980221,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.502,0.999
421,0.7200545458,0.7202647243,0.7202180254,0.7199612718,0.9995083719,0.5014674313,0.5013688492,0.5013870682,0.501501628,0.9994032232,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.502,0.999
422,0.7200577312,0.7202652543,0.7202189271,0.7199640114,0.9995126183,0.5014662948,0.5013689201,0.5013869172,0.501500293,0.9994083798,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.502,0.999
423,0.7200608747,0.7202657755,0.7202198185,0.719966722,0.9995168283,0.5014651713,0.5013689897,0.5013867678,0.5014989742,0.9994134922,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
424,0.7200639767,0.7202662878,0.7202206995,0.7199694037,0.9995210021,0.5014640606,0.5013690581,0.50138662,0.5014976712,0.9994185608,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
425,0.7200670377,0.7202667916,0.7202215702,0.719972057,0.9995251402,0.5014629626,0.5013691254,0.5013864738,0.5014963839,0.9994235859,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
426,0.7200700584,0.7202672869,0.7202224309,0.7199746823,0.9995292427,0.5014618772,0.5013691915,0.5013863292,0.501495112,0.9994285679,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
427,0.7200730393,0.7202677738,0.7202232817,0.7199772799,0.9995333099,0.5014608042,0.5013692564,0.5013861862,0.5014938553,0.9994335072,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
428,0.7200759808,0.7202682526,0.7202241225,0.71997985,0.9995373422,0.5014597436,0.5013693203,0.5013860448,0.5014926137,0.9994384042,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
429,0.7200788835,0.7202687233,0.7202249537,0.7199823932,0.9995413399,0.5014586951,0.501369383,0.5013859049,0.5014913868,0.9994432591,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
430,0.720081748,0.7202691861,0.7202257752,0.7199849097,0.9995453033,0.5014576587,0.5013694447,0.5013857665,0.5014901746,0.9994480724,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
431,0.7200845747,0.7202696412,0.7202265872,0.7199873998,0.9995492326,0.5014566343,0.5013695053,0.5013856296,0.5014889769,0.9994528444,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
432,0.7200873641,0.7202700886,0.7202273898,0.7199898639,0.9995531282,0.5014556216,0.5013695648,0.5013854942,0.5014877933,0.9994575754,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
433,0.7200901168,0.7202705286,0.7202281831,0.7199923023,0.9995569902,0.5014546206,0.5013696233,0.5013853603,0.5014866239,0.9994622658,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
434,0.7200928332,0.7202709611,0.7202289673,0.7199947153,0.9995608191,0.5014536312,0.5013696809,0.5013852279,0.5014854682,0.999466916,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
435,0.7200955137,0.7202713864,0.7202297424,0.7199971033,0.9995646151,0.5014526532,0.5013697374,0.5013850968,0.5014843262,0.9994715262,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
436,0.720098159,0.7202718046,0.7202305085,0.7199994665,0.9995683784,0.5014516866,0.5013697929,0.5013849672,0.5014831978,0.9994760969,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
437,0.7201007694,0.7202722158,0.7202312658,0.7200018053,0.9995721094,0.5014507311,0.5013698475,0.501384839,0.5014820826,0.9994806283,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
438,0.7201033453,0.7202726201,0.7202320143,0.7200041199,0.9995758084,0.5014497867,0.5013699011,0.5013847122,0.5014809806,0.9994851208,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
439,0.7201058874,0.7202730176,0.7202327541,0.7200064106,0.9995794755,0.5014488533,0.5013699538,0.5013845868,0.5014798915,0.9994895747,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
440,0.7201083959,0.7202734085,0.7202334855,0.7200086778,0.999583111,0.5014479307,0.5013700056,0.5013844628,0.5014788152,0.9994939903,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
441,0.7201108714,0.7202737929,0.7202342083,0.7200109217,0.9995867154,0.5014470188,0.5013700565,0.50138434,0.5014777515,0.999498368,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,0.999
442,0.7201133143,0.7202741708,0.7202349229,0.7200131426,0.9995902887,0.5014461176,0.5013701065,0.5013842187,0.5014767003,0.9995027081,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
443,0.720115725,0.7202745424,0.7202356291,0.7200153408,0.9995938312,0.5014452268,0.5013701556,0.5013840986,0.5014756613,0.9995070109,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
444,0.7201181039,0.7202749078,0.7202363273,0.7200175166,0.9995973433,0.5014443464,0.5013702039,0.5013839798,0.5014746345,0.9995112767,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
445,0.7201204515,0.7202752671,0.7202370173,0.7200196702,0.9996008252,0.5014434763,0.5013702514,0.5013838623,0.5014736196,0.9995155058,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
446,0.7201227682,0.7202756204,0.7202376995,0.720021802,0.9996042771,0.5014426164,0.501370298,0.5013837461,0.5014726166,0.9995196986,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
447,0.7201250544,0.7202759678,0.7202383737,0.7200239121,0.9996076994,0.5014417665,0.5013703438,0.5013836312,0.5014716252,0.9995238553,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
448,0.7201273104,0.7202763094,0.7202390402,0.7200260008,0.9996110921,0.5014409265,0.5013703888,0.5013835175,0.5014706453,0.9995279763,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
449,0.7201295368,0.7202766453,0.7202396989,0.7200280685,0.9996144557,0.5014400964,0.5013704331,0.501383405,0.5014696768,0.9995320618,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
450,0.7201317338,0.7202769757,0.7202403501,0.7200301153,0.9996177903,0.501439276,0.5013704766,0.5013832937,0.5014687194,0.9995361122,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
451,0.7201339019,0.7202773005,0.7202409938,0.7200321415,0.9996210962,0.5014384652,0.5013705193,0.5013831837,0.5014677731,0.9995401277,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
452,0.7201360415,0.7202776199,0.7202416301,0.7200341473,0.9996243737,0.5014376639,0.5013705613,0.5013830748,0.5014668377,0.9995441087,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
453,0.7201381528,0.7202779339,0.720242259,0.720036133,0.9996276229,0.5014368721,0.5013706025,0.5013829672,0.5014659131,0.9995480555,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
454,0.7201402364,0.7202782428,0.7202428807,0.7200380989,0.9996308441,0.5014360895,0.501370643,0.5013828606,0.5014649992,0.9995519682,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
455,0.7201422926,0.7202785465,0.7202434952,0.7200400451,0.9996340377,0.5014353162,0.5013706829,0.5013827553,0.5014640957,0.9995558473,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
456,0.7201443217,0.7202788451,0.7202441027,0.7200419719,0.9996372037,0.501434552,0.501370722,0.501382651,0.5014632025,0.999559693,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
457,0.7201463241,0.7202791388,0.7202447031,0.7200438796,0.9996403424,0.5014337967,0.5013707604,0.5013825479,0.5014623196,0.9995635056,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
458,0.7201483001,0.7202794276,0.7202452967,0.7200457683,0.9996434541,0.5014330504,0.5013707982,0.501382446,0.5014614468,0.9995672854,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
459,0.7201502501,0.7202797116,0.7202458834,0.7200476383,0.999646539,0.5014323129,0.5013708353,0.5013823451,0.501460584,0.9995710326,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
460,0.7201521745,0.7202799909,0.7202464633,0.7200494899,0.9996495973,0.5014315841,0.5013708718,0.5013822453,0.5014597309,0.9995747476,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
461,0.7201540735,0.7202802655,0.7202470366,0.7200513231,0.9996526293,0.5014308639,0.5013709077,0.5013821465,0.5014588876,0.9995784306,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
462,0.7201559475,0.7202805356,0.7202476033,0.7200531383,0.9996556351,0.5014301522,0.5013709429,0.5013820489,0.5014580539,0.9995820818,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
463,0.7201577969,0.7202808011,0.7202481635,0.7200549356,0.9996586151,0.501429449,0.5013709775,0.5013819523,0.5014572296,0.9995857016,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
464,0.7201596219,0.7202810623,0.7202487172,0.7200567153,0.9996615693,0.5014287541,0.5013710115,0.5013818567,0.5014564147,0.9995892902,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
465,0.7201614229,0.7202813192,0.7202492645,0.7200584776,0.9996644981,0.5014280674,0.5013710449,0.5013817622,0.5014556089,0.9995928479,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
466,0.7201632003,0.7202815717,0.7202498056,0.7200602227,0.9996674017,0.5014273888,0.5013710777,0.5013816687,0.5014548123,0.9995963749,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
467,0.7201649542,0.7202818201,0.7202503405,0.7200619507,0.9996702802,0.5014267184,0.50137111,0.5013815762,0.5014540247,0.9995998716,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
468,0.7201666851,0.7202820644,0.7202508692,0.7200636619,0.9996731339,0.5014260559,0.5013711417,0.5013814847,0.5014532459,0.9996033381,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
469,0.7201683932,0.7202823046,0.7202513918,0.7200653565,0.999675963,0.5014254012,0.5013711728,0.5013813942,0.5014524759,0.9996067747,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
470,0.7201700788,0.7202825408,0.7202519084,0.7200670346,0.9996787677,0.5014247544,0.5013712034,0.5013813046,0.5014517146,0.9996101817,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
471,0.7201717422,0.7202827732,0.7202524191,0.7200686965,0.9996815482,0.5014241153,0.5013712335,0.5013812161,0.5014509617,0.9996135593,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
472,0.7201733838,0.7202830016,0.7202529239,0.7200703423,0.9996843048,0.5014234837,0.501371263,0.5013811285,0.5014502174,0.9996169078,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
473,0.7201750038,0.7202832263,0.7202534229,0.7200719723,0.9996870376,0.5014228597,0.501371292,0.5013810418,0.5014494813,0.9996202275,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
474,0.7201766024,0.7202834473,0.7202539162,0.7200735866,0.9996897468,0.5014222432,0.5013713205,0.501380956,0.5014487534,0.9996235185,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
475,0.7201781801,0.7202836646,0.7202544038,0.7200751853,0.9996924326,0.501421634,0.5013713486,0.5013808712,0.5014480337,0.9996267811,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
476,0.720179737,0.7202838783,0.7202548859,0.7200767688,0.9996950953,0.5014210321,0.5013713761,0.5013807873,0.501447322,0.9996300156,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
477,0.7201812734,0.7202840885,0.7202553624,0.7200783371,0.999697735,0.5014204374,0.5013714032,0.5013807043,0.5014466182,0.9996332222,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
478,0.7201827896,0.7202842952,0.7202558334,0.7200798904,0.9997003519,0.5014198498,0.5013714297,0.5013806222,0.5014459222,0.9996364011,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
479,0.7201842859,0.7202844984,0.720256299,0.7200814289,0.9997029462,0.5014192692,0.5013714559,0.501380541,0.5014452339,0.9996395526,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
480,0.7201857625,0.7202846984,0.7202567593,0.7200829528,0.9997055182,0.5014186956,0.5013714815,0.5013804606,0.5014445532,0.9996426769,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
481,0.7201872196,0.720284895,0.7202572143,0.7200844622,0.999708068,0.5014181289,0.5013715067,0.5013803811,0.5014438801,0.9996457742,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
482,0.7201886576,0.7202850883,0.7202576641,0.7200859573,0.9997105958,0.501417569,0.5013715315,0.5013803025,0.5014432144,0.9996488448,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
483,0.7201900767,0.7202852785,0.7202581087,0.7200874383,0.9997131017,0.5014170158,0.5013715558,0.5013802247,0.501442556,0.9996518889,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
484,0.7201914772,0.7202854655,0.7202585482,0.7200889052,0.999715586,0.5014164692,0.5013715798,0.5013801477,0.5014419049,0.9996549068,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
485,0.7201928592,0.7202856495,0.7202589827,0.7200903584,0.9997180489,0.5014159292,0.5013716033,0.5013800716,0.5014412609,0.9996578986,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
486,0.7201942231,0.7202858304,0.7202594122,0.7200917979,0.9997204905,0.5014153957,0.5013716263,0.5013799963,0.501440624,0.9996608645,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
487,0.720195569,0.7202860083,0.7202598368,0.7200932239,0.9997229111,0.5014148686,0.501371649,0.5013799218,0.5014399941,0.9996638049,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
488,0.7201968973,0.7202861833,0.7202602565,0.7200946365,0.9997253107,0.5014143479,0.5013716713,0.5013798481,0.501439371,0.9996667198,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
489,0.720198208,0.7202863554,0.7202606714,0.7200960359,0.9997276897,0.5014138334,0.5013716932,0.5013797752,0.5014387548,0.9996696096,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
490,0.7201995016,0.7202865246,0.7202610816,0.7200974223,0.9997300481,0.5014133252,0.5013717147,0.501379703,0.5014381453,0.9996724745,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
491,0.7202007781,0.7202866911,0.7202614871,0.7200987957,0.9997323861,0.5014128231,0.5013717359,0.5013796317,0.5014375424,0.9996753146,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
492,0.7202020379,0.7202868548,0.7202618879,0.7201001564,0.9997347039,0.501412327,0.5013717567,0.5013795611,0.5014369461,0.9996781302,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
493,0.7202032811,0.7202870158,0.7202622841,0.7201015045,0.9997370017,0.5014118369,0.5013717771,0.5013794913,0.5014363563,0.9996809214,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
494,0.7202045079,0.7202871742,0.7202626758,0.72010284,0.9997392797,0.5014113528,0.5013717971,0.5013794222,0.5014357729,0.9996836885,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
495,0.7202057186,0.7202873299,0.720263063,0.7201041632,0.999741538,0.5014108745,0.5013718168,0.5013793538,0.5014351958,0.9996864318,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
496,0.7202069135,0.7202874831,0.7202634457,0.7201054743,0.9997437768,0.501410402,0.5013718362,0.5013792862,0.5014346249,0.9996891513,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
497,0.7202080926,0.7202876338,0.7202638241,0.7201067732,0.9997459963,0.5014099352,0.5013718552,0.5013792193,0.5014340602,0.9996918474,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
498,0.7202092562,0.720287782,0.7202641982,0.7201080602,0.9997481966,0.501409474,0.5013718739,0.5013791532,0.5014335016,0.9996945201,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
499,0.7202104045,0.7202879277,0.720264568,0.7201093354,0.9997503779,0.5014090185,0.5013718923,0.5013790877,0.501432949,0.9996971697,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
500,0.7202115377,0.7202880711,0.7202649335,0.720110599,0.9997525403,0.5014085685,0.5013719103,0.501379023,0.5014324024,0.9996997965,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
501,0.7202126561,0.720288212,0.7202652949,0.720111851,0.9997546841,0.5014081239,0.501371928,0.5013789589,0.5014318616,0.9997024005,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
502,0.7202137597,0.7202883507,0.7202656521,0.7201130915,0.9997568093,0.5014076847,0.5013719455,0.5013788955,0.5014313267,0.9997049821,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
503,0.7202148488,0.7202884871,0.7202660052,0.7201143208,0.9997589162,0.5014072509,0.5013719626,0.5013788328,0.5014307974,0.9997075413,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
504,0.7202159237,0.7202886212,0.7202663543,0.7201155389,0.9997610048,0.5014068224,0.5013719794,0.5013787708,0.5014302738,0.9997100784,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
505,0.7202169844,0.7202887532,0.7202666994,0.720116746,0.9997630755,0.501406399,0.5013719959,0.5013787094,0.5014297559,0.9997125936,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
506,0.7202180311,0.7202888829,0.7202670406,0.7201179421,0.9997651282,0.5014059808,0.5013720122,0.5013786487,0.5014292434,0.999715087,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
507,0.7202190641,0.7202890106,0.7202673779,0.7201191275,0.9997671632,0.5014055677,0.5013720281,0.5013785887,0.5014287364,0.9997175588,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
508,0.7202200836,0.7202891361,0.7202677113,0.7201203021,0.9997691806,0.5014051596,0.5013720438,0.5013785293,0.5014282348,0.9997200093,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
509,0.7202210896,0.7202892596,0.7202680409,0.7201214662,0.9997711805,0.5014047565,0.5013720592,0.5013784705,0.5014277385,0.9997224386,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
510,0.7202220824,0.720289381,0.7202683667,0.7201226198,0.9997731632,0.5014043584,0.5013720743,0.5013784123,0.5014272475,0.9997248469,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
511,0.7202230622,0.7202895005,0.7202686888,0.7201237631,0.9997751287,0.501403965,0.5013720892,0.5013783548,0.5014267617,0.9997272344,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
512,0.7202240291,0.720289618,0.7202690072,0.7201248962,0.9997770773,0.5014035765,0.5013721038,0.5013782979,0.501426281,0.9997296012,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
513,0.7202249833,0.7202897335,0.720269322,0.7201260191,0.999779009,0.5014031927,0.5013721182,0.5013782416,0.5014258054,0.9997319475,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
514,0.720225925,0.7202898472,0.7202696332,0.720127132,0.9997809239,0.5014028136,0.5013721323,0.5013781859,0.5014253349,0.9997342736,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
515,0.7202268542,0.720289959,0.7202699408,0.7201282351,0.9997828224,0.5014024392,0.5013721461,0.5013781308,0.5014248692,0.9997365795,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
516,0.7202277713,0.7202900689,0.7202702449,0.7201293283,0.9997847044,0.5014020693,0.5013721597,0.5013780763,0.5014244085,0.9997388655,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
517,0.7202286764,0.7202901771,0.7202705456,0.7201304119,0.9997865702,0.5014017039,0.5013721731,0.5013780224,0.5014239526,0.9997411317,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
518,0.7202295695,0.7202902835,0.7202708428,0.7201314858,0.9997884198,0.501401343,0.5013721863,0.501377969,0.5014235015,0.9997433782,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
519,0.7202304509,0.7202903881,0.7202711366,0.7201325503,0.9997902534,0.5014009866,0.5013721992,0.5013779162,0.5014230552,0.9997456054,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
520,0.7202313207,0.720290491,0.7202714271,0.7201336054,0.9997920712,0.5014006345,0.5013722119,0.501377864,0.5014226134,0.9997478133,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
521,0.7202321792,0.7202905923,0.7202717142,0.7201346513,0.9997938732,0.5014002867,0.5013722244,0.5013778123,0.5014221764,0.999750002,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
522,0.7202330263,0.7202906919,0.7202719981,0.7201356879,0.9997956597,0.5013999432,0.5013722366,0.5013777612,0.5014217438,0.9997521719,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
523,0.7202338623,0.7202907898,0.7202722787,0.7201367155,0.9997974307,0.5013996039,0.5013722487,0.5013777106,0.5014213158,0.9997543229,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
524,0.7202346873,0.7202908861,0.7202725561,0.7201377341,0.9997991864,0.5013992687,0.5013722605,0.5013776606,0.5014208922,0.9997564553,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
525,0.7202355015,0.7202909809,0.7202728304,0.7201387438,0.9998009269,0.5013989377,0.5013722721,0.5013776111,0.5014204731,0.9997585693,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
526,0.720236305,0.7202910741,0.7202731015,0.7201397447,0.9998026523,0.5013986108,0.5013722836,0.5013775622,0.5014200582,0.999760665,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
527,0.7202370979,0.7202911658,0.7202733696,0.7201407369,0.9998043629,0.5013982878,0.5013722948,0.5013775137,0.5014196477,0.9997627425,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
528,0.7202378804,0.720291256,0.7202736345,0.7201417204,0.9998060586,0.5013979689,0.5013723058,0.5013774658,0.5014192414,0.999764802,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
529,0.7202386527,0.7202913447,0.7202738965,0.7201426955,0.9998077397,0.5013976539,0.5013723167,0.5013774184,0.5014188393,0.9997668438,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
530,0.7202394148,0.7202914319,0.7202741555,0.7201436622,0.9998094062,0.5013973427,0.5013723273,0.5013773715,0.5014184414,0.9997688678,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
531,0.7202401668,0.7202915177,0.7202744115,0.7201446205,0.9998110583,0.5013970354,0.5013723378,0.5013773251,0.5014180476,0.9997708743,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
532,0.7202409091,0.7202916021,0.7202746646,0.7201455705,0.9998126961,0.5013967318,0.5013723481,0.5013772791,0.5014176578,0.9997728634,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
533,0.7202416415,0.7202916852,0.7202749148,0.7201465124,0.9998143197,0.501396432,0.5013723582,0.5013772337,0.501417272,0.9997748353,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
534,0.7202423644,0.7202917669,0.7202751621,0.7201474462,0.9998159293,0.5013961359,0.5013723681,0.5013771888,0.5014168902,0.9997767902,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
535,0.7202430777,0.7202918472,0.7202754067,0.720148372,0.9998175249,0.5013958435,0.5013723778,0.5013771443,0.5014165123,0.9997787281,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
536,0.7202437817,0.7202919262,0.7202756484,0.7201492899,0.9998191068,0.5013955547,0.5013723874,0.5013771003,0.5014161383,0.9997806492,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
537,0.7202444764,0.720292004,0.7202758874,0.7201501999,0.9998206749,0.5013952694,0.5013723969,0.5013770568,0.5014157681,0.9997825537,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
538,0.720245162,0.7202920804,0.7202761237,0.7201511023,0.9998222295,0.5013949876,0.5013724061,0.5013770138,0.5014154016,0.9997844416,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
539,0.7202458386,0.7202921556,0.7202763572,0.7201519969,0.9998237707,0.5013947094,0.5013724152,0.5013769712,0.5014150389,0.9997863133,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
540,0.7202465064,0.7202922296,0.7202765881,0.720152884,0.9998252984,0.5013944346,0.5013724242,0.501376929,0.5014146799,0.9997881687,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
541,0.7202471653,0.7202923024,0.7202768164,0.7201537635,0.999826813,0.5013941631,0.5013724329,0.5013768873,0.5014143245,0.999790008,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
542,0.7202478156,0.720292374,0.7202770421,0.7201546357,0.9998283145,0.5013938951,0.5013724416,0.5013768461,0.5014139728,0.9997918314,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
543,0.7202484574,0.7202924444,0.7202772652,0.7201555004,0.9998298029,0.5013936303,0.50137245,0.5013768053,0.5014136246,0.999793639,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
544,0.7202490907,0.7202925137,0.7202774858,0.7201563579,0.9998312785,0.5013933688,0.5013724584,0.5013767649,0.5014132799,0.999795431,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
545,0.7202497157,0.7202925818,0.7202777038,0.7201572082,0.9998327413,0.5013931106,0.5013724666,0.5013767249,0.5014129388,0.9997972074,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
546,0.7202503325,0.7202926488,0.7202779194,0.7201580514,0.9998341915,0.5013928556,0.5013724746,0.5013766854,0.501412601,0.9997989684,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
547,0.7202509412,0.7202927147,0.7202781325,0.7201588874,0.9998356291,0.5013926037,0.5013724825,0.5013766463,0.5014122667,0.9998007142,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
548,0.7202515419,0.7202927796,0.7202783432,0.7201597166,0.9998370542,0.501392355,0.5013724903,0.5013766076,0.5014119357,0.9998024448,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
549,0.7202521348,0.7202928434,0.7202785515,0.7201605388,0.999838467,0.5013921093,0.5013724979,0.5013765694,0.5014116081,0.9998041605,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
550,0.7202527198,0.7202929061,0.7202787574,0.7201613541,0.9998398676,0.5013918667,0.5013725055,0.5013765315,0.5014112837,0.9998058613,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
551,0.7202532972,0.7202929678,0.720278961,0.7201621627,0.999841256,0.5013916271,0.5013725128,0.501376494,0.5014109626,0.9998075473,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
552,0.7202538669,0.7202930286,0.7202791622,0.7201629646,0.9998426325,0.5013913905,0.5013725201,0.501376457,0.5014106448,0.9998092187,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
553,0.7202544292,0.7202930883,0.7202793612,0.7201637599,0.999843997,0.5013911568,0.5013725272,0.5013764203,0.5014103301,0.9998108756,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
554,0.7202549842,0.720293147,0.7202795579,0.7201645485,0.9998453497,0.501390926,0.5013725342,0.501376384,0.5014100185,0.9998125182,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
555,0.7202555318,0.7202932048,0.7202797523,0.7201653307,0.9998466906,0.5013906981,0.5013725411,0.5013763481,0.50140971,0.9998141465,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
556,0.7202560722,0.7202932617,0.7202799446,0.7201661065,0.99984802,0.5013904731,0.5013725478,0.5013763126,0.5014094047,0.9998157608,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
557,0.7202566056,0.7202933176,0.7202801346,0.7201668759,0.9998493379,0.5013902508,0.5013725545,0.5013762775,0.5014091023,0.999817361,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
558,0.7202571319,0.7202933726,0.7202803225,0.7201676389,0.9998506443,0.5013900313,0.501372561,0.5013762427,0.501408803,0.9998189473,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
559,0.7202576513,0.7202934267,0.7202805083,0.7201683958,0.9998519394,0.5013898145,0.5013725674,0.5013762083,0.5014085066,0.9998205199,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
560,0.7202581639,0.72029348,0.7202806919,0.7201691464,0.9998532233,0.5013896004,0.5013725737,0.5013761743,0.5014082132,0.9998220789,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
561,0.7202586698,0.7202935323,0.7202808734,0.720169891,0.9998544961,0.501389389,0.5013725799,0.5013761406,0.5014079226,0.9998236243,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
562,0.7202591691,0.7202935838,0.7202810529,0.7201706294,0.9998557579,0.5013891803,0.501372586,0.5013761073,0.501407635,0.9998251564,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
563,0.7202596617,0.7202936345,0.7202812304,0.7201713619,0.9998570087,0.5013889741,0.501372592,0.5013760744,0.5014073502,0.9998266751,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
564,0.720260148,0.7202936843,0.7202814058,0.7201720885,0.9998582488,0.5013887705,0.5013725979,0.5013760418,0.5014070682,0.9998281807,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
565,0.7202606278,0.7202937334,0.7202815792,0.7201728092,0.999859478,0.5013885695,0.5013726037,0.5013760095,0.5014067889,0.9998296732,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
566,0.7202611013,0.7202937816,0.7202817507,0.720173524,0.9998606966,0.501388371,0.5013726093,0.5013759776,0.5014065124,0.9998311528,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
567,0.7202615686,0.7202938291,0.7202819202,0.7201742331,0.9998619047,0.5013881749,0.5013726149,0.501375946,0.5014062386,0.9998326196,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
568,0.7202620298,0.7202938757,0.7202820878,0.7201749365,0.9998631023,0.5013879813,0.5013726204,0.5013759148,0.5014059675,0.9998340736,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
569,0.7202624849,0.7202939216,0.7202822534,0.7201756343,0.9998642895,0.5013877901,0.5013726258,0.5013758838,0.5014056991,0.9998355151,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
570,0.7202629341,0.7202939668,0.7202824172,0.7201763264,0.9998654665,0.5013876013,0.5013726311,0.5013758533,0.5014054333,0.999836944,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
571,0.7202633773,0.7202940112,0.7202825791,0.7201770131,0.9998666332,0.5013874149,0.5013726363,0.501375823,0.50140517,0.9998383605,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
572,0.7202638148,0.720294055,0.7202827392,0.7201776942,0.9998677898,0.5013872308,0.5013726414,0.5013757931,0.5014049094,0.9998397648,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
573,0.7202642465,0.7202940979,0.7202828975,0.7201783699,0.9998689365,0.501387049,0.5013726465,0.5013757634,0.5014046513,0.9998411568,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
574,0.7202646725,0.7202941402,0.720283054,0.7201790403,0.9998700731,0.5013868694,0.5013726514,0.5013757341,0.5014043956,0.9998425368,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
575,0.7202650929,0.7202941819,0.7202832086,0.7201797053,0.9998712,0.5013866922,0.5013726563,0.5013757051,0.5014041425,0.9998439048,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
576,0.7202655078,0.7202942228,0.7202833616,0.7201803651,0.999872317,0.5013865171,0.501372661,0.5013756765,0.5014038918,0.999845261,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
577,0.7202659173,0.720294263,0.7202835128,0.7201810197,0.9998734244,0.5013863442,0.5013726657,0.5013756481,0.5014036436,0.9998466054,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
578,0.7202663214,0.7202943027,0.7202836622,0.720181669,0.9998745222,0.5013861735,0.5013726703,0.50137562,0.5014033977,0.9998479381,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
579,0.7202667202,0.7202943416,0.72028381,0.7201823133,0.9998756105,0.501386005,0.5013726749,0.5013755922,0.5014031543,0.9998492592,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
580,0.7202671137,0.72029438,0.7202839561,0.7201829525,0.9998766894,0.5013858385,0.5013726793,0.5013755647,0.5014029131,0.9998505689,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
581,0.7202675021,0.7202944177,0.7202841005,0.7201835867,0.9998777589,0.5013856742,0.5013726837,0.5013755375,0.5014026743,0.9998518673,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
582,0.7202678854,0.7202944548,0.7202842433,0.720184216,0.9998788191,0.5013855119,0.501372688,0.5013755106,0.5014024378,0.9998531543,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
583,0.7202682636,0.7202944912,0.7202843845,0.7201848403,0.9998798701,0.5013853516,0.5013726923,0.501375484,0.5014022036,0.9998544302,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
584,0.7202686369,0.7202945271,0.7202845241,0.7201854597,0.9998809121,0.5013851934,0.5013726964,0.5013754576,0.5014019716,0.9998556951,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
585,0.7202690053,0.7202945625,0.720284662,0.7201860743,0.999881945,0.5013850371,0.5013727005,0.5013754316,0.5014017419,0.9998569489,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
586,0.7202693689,0.7202945972,0.7202847985,0.7201866842,0.999882969,0.5013848829,0.5013727045,0.5013754058,0.5014015143,0.9998581919,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
587,0.7202697276,0.7202946314,0.7202849333,0.7201872893,0.999883984,0.5013847305,0.5013727085,0.5013753802,0.5014012889,0.9998594241,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
588,0.7202700817,0.720294665,0.7202850666,0.7201878897,0.9998849903,0.5013845801,0.5013727123,0.501375355,0.5014010657,0.9998606456,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
589,0.7202704311,0.7202946981,0.7202851985,0.7201884855,0.9998859879,0.5013844315,0.5013727162,0.50137533,0.5014008446,0.9998618564,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
590,0.720270776,0.7202947306,0.7202853288,0.7201890767,0.9998869768,0.5013842849,0.5013727199,0.5013753053,0.5014006256,0.9998630568,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
591,0.7202711163,0.7202947626,0.7202854576,0.7201896634,0.9998879572,0.50138414,0.5013727236,0.5013752809,0.5014004087,0.9998642468,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
592,0.7202714521,0.7202947941,0.720285585,0.7201902455,0.999888929,0.501383997,0.5013727272,0.5013752567,0.5014001938,0.9998654264,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
593,0.7202717836,0.7202948251,0.7202857109,0.7201908232,0.9998898925,0.5013838558,0.5013727308,0.5013752327,0.501399981,0.9998665958,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
594,0.7202721107,0.7202948555,0.7202858354,0.7201913964,0.9998908475,0.5013837164,0.5013727343,0.501375209,0.5013997702,0.9998677551,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
595,0.7202724334,0.7202948855,0.7202859585,0.7201919653,0.9998917943,0.5013835787,0.5013727377,0.5013751856,0.5013995614,0.9998689043,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
596,0.720272752,0.720294915,0.7202860802,0.7201925298,0.9998927329,0.5013834428,0.5013727411,0.5013751624,0.5013993545,0.9998700435,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
597,0.7202730664,0.720294944,0.7202862005,0.7201930901,0.9998936634,0.5013833086,0.5013727444,0.5013751395,0.5013991496,0.9998711728,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
598,0.7202733766,0.7202949725,0.7202863195,0.7201936461,0.9998945858,0.501383176,0.5013727477,0.5013751168,0.5013989467,0.9998722923,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
599,0.7202736828,0.7202950006,0.720286437,0.7201941978,0.9998955002,0.5013830452,0.5013727509,0.5013750943,0.5013987456,0.9998734021,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
600,0.7202739849,0.7202950282,0.7202865533,0.7201947454,0.9998964067,0.501382916,0.5013727541,0.5013750721,0.5013985465,0.9998745023,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
601,0.7202742831,0.7202950554,0.7202866682,0.7201952889,0.9998973053,0.5013827884,0.5013727572,0.5013750501,0.5013983492,0.9998755929,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
602,0.7202745774,0.7202950821,0.7202867819,0.7201958283,0.9998981961,0.5013826624,0.5013727602,0.5013750283,0.5013981538,0.999876674,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
603,0.7202748678,0.7202951084,0.7202868942,0.7201963636,0.9998990792,0.501382538,0.5013727632,0.5013750068,0.5013979602,0.9998777458,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
604,0.7202751544,0.7202951343,0.7202870053,0.7201968949,0.9998999546,0.5013824152,0.5013727662,0.5013749855,0.5013977684,0.9998788083,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
605,0.7202754373,0.7202951597,0.7202871151,0.7201974222,0.9999008225,0.501382294,0.501372769,0.5013749644,0.5013975783,0.9998798615,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
606,0.7202757164,0.7202951848,0.7202872236,0.7201979455,0.9999016828,0.5013821742,0.5013727719,0.5013749436,0.5013973901,0.9998809056,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
607,0.7202759919,0.7202952094,0.720287331,0.720198465,0.9999025357,0.501382056,0.5013727747,0.501374923,0.5013972036,0.9998819406,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
608,0.7202762637,0.7202952336,0.7202874371,0.7201989805,0.9999033812,0.5013819393,0.5013727774,0.5013749025,0.5013970189,0.9998829666,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
609,0.720276532,0.7202952575,0.720287542,0.7201994923,0.9999042193,0.5013818241,0.5013727802,0.5013748823,0.5013968358,0.9998839838,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
610,0.7202767967,0.7202952809,0.7202876457,0.7202000002,0.9999050502,0.5013817103,0.5013727828,0.5013748624,0.5013966545,0.9998849921,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
611,0.720277058,0.720295304,0.7202877483,0.7202005044,0.9999058739,0.5013815979,0.5013727854,0.5013748426,0.5013964749,0.9998859916,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
612,0.7202773159,0.7202953267,0.7202878496,0.7202010048,0.9999066904,0.501381487,0.501372788,0.501374823,0.5013962969,0.9998869825,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
613,0.7202775703,0.720295349,0.7202879499,0.7202015016,0.9999074999,0.5013813775,0.5013727905,0.5013748037,0.5013961205,0.9998879647,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
614,0.7202778215,0.720295371,0.7202880489,0.7202019947,0.9999083023,0.5013812694,0.501372793,0.5013747845,0.5013959458,0.9998889384,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
615,0.7202780693,0.7202953926,0.7202881469,0.7202024842,0.9999090978,0.5013811626,0.5013727954,0.5013747656,0.5013957727,0.9998899037,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
616,0.7202783139,0.7202954139,0.7202882438,0.72020297,0.9999098864,0.5013810572,0.5013727978,0.5013747468,0.5013956012,0.9998908606,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
617,0.7202785553,0.7202954348,0.7202883395,0.7202034523,0.9999106681,0.5013809531,0.5013728002,0.5013747282,0.5013954312,0.9998918092,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
618,0.7202787935,0.7202954553,0.7202884342,0.7202039311,0.9999114431,0.5013808504,0.5013728025,0.5013747099,0.5013952629,0.9998927495,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
619,0.7202790285,0.7202954756,0.7202885278,0.7202044064,0.9999122113,0.5013807489,0.5013728048,0.5013746917,0.501395096,0.9998936817,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
620,0.7202792605,0.7202954955,0.7202886203,0.7202048782,0.9999129729,0.5013806487,0.5013728071,0.5013746737,0.5013949307,0.9998946058,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
621,0.7202794895,0.7202955151,0.7202887118,0.7202053466,0.9999137279,0.5013805498,0.5013728093,0.501374656,0.5013947669,0.9998955218,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
622,0.7202797154,0.7202955344,0.7202888023,0.7202058116,0.9999144764,0.5013804522,0.5013728114,0.5013746384,0.5013946046,0.9998964299,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
623,0.7202799384,0.7202955533,0.7202888917,0.7202062733,0.9999152183,0.5013803558,0.5013728136,0.5013746209,0.5013944438,0.9998973301,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
624,0.7202801585,0.720295572,0.7202889801,0.7202067315,0.9999159538,0.5013802606,0.5013728156,0.5013746037,0.5013942845,0.9998982225,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
625,0.7202803756,0.7202955903,0.7202890675,0.7202071865,0.9999166829,0.5013801666,0.5013728177,0.5013745867,0.5013941266,0.9998991071,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
626,0.7202805899,0.7202956084,0.7202891539,0.7202076382,0.9999174057,0.5013800739,0.5013728197,0.5013745698,0.5013939701,0.9998999841,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
627,0.7202808014,0.7202956261,0.7202892393,0.7202080867,0.9999181223,0.5013799823,0.5013728217,0.5013745531,0.5013938151,0.9999008534,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
628,0.7202810101,0.7202956436,0.7202893238,0.7202085319,0.9999188326,0.5013798918,0.5013728237,0.5013745366,0.5013936614,0.9999017152,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
629,0.7202812161,0.7202956608,0.7202894073,0.720208974,0.9999195368,0.5013798025,0.5013728256,0.5013745203,0.5013935092,0.9999025695,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
630,0.7202814194,0.7202956777,0.7202894899,0.7202094128,0.9999202348,0.5013797144,0.5013728275,0.5013745041,0.5013933583,0.9999034164,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
631,0.72028162,0.7202956943,0.7202895715,0.7202098486,0.9999209268,0.5013796274,0.5013728294,0.5013744881,0.5013932088,0.9999042559,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
632,0.720281818,0.7202957107,0.7202896522,0.7202102812,0.9999216129,0.5013795414,0.5013728312,0.5013744723,0.5013930606,0.9999050882,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
633,0.7202820134,0.7202957268,0.720289732,0.7202107108,0.9999222929,0.5013794566,0.501372833,0.5013744566,0.5013929138,0.9999059132,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
634,0.7202822062,0.7202957426,0.7202898109,0.7202111373,0.9999229671,0.5013793728,0.5013728347,0.5013744411,0.5013927683,0.999906731,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
635,0.7202823965,0.7202957582,0.7202898889,0.7202115608,0.9999236354,0.5013792901,0.5013728365,0.5013744258,0.5013926241,0.9999075417,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
636,0.7202825843,0.7202957736,0.720289966,0.7202119813,0.9999242979,0.5013792085,0.5013728382,0.5013744106,0.5013924812,0.9999083454,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
637,0.7202827696,0.7202957886,0.7202900422,0.7202123989,0.9999249547,0.5013791279,0.5013728399,0.5013743956,0.5013923396,0.9999091421,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
638,0.7202829525,0.7202958035,0.7202901176,0.7202128135,0.9999256057,0.5013790483,0.5013728415,0.5013743807,0.5013921992,0.9999099319,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
639,0.720283133,0.7202958181,0.7202901921,0.7202132252,0.9999262511,0.5013789698,0.5013728432,0.501374366,0.5013920601,0.9999107148,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
640,0.7202833111,0.7202958324,0.7202902658,0.720213634,0.999926891,0.5013788922,0.5013728447,0.5013743515,0.5013919223,0.999911491,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
641,0.7202834869,0.7202958466,0.7202903386,0.7202140399,0.9999275253,0.5013788156,0.5013728463,0.5013743371,0.5013917857,0.9999122603,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
642,0.7202836604,0.7202958605,0.7202904106,0.720214443,0.999928154,0.50137874,0.5013728479,0.5013743228,0.5013916502,0.999913023,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
643,0.7202838316,0.7202958741,0.7202904818,0.7202148433,0.9999287773,0.5013786654,0.5013728494,0.5013743087,0.501391516,0.9999137791,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
644,0.7202840005,0.7202958876,0.7202905522,0.7202152408,0.9999293953,0.5013785917,0.5013728509,0.5013742948,0.501391383,0.9999145286,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
645,0.7202841673,0.7202959008,0.7202906218,0.7202156355,0.9999300078,0.501378519,0.5013728523,0.501374281,0.5013912512,0.9999152716,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
646,0.7202843318,0.7202959139,0.7202906906,0.7202160275,0.9999306151,0.5013784472,0.5013728538,0.5013742673,0.5013911205,0.9999160081,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
647,0.7202844942,0.7202959267,0.7202907586,0.7202164168,0.999931217,0.5013783763,0.5013728552,0.5013742538,0.501390991,0.9999167382,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
648,0.7202846545,0.7202959393,0.7202908258,0.7202168034,0.9999318138,0.5013783063,0.5013728566,0.5013742404,0.5013908627,0.999917462,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
649,0.7202848126,0.7202959517,0.7202908923,0.7202171873,0.9999324054,0.5013782372,0.501372858,0.5013742272,0.5013907354,0.9999181795,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
650,0.7202849687,0.7202959639,0.7202909581,0.7202175686,0.9999329918,0.5013781689,0.5013728593,0.5013742141,0.5013906093,0.9999188908,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
651,0.7202851228,0.7202959759,0.7202910231,0.7202179472,0.9999335732,0.5013781016,0.5013728607,0.5013742012,0.5013904843,0.9999195959,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
652,0.7202852748,0.7202959877,0.7202910873,0.7202183233,0.9999341495,0.5013780351,0.501372862,0.5013741884,0.5013903604,0.9999202948,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
653,0.7202854248,0.7202959993,0.7202911508,0.7202186968,0.9999347208,0.5013779695,0.5013728632,0.5013741757,0.5013902376,0.9999209877,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
654,0.7202855728,0.7202960107,0.7202912137,0.7202190677,0.9999352872,0.5013779046,0.5013728645,0.5013741631,0.5013901159,0.9999216746,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
655,0.7202857189,0.720296022,0.7202912758,0.7202194361,0.9999358486,0.5013778407,0.5013728657,0.5013741507,0.5013899952,0.9999223555,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
656,0.7202858631,0.720296033,0.7202913371,0.720219802,0.9999364052,0.5013777775,0.501372867,0.5013741384,0.5013898756,0.9999230304,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
657,0.7202860054,0.7202960439,0.7202913978,0.7202201654,0.9999369569,0.5013777152,0.5013728682,0.5013741263,0.5013897571,0.9999236995,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
658,0.7202861458,0.7202960546,0.7202914579,0.7202205263,0.9999375039,0.5013776536,0.5013728693,0.5013741142,0.5013896395,0.9999243628,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
659,0.7202862844,0.7202960651,0.7202915172,0.7202208848,0.9999380461,0.5013775928,0.5013728705,0.5013741023,0.501389523,0.9999250204,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
660,0.7202864212,0.7202960755,0.7202915758,0.7202212409,0.9999385836,0.5013775328,0.5013728716,0.5013740905,0.5013894075,0.9999256722,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
661,0.7202865562,0.7202960857,0.7202916338,0.7202215946,0.9999391165,0.5013774736,0.5013728728,0.5013740789,0.5013892931,0.9999263183,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
662,0.7202866894,0.7202960957,0.7202916912,0.7202219459,0.9999396447,0.5013774151,0.5013728739,0.5013740673,0.5013891796,0.9999269589,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
663,0.7202868208,0.7202961056,0.7202917479,0.7202222948,0.9999401683,0.5013773574,0.501372875,0.5013740559,0.5013890671,0.9999275938,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
664,0.7202869506,0.7202961153,0.7202918039,0.7202226414,0.9999406874,0.5013773004,0.501372876,0.5013740446,0.5013889555,0.9999282233,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
665,0.7202870786,0.7202961249,0.7202918593,0.7202229857,0.999941202,0.5013772442,0.5013728771,0.5013740335,0.501388845,0.9999288473,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
666,0.7202872049,0.7202961343,0.7202919141,0.7202233276,0.9999417122,0.5013771887,0.5013728781,0.5013740224,0.5013887354,0.9999294658,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
667,0.7202873296,0.7202961435,0.7202919683,0.7202236673,0.9999422179,0.5013771338,0.5013728791,0.5013740115,0.5013886267,0.999930079,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
668,0.7202874527,0.7202961526,0.7202920218,0.7202240047,0.9999427192,0.5013770797,0.5013728801,0.5013740006,0.501388519,0.9999306869,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
669,0.7202875741,0.7202961615,0.7202920748,0.7202243399,0.9999432162,0.5013770263,0.5013728811,0.5013739899,0.5013884122,0.9999312895,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
670,0.7202876939,0.7202961703,0.7202921271,0.7202246729,0.9999437088,0.5013769735,0.5013728821,0.5013739793,0.5013883063,0.9999318868,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
671,0.7202878122,0.720296179,0.7202921789,0.7202250036,0.9999441972,0.5013769215,0.501372883,0.5013739688,0.5013882014,0.9999324789,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
672,0.7202879289,0.7202961875,0.7202922301,0.7202253322,0.9999446814,0.5013768701,0.501372884,0.5013739584,0.5013880973,0.9999330659,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
673,0.7202880441,0.7202961959,0.7202922806,0.7202256586,0.9999451613,0.5013768193,0.5013728849,0.5013739481,0.5013879941,0.9999336478,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
674,0.7202881578,0.7202962042,0.7202923307,0.7202259828,0.9999456371,0.5013767692,0.5013728858,0.501373938,0.5013878918,0.9999342247,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
675,0.72028827,0.7202962123,0.7202923801,0.7202263049,0.9999461088,0.5013767198,0.5013728867,0.5013739279,0.5013877904,0.9999347965,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
676,0.7202883807,0.7202962203,0.720292429,0.7202266249,0.9999465763,0.501376671,0.5013728875,0.501373918,0.5013876898,0.9999353633,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
677,0.7202884899,0.7202962281,0.7202924773,0.7202269428,0.9999470399,0.5013766228,0.5013728884,0.5013739081,0.5013875902,0.9999359253,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
678,0.7202885978,0.7202962358,0.7202925251,0.7202272587,0.9999474993,0.5013765752,0.5013728892,0.5013738984,0.5013874913,0.9999364823,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
679,0.7202887042,0.7202962434,0.7202925724,0.7202275724,0.9999479548,0.5013765282,0.5013728901,0.5013738887,0.5013873933,0.9999370345,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
680,0.7202888092,0.7202962509,0.7202926191,0.7202278842,0.9999484064,0.5013764819,0.5013728909,0.5013738792,0.5013872961,0.9999375819,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
681,0.7202889128,0.7202962583,0.7202926653,0.7202281939,0.999948854,0.5013764361,0.5013728917,0.5013738697,0.5013871998,0.9999381246,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
682,0.7202890151,0.7202962655,0.7202927109,0.7202285016,0.9999492978,0.5013763909,0.5013728925,0.5013738604,0.5013871043,0.9999386625,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
683,0.720289116,0.7202962726,0.7202927561,0.7202288073,0.9999497377,0.5013763463,0.5013728933,0.5013738511,0.5013870095,0.9999391957,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
684,0.7202892156,0.7202962797,0.7202928007,0.720229111,0.9999501737,0.5013763023,0.501372894,0.501373842,0.5013869156,0.9999397243,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
685,0.7202893139,0.7202962865,0.7202928449,0.7202294127,0.999950606,0.5013762588,0.5013728948,0.5013738329,0.5013868225,0.9999402484,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
686,0.7202894109,0.7202962933,0.7202928885,0.7202297126,0.9999510346,0.5013762159,0.5013728955,0.5013738239,0.5013867301,0.9999407678,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
687,0.7202895067,0.7202963,0.7202929316,0.7202300105,0.9999514594,0.5013761736,0.5013728963,0.5013738151,0.5013866386,0.9999412828,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
688,0.7202896012,0.7202963066,0.7202929743,0.7202303064,0.9999518806,0.5013761318,0.501372897,0.5013738063,0.5013865478,0.9999417933,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
689,0.7202896944,0.720296313,0.7202930165,0.7202306005,0.999952298,0.5013760905,0.5013728977,0.5013737976,0.5013864578,0.9999422993,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
690,0.7202897864,0.7202963194,0.7202930581,0.7202308927,0.9999527119,0.5013760497,0.5013728984,0.501373789,0.5013863685,0.9999428009,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
691,0.7202898772,0.7202963256,0.7202930994,0.7202311831,0.9999531222,0.5013760095,0.5013728991,0.5013737805,0.50138628,0.9999432982,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
692,0.7202899669,0.7202963318,0.7202931401,0.7202314716,0.9999535289,0.5013759698,0.5013728997,0.5013737721,0.5013861922,0.9999437912,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
693,0.7202900553,0.7202963378,0.7202931804,0.7202317582,0.9999539321,0.5013759306,0.5013729004,0.5013737637,0.5013861051,0.9999442798,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
694,0.7202901426,0.7202963438,0.7202932202,0.7202320431,0.9999543318,0.5013758919,0.501372901,0.5013737555,0.5013860188,0.9999447642,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
695,0.7202902287,0.7202963497,0.7202932596,0.7202323261,0.999954728,0.5013758537,0.5013729017,0.5013737473,0.5013859332,0.9999452445,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
696,0.7202903137,0.7202963554,0.7202932986,0.7202326073,0.9999551208,0.501375816,0.5013729023,0.5013737393,0.5013858483,0.9999457205,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
697,0.7202903976,0.7202963611,0.7202933371,0.7202328868,0.9999555102,0.5013757788,0.5013729029,0.5013737313,0.5013857641,0.9999461924,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
698,0.7202904804,0.7202963667,0.7202933751,0.7202331645,0.9999558961,0.5013757421,0.5013729035,0.5013737234,0.5013856806,0.9999466602,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
699,0.7202905621,0.7202963722,0.7202934128,0.7202334405,0.9999562788,0.5013757058,0.5013729041,0.5013737155,0.5013855978,0.9999471239,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
700,0.7202906427,0.7202963776,0.72029345,0.7202337147,0.9999566581,0.50137567,0.5013729047,0.5013737078,0.5013855157,0.9999475836,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
701,0.7202907223,0.7202963829,0.7202934868,0.7202339872,0.9999570342,0.5013756347,0.5013729053,0.5013737001,0.5013854343,0.9999480393,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
702,0.7202908008,0.7202963881,0.7202935231,0.720234258,0.9999574069,0.5013755998,0.5013729059,0.5013736925,0.5013853536,0.9999484911,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
703,0.7202908783,0.7202963932,0.7202935591,0.7202345271,0.9999577765,0.5013755654,0.5013729064,0.501373685,0.5013852735,0.9999489389,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
704,0.7202909548,0.7202963983,0.7202935946,0.7202347946,0.9999581428,0.5013755314,0.501372907,0.5013736776,0.5013851941,0.9999493828,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
705,0.7202910303,0.7202964033,0.7202936298,0.7202350604,0.9999585059,0.5013754978,0.5013729075,0.5013736703,0.5013851153,0.9999498228,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
706,0.7202911048,0.7202964082,0.7202936645,0.7202353245,0.9999588659,0.5013754647,0.5013729081,0.501373663,0.5013850372,0.9999502591,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
707,0.7202911783,0.720296413,0.7202936989,0.720235587,0.9999592228,0.501375432,0.5013729086,0.5013736558,0.5013849597,0.9999506915,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
708,0.7202912508,0.7202964177,0.7202937329,0.7202358479,0.9999595766,0.5013753997,0.5013729091,0.5013736487,0.5013848828,0.9999511202,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
709,0.7202913224,0.7202964224,0.7202937665,0.7202361071,0.9999599273,0.5013753679,0.5013729096,0.5013736416,0.5013848066,0.9999515452,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
710,0.7202913931,0.720296427,0.7202937997,0.7202363648,0.999960275,0.5013753364,0.5013729101,0.5013736346,0.501384731,0.9999519664,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
711,0.7202914628,0.7202964315,0.7202938325,0.7202366209,0.9999606196,0.5013753054,0.5013729106,0.5013736277,0.5013846561,0.999952384,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
712,0.7202915316,0.7202964359,0.720293865,0.7202368754,0.9999609613,0.5013752747,0.5013729111,0.5013736209,0.5013845817,0.999952798,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
713,0.7202915995,0.7202964403,0.7202938971,0.7202371283,0.9999613,0.5013752445,0.5013729116,0.5013736141,0.501384508,0.9999532083,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
714,0.7202916666,0.7202964446,0.7202939288,0.7202373797,0.9999616357,0.5013752146,0.501372912,0.5013736074,0.5013844348,0.9999536152,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
715,0.7202917327,0.7202964488,0.7202939602,0.7202376296,0.9999619686,0.5013751851,0.5013729125,0.5013736008,0.5013843623,0.9999540184,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
716,0.720291798,0.720296453,0.7202939912,0.7202378779,0.9999622985,0.501375156,0.5013729129,0.5013735943,0.5013842903,0.9999544182,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
717,0.7202918624,0.7202964571,0.7202940219,0.7202381247,0.9999626256,0.5013751273,0.5013729134,0.5013735878,0.5013842189,0.9999548145,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
718,0.720291926,0.7202964611,0.7202940522,0.7202383701,0.9999629499,0.501375099,0.5013729138,0.5013735814,0.5013841481,0.9999552073,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
719,0.7202919887,0.7202964651,0.7202940821,0.7202386139,0.9999632713,0.501375071,0.5013729142,0.501373575,0.5013840779,0.9999555967,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
720,0.7202920506,0.720296469,0.7202941118,0.7202388563,0.99996359,0.5013750434,0.5013729147,0.5013735687,0.5013840082,0.9999559828,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
721,0.7202921117,0.7202964728,0.7202941411,0.7202390972,0.9999639059,0.5013750161,0.5013729151,0.5013735625,0.5013839391,0.9999563654,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
722,0.720292172,0.7202964766,0.7202941701,0.7202393366,0.999964219,0.5013749892,0.5013729155,0.5013735563,0.5013838706,0.9999567448,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
723,0.7202922315,0.7202964803,0.7202941987,0.7202395747,0.9999645294,0.5013749626,0.5013729159,0.5013735503,0.5013838026,0.9999571208,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
724,0.7202922902,0.720296484,0.720294227,0.7202398112,0.9999648372,0.5013749364,0.5013729163,0.5013735442,0.5013837352,0.9999574936,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
725,0.7202923482,0.7202964876,0.720294255,0.7202400464,0.9999651422,0.5013749105,0.5013729167,0.5013735383,0.5013836683,0.9999578632,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
726,0.7202924054,0.7202964911,0.7202942827,0.7202402802,0.9999654446,0.501374885,0.5013729171,0.5013735323,0.5013836019,0.9999582295,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
727,0.7202924618,0.7202964946,0.7202943101,0.7202405125,0.9999657444,0.5013748597,0.5013729175,0.5013735265,0.5013835361,0.9999585926,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
728,0.7202925175,0.720296498,0.7202943371,0.7202407435,0.9999660416,0.5013748348,0.5013729178,0.5013735207,0.5013834708,0.9999589526,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
729,0.7202925725,0.7202965014,0.7202943639,0.7202409731,0.9999663362,0.5013748103,0.5013729182,0.501373515,0.501383406,0.9999593095,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
730,0.7202926267,0.7202965047,0.7202943904,0.7202412013,0.9999666283,0.501374786,0.5013729186,0.5013735093,0.5013833418,0.9999596632,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
731,0.7202926803,0.7202965079,0.7202944165,0.7202414282,0.9999669178,0.501374762,0.5013729189,0.5013735037,0.501383278,0.9999600139,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
732,0.7202927331,0.7202965111,0.7202944424,0.7202416538,0.9999672048,0.5013747384,0.5013729193,0.5013734982,0.5013832148,0.9999603616,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
733,0.7202927853,0.7202965143,0.7202944679,0.720241878,0.9999674893,0.5013747151,0.5013729196,0.5013734927,0.5013831521,0.9999607062,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
734,0.7202928367,0.7202965174,0.7202944932,0.7202421008,0.9999677714,0.501374692,0.50137292,0.5013734872,0.5013830898,0.9999610478,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
735,0.7202928875,0.7202965205,0.7202945182,0.7202423224,0.999968051,0.5013746693,0.5013729203,0.5013734819,0.5013830281,0.9999613864,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
736,0.7202929376,0.7202965235,0.7202945429,0.7202425427,0.9999683282,0.5013746469,0.5013729206,0.5013734765,0.5013829668,0.9999617221,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
737,0.7202929871,0.7202965264,0.7202945673,0.7202427617,0.9999686029,0.5013746247,0.5013729209,0.5013734713,0.5013829061,0.9999620549,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
738,0.7202930359,0.7202965293,0.7202945915,0.7202429794,0.9999688753,0.5013746029,0.5013729213,0.5013734661,0.5013828458,0.9999623848,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
739,0.7202930841,0.7202965322,0.7202946154,0.7202431958,0.9999691453,0.5013745813,0.5013729216,0.5013734609,0.501382786,0.9999627118,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
740,0.7202931316,0.720296535,0.720294639,0.7202434109,0.999969413,0.50137456,0.5013729219,0.5013734558,0.5013827267,0.999963036,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
741,0.7202931785,0.7202965378,0.7202946623,0.7202436248,0.9999696784,0.501374539,0.5013729222,0.5013734507,0.5013826678,0.9999633573,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
742,0.7202932248,0.7202965405,0.7202946854,0.7202438375,0.9999699414,0.5013745182,0.5013729225,0.5013734457,0.5013826094,0.9999636759,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
743,0.7202932705,0.7202965432,0.7202947082,0.7202440489,0.9999702022,0.5013744977,0.5013729228,0.5013734408,0.5013825514,0.9999639917,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
744,0.7202933156,0.7202965458,0.7202947308,0.7202442591,0.9999704607,0.5013744775,0.5013729231,0.5013734359,0.501382494,0.9999643047,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
745,0.7202933601,0.7202965484,0.7202947531,0.7202444681,0.999970717,0.5013744575,0.5013729233,0.501373431,0.5013824369,0.999964615,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
746,0.720293404,0.720296551,0.7202947752,0.7202446759,0.999970971,0.5013744378,0.5013729236,0.5013734262,0.5013823803,0.9999649227,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
747,0.7202934474,0.7202965535,0.720294797,0.7202448825,0.9999712228,0.5013744184,0.5013729239,0.5013734215,0.5013823242,0.9999652276,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
748,0.7202934901,0.720296556,0.7202948185,0.7202450879,0.9999714725,0.5013743992,0.5013729242,0.5013734168,0.5013822685,0.9999655299,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
749,0.7202935323,0.7202965584,0.7202948398,0.7202452921,0.99997172,0.5013743802,0.5013729244,0.5013734121,0.5013822132,0.9999658296,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
750,0.720293574,0.7202965608,0.7202948609,0.7202454951,0.9999719653,0.5013743615,0.5013729247,0.5013734075,0.5013821584,0.9999661267,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
751,0.7202936151,0.7202965631,0.7202948818,0.720245697,0.9999722085,0.5013743431,0.5013729249,0.5013734029,0.501382104,0.9999664211,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
752,0.7202936557,0.7202965655,0.7202949024,0.7202458978,0.9999724496,0.5013743249,0.5013729252,0.5013733984,0.50138205,0.9999667131,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
753,0.7202936957,0.7202965677,0.7202949227,0.7202460973,0.9999726886,0.5013743069,0.5013729255,0.501373394,0.5013819964,0.9999670024,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
754,0.7202937352,0.72029657,0.7202949429,0.7202462958,0.9999729255,0.5013742891,0.5013729257,0.5013733895,0.5013819433,0.9999672893,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
755,0.7202937742,0.7202965722,0.7202949628,0.7202464931,0.9999731604,0.5013742716,0.5013729259,0.5013733852,0.5013818905,0.9999675737,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
756,0.7202938127,0.7202965744,0.7202949825,0.7202466893,0.9999733933,0.5013742543,0.5013729262,0.5013733808,0.5013818382,0.9999678556,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
757,0.7202938507,0.7202965765,0.7202950019,0.7202468844,0.9999736241,0.5013742372,0.5013729264,0.5013733766,0.5013817863,0.999968135,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
758,0.7202938882,0.7202965786,0.7202950212,0.7202470784,0.9999738529,0.5013742204,0.5013729266,0.5013733723,0.5013817347,0.999968412,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
759,0.7202939251,0.7202965807,0.7202950402,0.7202472713,0.9999740797,0.5013742037,0.5013729269,0.5013733681,0.5013816836,0.9999686867,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
760,0.7202939616,0.7202965827,0.720295059,0.7202474631,0.9999743046,0.5013741873,0.5013729271,0.501373364,0.5013816329,0.9999689589,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
761,0.7202939977,0.7202965847,0.7202950776,0.7202476539,0.9999745275,0.5013741711,0.5013729273,0.5013733598,0.5013815825,0.9999692287,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
762,0.7202940332,0.7202965867,0.720295096,0.7202478435,0.9999747485,0.5013741551,0.5013729275,0.5013733558,0.5013815326,0.9999694962,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
763,0.7202940683,0.7202965886,0.7202951142,0.7202480321,0.9999749675,0.5013741393,0.5013729277,0.5013733517,0.501381483,0.9999697614,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
764,0.7202941029,0.7202965905,0.7202951322,0.7202482197,0.9999751847,0.5013741237,0.501372928,0.5013733478,0.5013814338,0.9999700243,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
765,0.7202941371,0.7202965924,0.7202951499,0.7202484062,0.9999753999,0.5013741084,0.5013729282,0.5013733438,0.501381385,0.9999702849,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
766,0.7202941708,0.7202965942,0.7202951675,0.7202485916,0.9999756133,0.5013740932,0.5013729284,0.5013733399,0.5013813366,0.9999705432,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
767,0.7202942041,0.7202965961,0.7202951849,0.7202487761,0.9999758249,0.5013740782,0.5013729286,0.501373336,0.5013812885,0.9999707993,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
768,0.7202942369,0.7202965978,0.7202952021,0.7202489595,0.9999760346,0.5013740634,0.5013729288,0.5013733322,0.5013812408,0.9999710532,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
769,0.7202942693,0.7202965996,0.720295219,0.7202491419,0.9999762425,0.5013740488,0.501372929,0.5013733284,0.5013811934,0.9999713048,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
770,0.7202943013,0.7202966013,0.7202952358,0.7202493233,0.9999764486,0.5013740344,0.5013729291,0.5013733247,0.5013811465,0.9999715543,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
771,0.7202943329,0.720296603,0.7202952524,0.7202495037,0.9999766529,0.5013740202,0.5013729293,0.501373321,0.5013810998,0.9999718015,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
772,0.720294364,0.7202966047,0.7202952688,0.720249683,0.9999768554,0.5013740061,0.5013729295,0.5013733173,0.5013810536,0.9999720467,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
773,0.7202943948,0.7202966063,0.7202952851,0.7202498614,0.9999770562,0.5013739923,0.5013729297,0.5013733137,0.5013810076,0.9999722897,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
774,0.7202944251,0.720296608,0.7202953011,0.7202500389,0.9999772552,0.5013739786,0.5013729299,0.5013733101,0.5013809621,0.9999725306,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
775,0.7202944551,0.7202966096,0.720295317,0.7202502153,0.9999774525,0.5013739651,0.5013729301,0.5013733065,0.5013809169,0.9999727694,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
776,0.7202944846,0.7202966111,0.7202953327,0.7202503908,0.9999776481,0.5013739518,0.5013729302,0.501373303,0.501380872,0.9999730061,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
777,0.7202945138,0.7202966127,0.7202953482,0.7202505653,0.999977842,0.5013739386,0.5013729304,0.5013732995,0.5013808274,0.9999732408,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
778,0.7202945425,0.7202966142,0.7202953635,0.7202507389,0.9999780342,0.5013739256,0.5013729306,0.501373296,0.5013807832,0.9999734734,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
779,0.7202945709,0.7202966157,0.7202953787,0.7202509115,0.9999782248,0.5013739128,0.5013729307,0.5013732926,0.5013807393,0.999973704,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
780,0.720294599,0.7202966172,0.7202953937,0.7202510832,0.9999784137,0.5013739002,0.5013729309,0.5013732892,0.5013806958,0.9999739326,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
781,0.7202946266,0.7202966186,0.7202954085,0.720251254,0.9999786009,0.5013738877,0.5013729311,0.5013732859,0.5013806526,0.9999741592,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
782,0.7202946539,0.72029662,0.7202954231,0.7202514238,0.9999787865,0.5013738754,0.5013729312,0.5013732826,0.5013806097,0.9999743838,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
783,0.7202946809,0.7202966214,0.7202954376,0.7202515927,0.9999789706,0.5013738632,0.5013729314,0.5013732793,0.5013805671,0.9999746065,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
784,0.7202947075,0.7202966228,0.7202954519,0.7202517607,0.999979153,0.5013738512,0.5013729315,0.501373276,0.5013805249,0.9999748273,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
785,0.7202947337,0.7202966242,0.7202954661,0.7202519278,0.9999793338,0.5013738393,0.5013729317,0.5013732728,0.5013804829,0.9999750461,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
786,0.7202947596,0.7202966255,0.7202954801,0.720252094,0.9999795131,0.5013738276,0.5013729318,0.5013732696,0.5013804413,0.999975263,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
787,0.7202947851,0.7202966268,0.7202954939,0.7202522593,0.9999796908,0.5013738161,0.501372932,0.5013732665,0.5013804,0.999975478,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
788,0.7202948103,0.7202966281,0.7202955076,0.7202524238,0.999979867,0.5013738047,0.5013729321,0.5013732634,0.501380359,0.9999756912,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
789,0.7202948352,0.7202966294,0.7202955212,0.7202525873,0.9999800416,0.5013737935,0.5013729322,0.5013732603,0.5013803183,0.9999759025,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
790,0.7202948598,0.7202966306,0.7202955345,0.72025275,0.9999802147,0.5013737824,0.5013729324,0.5013732572,0.5013802779,0.999976112,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
791,0.720294884,0.7202966318,0.7202955478,0.7202529118,0.9999803864,0.5013737714,0.5013729325,0.5013732542,0.5013802378,0.9999763197,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
792,0.720294908,0.720296633,0.7202955609,0.7202530727,0.9999805565,0.5013737606,0.5013729327,0.5013732512,0.501380198,0.9999765255,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
793,0.7202949316,0.7202966342,0.7202955738,0.7202532328,0.9999807251,0.5013737499,0.5013729328,0.5013732482,0.5013801585,0.9999767296,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
794,0.7202949549,0.7202966354,0.7202955866,0.7202533921,0.9999808923,0.5013737394,0.5013729329,0.5013732453,0.5013801193,0.9999769319,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
795,0.7202949778,0.7202966366,0.7202955992,0.7202535505,0.9999810581,0.501373729,0.5013729331,0.5013732424,0.5013800803,0.9999771324,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
796,0.7202950005,0.7202966377,0.7202956117,0.720253708,0.9999812224,0.5013737187,0.5013729332,0.5013732395,0.5013800417,0.9999773312,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
797,0.7202950229,0.7202966388,0.7202956241,0.7202538648,0.9999813853,0.5013737086,0.5013729333,0.5013732367,0.5013800034,0.9999775282,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
798,0.720295045,0.7202966399,0.7202956363,0.7202540207,0.9999815467,0.5013736986,0.5013729334,0.5013732339,0.5013799653,0.9999777236,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
799,0.7202950668,0.720296641,0.7202956484,0.7202541758,0.9999817068,0.5013736887,0.5013729335,0.5013732311,0.5013799275,0.9999779172,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
800,0.7202950883,0.720296642,0.7202956603,0.72025433,0.9999818655,0.501373679,0.5013729337,0.5013732283,0.50137989,0.9999781092,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
801,0.7202951096,0.7202966431,0.7202956721,0.7202544835,0.9999820228,0.5013736694,0.5013729338,0.5013732256,0.5013798527,0.9999782995,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
802,0.7202951305,0.7202966441,0.7202956838,0.7202546361,0.9999821787,0.5013736599,0.5013729339,0.5013732229,0.5013798158,0.9999784881,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
803,0.7202951512,0.7202966451,0.7202956953,0.720254788,0.9999823333,0.5013736505,0.501372934,0.5013732202,0.5013797791,0.9999786751,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
804,0.7202951716,0.7202966461,0.7202957067,0.7202549391,0.9999824865,0.5013736413,0.5013729341,0.5013732176,0.5013797427,0.9999788605,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
805,0.7202951918,0.7202966471,0.720295718,0.7202550894,0.9999826384,0.5013736322,0.5013729342,0.5013732149,0.5013797065,0.9999790442,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
806,0.7202952117,0.7202966481,0.7202957292,0.7202552389,0.999982789,0.5013736231,0.5013729343,0.5013732123,0.5013796706,0.9999792264,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
807,0.7202952313,0.720296649,0.7202957402,0.7202553876,0.9999829383,0.5013736143,0.5013729344,0.5013732098,0.501379635,0.999979407,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
808,0.7202952506,0.7202966499,0.7202957511,0.7202555356,0.9999830863,0.5013736055,0.5013729346,0.5013732072,0.5013795996,0.999979586,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
809,0.7202952698,0.7202966509,0.7202957619,0.7202556828,0.999983233,0.5013735968,0.5013729347,0.5013732047,0.5013795645,0.9999797634,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
810,0.7202952886,0.7202966518,0.7202957726,0.7202558292,0.9999833784,0.5013735883,0.5013729348,0.5013732022,0.5013795296,0.9999799393,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
811,0.7202953072,0.7202966527,0.7202957831,0.7202559749,0.9999835226,0.5013735798,0.5013729349,0.5013731997,0.501379495,0.9999801137,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
812,0.7202953256,0.7202966535,0.7202957935,0.7202561198,0.9999836655,0.5013735715,0.501372935,0.5013731973,0.5013794606,0.9999802866,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
813,0.7202953437,0.7202966544,0.7202958038,0.720256264,0.9999838072,0.5013735633,0.5013729351,0.5013731949,0.5013794265,0.9999804579,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
814,0.7202953616,0.7202966552,0.720295814,0.7202564075,0.9999839477,0.5013735552,0.5013729352,0.5013731925,0.5013793926,0.9999806278,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
815,0.7202953793,0.7202966561,0.7202958241,0.7202565502,0.9999840869,0.5013735472,0.5013729352,0.5013731901,0.501379359,0.9999807962,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
816,0.7202953967,0.7202966569,0.7202958341,0.7202566922,0.9999842249,0.5013735393,0.5013729353,0.5013731878,0.5013793256,0.9999809631,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
817,0.7202954139,0.7202966577,0.7202958439,0.7202568335,0.9999843617,0.5013735315,0.5013729354,0.5013731854,0.5013792925,0.9999811286,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
818,0.7202954308,0.7202966585,0.7202958536,0.720256974,0.9999844974,0.5013735238,0.5013729355,0.5013731831,0.5013792596,0.9999812926,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
819,0.7202954476,0.7202966593,0.7202958633,0.7202571138,0.9999846318,0.5013735162,0.5013729356,0.5013731809,0.5013792269,0.9999814552,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
820,0.7202954641,0.72029666,0.7202958728,0.720257253,0.9999847651,0.5013735087,0.5013729357,0.5013731786,0.5013791945,0.9999816164,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
821,0.7202954804,0.7202966608,0.7202958822,0.7202573914,0.9999848973,0.5013735013,0.5013729358,0.5013731764,0.5013791622,0.9999817762,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
822,0.7202954965,0.7202966615,0.7202958915,0.7202575291,0.9999850283,0.501373494,0.5013729359,0.5013731742,0.5013791303,0.9999819346,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
823,0.7202955124,0.7202966623,0.7202959007,0.7202576662,0.9999851581,0.5013734868,0.501372936,0.501373172,0.5013790985,0.9999820916,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
824,0.7202955281,0.720296663,0.7202959098,0.7202578025,0.9999852868,0.5013734797,0.501372936,0.5013731698,0.501379067,0.9999822473,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
825,0.7202955435,0.7202966637,0.7202959188,0.7202579381,0.9999854144,0.5013734727,0.5013729361,0.5013731677,0.5013790357,0.9999824016,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
826,0.7202955588,0.7202966644,0.7202959277,0.7202580731,0.999985541,0.5013734657,0.5013729362,0.5013731656,0.5013790046,0.9999825546,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
827,0.7202955739,0.7202966651,0.7202959365,0.7202582074,0.9999856664,0.5013734589,0.5013729363,0.5013731635,0.5013789738,0.9999827062,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
828,0.7202955887,0.7202966657,0.7202959452,0.720258341,0.9999857907,0.5013734521,0.5013729363,0.5013731614,0.5013789431,0.9999828565,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
829,0.7202956034,0.7202966664,0.7202959537,0.720258474,0.9999859139,0.5013734455,0.5013729364,0.5013731593,0.5013789127,0.9999830055,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
830,0.7202956179,0.7202966671,0.7202959622,0.7202586063,0.9999860361,0.5013734389,0.5013729365,0.5013731573,0.5013788825,0.9999831533,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
831,0.7202956322,0.7202966677,0.7202959706,0.7202587379,0.9999861572,0.5013734324,0.5013729366,0.5013731553,0.5013788525,0.9999832997,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
832,0.7202956463,0.7202966683,0.7202959789,0.7202588689,0.9999862773,0.501373426,0.5013729366,0.5013731533,0.5013788228,0.9999834448,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
833,0.7202956602,0.7202966689,0.7202959872,0.7202589993,0.9999863963,0.5013734197,0.5013729367,0.5013731513,0.5013787932,0.9999835887,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
834,0.7202956739,0.7202966696,0.7202959953,0.720259129,0.9999865143,0.5013734134,0.5013729368,0.5013731493,0.5013787638,0.9999837314,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
835,0.7202956875,0.7202966702,0.7202960033,0.720259258,0.9999866312,0.5013734073,0.5013729369,0.5013731474,0.5013787347,0.9999838728,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
836,0.7202957009,0.7202966708,0.7202960112,0.7202593864,0.9999867472,0.5013734012,0.5013729369,0.5013731455,0.5013787057,0.999984013,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
837,0.7202957141,0.7202966713,0.7202960191,0.7202595142,0.9999868621,0.5013733952,0.501372937,0.5013731436,0.501378677,0.9999841519,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
838,0.7202957271,0.7202966719,0.7202960268,0.7202596414,0.999986976,0.5013733893,0.5013729371,0.5013731417,0.5013786484,0.9999842897,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
839,0.7202957399,0.7202966725,0.7202960345,0.7202597679,0.999987089,0.5013733834,0.5013729371,0.5013731398,0.5013786201,0.9999844262,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
840,0.7202957526,0.720296673,0.7202960421,0.7202598938,0.999987201,0.5013733776,0.5013729372,0.501373138,0.5013785919,0.9999845616,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
841,0.7202957651,0.7202966736,0.7202960496,0.7202600191,0.999987312,0.501373372,0.5013729373,0.5013731362,0.501378564,0.9999846958,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
842,0.7202957775,0.7202966741,0.720296057,0.7202601438,0.999987422,0.5013733663,0.5013729373,0.5013731344,0.5013785362,0.9999848288,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
843,0.7202957897,0.7202966746,0.7202960643,0.7202602678,0.9999875311,0.5013733608,0.5013729374,0.5013731326,0.5013785087,0.9999849607,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
844,0.7202958017,0.7202966752,0.7202960716,0.7202603913,0.9999876392,0.5013733553,0.5013729374,0.5013731308,0.5013784813,0.9999850914,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
845,0.7202958136,0.7202966757,0.7202960788,0.7202605142,0.9999877464,0.5013733499,0.5013729375,0.501373129,0.5013784541,0.9999852209,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
846,0.7202958253,0.7202966762,0.7202960858,0.7202606365,0.9999878527,0.5013733446,0.5013729376,0.5013731273,0.5013784271,0.9999853494,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
847,0.7202958369,0.7202966767,0.7202960928,0.7202607581,0.9999879581,0.5013733393,0.5013729376,0.5013731256,0.5013784003,0.9999854767,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
848,0.7202958483,0.7202966772,0.7202960998,0.7202608792,0.9999880625,0.5013733341,0.5013729377,0.5013731239,0.5013783737,0.999985603,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
849,0.7202958596,0.7202966776,0.7202961066,0.7202609997,0.999988166,0.501373329,0.5013729377,0.5013731222,0.5013783472,0.9999857281,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
850,0.7202958707,0.7202966781,0.7202961134,0.7202611197,0.9999882687,0.5013733239,0.5013729378,0.5013731205,0.501378321,0.9999858521,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
851,0.7202958817,0.7202966786,0.7202961201,0.720261239,0.9999883704,0.5013733189,0.5013729378,0.5013731189,0.5013782949,0.9999859751,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
852,0.7202958925,0.720296679,0.7202961267,0.7202613578,0.9999884713,0.501373314,0.5013729379,0.5013731172,0.501378269,0.999986097,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
853,0.7202959032,0.7202966795,0.7202961332,0.720261476,0.9999885712,0.5013733091,0.5013729379,0.5013731156,0.5013782433,0.9999862178,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
854,0.7202959137,0.7202966799,0.7202961397,0.7202615937,0.9999886703,0.5013733043,0.501372938,0.501373114,0.5013782177,0.9999863376,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
855,0.7202959241,0.7202966803,0.7202961461,0.7202617107,0.9999887686,0.5013732996,0.501372938,0.5013731124,0.5013781924,0.9999864564,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
856,0.7202959344,0.7202966808,0.7202961524,0.7202618273,0.999988866,0.5013732949,0.5013729381,0.5013731109,0.5013781672,0.9999865741,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
857,0.7202959445,0.7202966812,0.7202961587,0.7202619432,0.9999889626,0.5013732903,0.5013729381,0.5013731093,0.5013781421,0.9999866908,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
858,0.7202959546,0.7202966816,0.7202961649,0.7202620586,0.9999890583,0.5013732857,0.5013729382,0.5013731078,0.5013781173,0.9999868064,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
859,0.7202959644,0.720296682,0.720296171,0.7202621735,0.9999891532,0.5013732812,0.5013729382,0.5013731062,0.5013780926,0.9999869211,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
860,0.7202959742,0.7202966824,0.720296177,0.7202622878,0.9999892472,0.5013732768,0.5013729383,0.5013731047,0.5013780681,0.9999870348,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
861,0.7202959838,0.7202966828,0.720296183,0.7202624016,0.9999893405,0.5013732724,0.5013729383,0.5013731032,0.5013780437,0.9999871475,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
862,0.7202959933,0.7202966832,0.7202961889,0.7202625149,0.9999894329,0.5013732681,0.5013729384,0.5013731017,0.5013780195,0.9999872592,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
863,0.7202960026,0.7202966836,0.7202961948,0.7202626276,0.9999895246,0.5013732638,0.5013729384,0.5013731003,0.5013779955,0.9999873699,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
864,0.7202960119,0.720296684,0.7202962005,0.7202627398,0.9999896154,0.5013732596,0.5013729385,0.5013730988,0.5013779717,0.9999874797,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
865,0.720296021,0.7202966843,0.7202962062,0.7202628514,0.9999897055,0.5013732555,0.5013729385,0.5013730974,0.501377948,0.9999875885,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
866,0.72029603,0.7202966847,0.7202962119,0.7202629626,0.9999897947,0.5013732514,0.5013729386,0.501373096,0.5013779244,0.9999876963,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
867,0.7202960389,0.720296685,0.7202962175,0.7202630732,0.9999898832,0.5013732473,0.5013729386,0.5013730946,0.5013779011,0.9999878033,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
868,0.7202960476,0.7202966854,0.720296223,0.7202631833,0.999989971,0.5013732433,0.5013729386,0.5013730932,0.5013778778,0.9999879093,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
869,0.7202960563,0.7202966857,0.7202962285,0.7202632928,0.9999900579,0.5013732394,0.5013729387,0.5013730918,0.5013778548,0.9999880144,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
870,0.7202960648,0.7202966861,0.7202962339,0.7202634019,0.9999901442,0.5013732355,0.5013729387,0.5013730904,0.5013778319,0.9999881185,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
871,0.7202960733,0.7202966864,0.7202962392,0.7202635105,0.9999902296,0.5013732316,0.5013729388,0.5013730891,0.5013778091,0.9999882218,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
872,0.7202960816,0.7202966867,0.7202962445,0.7202636185,0.9999903143,0.5013732278,0.5013729388,0.5013730877,0.5013777865,0.9999883241,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
873,0.7202960898,0.7202966871,0.7202962497,0.7202637261,0.9999903983,0.5013732241,0.5013729388,0.5013730864,0.501377764,0.9999884256,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
874,0.7202960979,0.7202966874,0.7202962548,0.7202638331,0.9999904816,0.5013732204,0.5013729389,0.5013730851,0.5013777417,0.9999885262,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
875,0.7202961059,0.7202966877,0.7202962599,0.7202639397,0.9999905641,0.5013732168,0.5013729389,0.5013730838,0.5013777196,0.9999886259,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
876,0.7202961138,0.720296688,0.720296265,0.7202640458,0.999990646,0.5013732132,0.501372939,0.5013730825,0.5013776976,0.9999887248,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
877,0.7202961215,0.7202966883,0.72029627,0.7202641514,0.9999907271,0.5013732096,0.501372939,0.5013730812,0.5013776757,0.9999888228,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
878,0.7202961292,0.7202966886,0.7202962749,0.7202642565,0.9999908075,0.5013732061,0.501372939,0.5013730799,0.501377654,0.9999889199,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
879,0.7202961368,0.7202966889,0.7202962798,0.7202643611,0.9999908872,0.5013732027,0.5013729391,0.5013730787,0.5013776324,0.9999890162,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
880,0.7202961443,0.7202966892,0.7202962846,0.7202644652,0.9999909662,0.5013731992,0.5013729391,0.5013730774,0.501377611,0.9999891116,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
881,0.7202961517,0.7202966895,0.7202962893,0.7202645689,0.9999910446,0.5013731959,0.5013729391,0.5013730762,0.5013775897,0.9999892063,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
882,0.7202961589,0.7202966898,0.720296294,0.7202646721,0.9999911222,0.5013731925,0.5013729392,0.501373075,0.5013775685,0.9999893001,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
883,0.7202961661,0.72029669,0.7202962987,0.7202647748,0.9999911992,0.5013731893,0.5013729392,0.5013730738,0.5013775475,0.9999893931,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
884,0.7202961732,0.7202966903,0.7202963033,0.720264877,0.9999912755,0.501373186,0.5013729392,0.5013730726,0.5013775267,0.9999894852,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
885,0.7202961802,0.7202966906,0.7202963079,0.7202649788,0.9999913512,0.5013731828,0.5013729393,0.5013730714,0.5013775059,0.9999895766,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
886,0.7202961871,0.7202966908,0.7202963124,0.7202650801,0.9999914262,0.5013731797,0.5013729393,0.5013730703,0.5013774853,0.9999896672,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
887,0.720296194,0.7202966911,0.7202963168,0.720265181,0.9999915005,0.5013731766,0.5013729393,0.5013730691,0.5013774649,0.999989757,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
888,0.7202962007,0.7202966914,0.7202963212,0.7202652814,0.9999915742,0.5013731735,0.5013729394,0.501373068,0.5013774445,0.999989846,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
889,0.7202962073,0.7202966916,0.7202963256,0.7202653813,0.9999916473,0.5013731704,0.5013729394,0.5013730668,0.5013774243,0.9999899342,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
890,0.7202962139,0.7202966919,0.7202963299,0.7202654808,0.9999917197,0.5013731675,0.5013729394,0.5013730657,0.5013774043,0.9999900217,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
891,0.7202962204,0.7202966921,0.7202963341,0.7202655799,0.9999917915,0.5013731645,0.5013729394,0.5013730646,0.5013773844,0.9999901084,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
892,0.7202962267,0.7202966923,0.7202963383,0.7202656785,0.9999918627,0.5013731616,0.5013729395,0.5013730635,0.5013773645,0.9999901944,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
893,0.720296233,0.7202966926,0.7202963425,0.7202657766,0.9999919332,0.5013731587,0.5013729395,0.5013730624,0.5013773449,0.9999902796,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
894,0.7202962393,0.7202966928,0.7202963466,0.7202658744,0.9999920032,0.5013731559,0.5013729395,0.5013730613,0.5013773253,0.9999903641,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
895,0.7202962454,0.720296693,0.7202963506,0.7202659716,0.9999920725,0.5013731531,0.5013729396,0.5013730602,0.5013773059,0.9999904478,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
896,0.7202962515,0.7202966933,0.7202963547,0.7202660685,0.9999921413,0.5013731503,0.5013729396,0.5013730592,0.5013772866,0.9999905308,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
897,0.7202962574,0.7202966935,0.7202963586,0.7202661649,0.9999922094,0.5013731476,0.5013729396,0.5013730581,0.5013772674,0.9999906131,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
898,0.7202962633,0.7202966937,0.7202963626,0.7202662609,0.999992277,0.5013731449,0.5013729396,0.5013730571,0.5013772484,0.9999906947,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
899,0.7202962691,0.7202966939,0.7202963664,0.7202663565,0.9999923439,0.5013731422,0.5013729397,0.5013730561,0.5013772295,0.9999907755,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
900,0.7202962749,0.7202966941,0.7202963703,0.7202664516,0.9999924103,0.5013731396,0.5013729397,0.501373055,0.5013772107,0.9999908557,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
901,0.7202962806,0.7202966943,0.7202963741,0.7202665463,0.9999924761,0.501373137,0.5013729397,0.501373054,0.501377192,0.9999909352,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
902,0.7202962862,0.7202966945,0.7202963778,0.7202666406,0.9999925413,0.5013731344,0.5013729397,0.501373053,0.5013771734,0.9999910139,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
903,0.7202962917,0.7202966947,0.7202963815,0.7202667345,0.999992606,0.5013731319,0.5013729398,0.501373052,0.501377155,0.999991092,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
904,0.7202962971,0.7202966949,0.7202963852,0.720266828,0.9999926701,0.5013731294,0.5013729398,0.5013730511,0.5013771367,0.9999911694,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
905,0.7202963025,0.7202966951,0.7202963888,0.720266921,0.9999927337,0.501373127,0.5013729398,0.5013730501,0.5013771185,0.9999912462,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
906,0.7202963078,0.7202966953,0.7202963924,0.7202670137,0.9999927967,0.5013731245,0.5013729398,0.5013730491,0.5013771004,0.9999913222,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
907,0.720296313,0.7202966955,0.720296396,0.7202671059,0.9999928591,0.5013731221,0.5013729399,0.5013730482,0.5013770824,0.9999913976,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
908,0.7202963182,0.7202966957,0.7202963995,0.7202671978,0.9999929211,0.5013731198,0.5013729399,0.5013730472,0.5013770645,0.9999914724,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
909,0.7202963233,0.7202966958,0.7202964029,0.7202672892,0.9999929824,0.5013731174,0.5013729399,0.5013730463,0.5013770468,0.9999915465,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
910,0.7202963283,0.720296696,0.7202964064,0.7202673802,0.9999930433,0.5013731151,0.5013729399,0.5013730454,0.5013770292,0.99999162,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
911,0.7202963333,0.7202966962,0.7202964098,0.7202674709,0.9999931036,0.5013731129,0.50137294,0.5013730444,0.5013770116,0.9999916928,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
912,0.7202963382,0.7202966964,0.7202964131,0.7202675611,0.9999931634,0.5013731106,0.50137294,0.5013730435,0.5013769942,0.999991765,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
913,0.7202963431,0.7202966965,0.7202964164,0.7202676509,0.9999932227,0.5013731084,0.50137294,0.5013730426,0.5013769769,0.9999918365,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
914,0.7202963478,0.7202966967,0.7202964197,0.7202677404,0.9999932814,0.5013731062,0.50137294,0.5013730417,0.5013769597,0.9999919075,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
915,0.7202963525,0.7202966969,0.7202964229,0.7202678295,0.9999933397,0.5013731041,0.50137294,0.5013730409,0.5013769427,0.9999919778,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
916,0.7202963572,0.720296697,0.7202964261,0.7202679182,0.9999933974,0.5013731019,0.5013729401,0.50137304,0.5013769257,0.9999920475,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
917,0.7202963618,0.7202966972,0.7202964293,0.7202680065,0.9999934547,0.5013730999,0.5013729401,0.5013730391,0.5013769088,0.9999921166,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
918,0.7202963663,0.7202966973,0.7202964324,0.7202680944,0.9999935114,0.5013730978,0.5013729401,0.5013730383,0.5013768921,0.9999921851,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
919,0.7202963708,0.7202966975,0.7202964355,0.7202681819,0.9999935677,0.5013730957,0.5013729401,0.5013730374,0.5013768754,0.999992253,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
920,0.7202963752,0.7202966977,0.7202964386,0.7202682691,0.9999936235,0.5013730937,0.5013729401,0.5013730366,0.5013768588,0.9999923203,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
921,0.7202963795,0.7202966978,0.7202964416,0.7202683559,0.9999936787,0.5013730917,0.5013729402,0.5013730357,0.5013768424,0.999992387,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
922,0.7202963838,0.7202966979,0.7202964446,0.7202684423,0.9999937335,0.5013730898,0.5013729402,0.5013730349,0.501376826,0.9999924532,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
923,0.7202963881,0.7202966981,0.7202964476,0.7202685284,0.9999937879,0.5013730878,0.5013729402,0.5013730341,0.5013768098,0.9999925188,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
924,0.7202963923,0.7202966982,0.7202964505,0.7202686141,0.9999938417,0.5013730859,0.5013729402,0.5013730333,0.5013767937,0.9999925838,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
925,0.7202963964,0.7202966984,0.7202964534,0.7202686994,0.9999938951,0.501373084,0.5013729402,0.5013730325,0.5013767776,0.9999926482,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
926,0.7202964005,0.7202966985,0.7202964562,0.7202687843,0.9999939481,0.5013730821,0.5013729403,0.5013730317,0.5013767617,0.9999927121,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
927,0.7202964045,0.7202966986,0.7202964591,0.7202688689,0.9999940005,0.5013730803,0.5013729403,0.5013730309,0.5013767458,0.9999927754,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
928,0.7202964084,0.7202966988,0.7202964619,0.7202689532,0.9999940525,0.5013730785,0.5013729403,0.5013730301,0.5013767301,0.9999928382,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
929,0.7202964124,0.7202966989,0.7202964646,0.720269037,0.9999941041,0.5013730767,0.5013729403,0.5013730294,0.5013767144,0.9999929004,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
930,0.7202964162,0.720296699,0.7202964673,0.7202691206,0.9999941552,0.5013730749,0.5013729403,0.5013730286,0.5013766989,0.9999929621,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
931,0.72029642,0.7202966992,0.72029647,0.7202692037,0.9999942059,0.5013730732,0.5013729403,0.5013730278,0.5013766834,0.9999930233,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
932,0.7202964238,0.7202966993,0.7202964727,0.7202692865,0.9999942561,0.5013730715,0.5013729404,0.5013730271,0.501376668,0.9999930839,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
933,0.7202964275,0.7202966994,0.7202964754,0.720269369,0.9999943059,0.5013730698,0.5013729404,0.5013730264,0.5013766528,0.999993144,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
934,0.7202964312,0.7202966995,0.720296478,0.7202694511,0.9999943553,0.5013730681,0.5013729404,0.5013730256,0.5013766376,0.9999932035,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
935,0.7202964348,0.7202966997,0.7202964806,0.7202695329,0.9999944042,0.5013730664,0.5013729404,0.5013730249,0.5013766225,0.9999932626,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
936,0.7202964384,0.7202966998,0.7202964831,0.7202696143,0.9999944527,0.5013730648,0.5013729404,0.5013730242,0.5013766075,0.9999933211,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
937,0.7202964419,0.7202966999,0.7202964856,0.7202696954,0.9999945008,0.5013730632,0.5013729404,0.5013730235,0.5013765926,0.9999933792,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
938,0.7202964454,0.7202967,0.7202964881,0.7202697762,0.9999945485,0.5013730616,0.5013729404,0.5013730227,0.5013765778,0.9999934367,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
939,0.7202964488,0.7202967001,0.7202964906,0.7202698566,0.9999945958,0.50137306,0.5013729405,0.501373022,0.5013765631,0.9999934937,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
940,0.7202964522,0.7202967002,0.720296493,0.7202699367,0.9999946426,0.5013730585,0.5013729405,0.5013730214,0.5013765485,0.9999935503,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
941,0.7202964555,0.7202967003,0.7202964954,0.7202700164,0.9999946891,0.5013730569,0.5013729405,0.5013730207,0.5013765339,0.9999936063,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
942,0.7202964588,0.7202967004,0.7202964978,0.7202700959,0.9999947351,0.5013730554,0.5013729405,0.50137302,0.5013765195,0.9999936618,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
943,0.7202964621,0.7202967005,0.7202965002,0.7202701749,0.9999947807,0.5013730539,0.5013729405,0.5013730193,0.5013765051,0.9999937169,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
944,0.7202964653,0.7202967006,0.7202965025,0.7202702537,0.999994826,0.5013730524,0.5013729405,0.5013730186,0.5013764908,0.9999937715,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
945,0.7202964685,0.7202967007,0.7202965048,0.7202703321,0.9999948708,0.501373051,0.5013729405,0.501373018,0.5013764767,0.9999938256,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
946,0.7202964716,0.7202967008,0.7202965071,0.7202704102,0.9999949153,0.5013730496,0.5013729406,0.5013730173,0.5013764625,0.9999938793,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
947,0.7202964747,0.7202967009,0.7202965093,0.720270488,0.9999949594,0.5013730481,0.5013729406,0.5013730167,0.5013764485,0.9999939324,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
948,0.7202964777,0.720296701,0.7202965116,0.7202705655,0.9999950031,0.5013730467,0.5013729406,0.501373016,0.5013764346,0.9999939852,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
949,0.7202964807,0.7202967011,0.7202965138,0.7202706426,0.9999950464,0.5013730454,0.5013729406,0.5013730154,0.5013764207,0.9999940374,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
950,0.7202964837,0.7202967012,0.720296516,0.7202707195,0.9999950894,0.501373044,0.5013729406,0.5013730148,0.501376407,0.9999940892,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
951,0.7202964866,0.7202967013,0.7202965181,0.720270796,0.9999951319,0.5013730427,0.5013729406,0.5013730141,0.5013763933,0.9999941406,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
952,0.7202964895,0.7202967014,0.7202965202,0.7202708722,0.9999951741,0.5013730413,0.5013729406,0.5013730135,0.5013763797,0.9999941915,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
953,0.7202964924,0.7202967015,0.7202965223,0.7202709481,0.999995216,0.50137304,0.5013729406,0.5013730129,0.5013763661,0.999994242,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
954,0.7202964952,0.7202967016,0.7202965244,0.7202710237,0.9999952574,0.5013730387,0.5013729407,0.5013730123,0.5013763527,0.999994292,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
955,0.720296498,0.7202967017,0.7202965265,0.720271099,0.9999952985,0.5013730375,0.5013729407,0.5013730117,0.5013763393,0.9999943416,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
956,0.7202965007,0.7202967017,0.7202965285,0.7202711739,0.9999953393,0.5013730362,0.5013729407,0.5013730111,0.5013763261,0.9999943907,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
957,0.7202965034,0.7202967018,0.7202965305,0.7202712486,0.9999953797,0.501373035,0.5013729407,0.5013730105,0.5013763128,0.9999944395,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
958,0.7202965061,0.7202967019,0.7202965325,0.7202713229,0.9999954198,0.5013730338,0.5013729407,0.5013730099,0.5013762997,0.9999944878,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
959,0.7202965087,0.720296702,0.7202965345,0.720271397,0.9999954595,0.5013730325,0.5013729407,0.5013730093,0.5013762867,0.9999945357,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
960,0.7202965113,0.7202967021,0.7202965364,0.7202714708,0.9999954988,0.5013730313,0.5013729407,0.5013730088,0.5013762737,0.9999945831,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
961,0.7202965139,0.7202967021,0.7202965383,0.7202715442,0.9999955378,0.5013730302,0.5013729407,0.5013730082,0.5013762608,0.9999946302,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
962,0.7202965164,0.7202967022,0.7202965402,0.7202716174,0.9999955765,0.501373029,0.5013729407,0.5013730076,0.501376248,0.9999946769,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
963,0.7202965189,0.7202967023,0.7202965421,0.7202716903,0.9999956149,0.5013730279,0.5013729408,0.5013730071,0.5013762352,0.9999947231,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
964,0.7202965214,0.7202967024,0.720296544,0.7202717628,0.9999956529,0.5013730267,0.5013729408,0.5013730065,0.5013762226,0.999994769,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
965,0.7202965238,0.7202967024,0.7202965458,0.7202718351,0.9999956906,0.5013730256,0.5013729408,0.501373006,0.50137621,0.9999948144,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
966,0.7202965262,0.7202967025,0.7202965476,0.7202719071,0.9999957279,0.5013730245,0.5013729408,0.5013730054,0.5013761974,0.9999948594,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
967,0.7202965286,0.7202967026,0.7202965494,0.7202719788,0.999995765,0.5013730234,0.5013729408,0.5013730049,0.501376185,0.9999949041,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
968,0.7202965309,0.7202967027,0.7202965512,0.7202720503,0.9999958017,0.5013730224,0.5013729408,0.5013730043,0.5013761726,0.9999949484,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
969,0.7202965332,0.7202967027,0.720296553,0.7202721214,0.9999958381,0.5013730213,0.5013729408,0.5013730038,0.5013761603,0.9999949923,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
970,0.7202965355,0.7202967028,0.7202965547,0.7202721923,0.9999958741,0.5013730202,0.5013729408,0.5013730033,0.5013761481,0.9999950358,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
971,0.7202965378,0.7202967029,0.7202965564,0.7202722628,0.9999959099,0.5013730192,0.5013729408,0.5013730028,0.5013761359,0.9999950789,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
972,0.72029654,0.7202967029,0.7202965581,0.7202723331,0.9999959454,0.5013730182,0.5013729408,0.5013730023,0.5013761238,0.9999951217,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
973,0.7202965422,0.720296703,0.7202965598,0.7202724031,0.9999959805,0.5013730172,0.5013729408,0.5013730017,0.5013761118,0.999995164,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
974,0.7202965443,0.720296703,0.7202965614,0.7202724729,0.9999960153,0.5013730162,0.5013729409,0.5013730012,0.5013760998,0.999995206,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
975,0.7202965465,0.7202967031,0.7202965631,0.7202725423,0.9999960499,0.5013730152,0.5013729409,0.5013730007,0.5013760879,0.9999952477,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
976,0.7202965486,0.7202967032,0.7202965647,0.7202726115,0.9999960841,0.5013730143,0.5013729409,0.5013730002,0.5013760761,0.999995289,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
977,0.7202965507,0.7202967032,0.7202965663,0.7202726804,0.9999961181,0.5013730133,0.5013729409,0.5013729998,0.5013760644,0.9999953299,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
978,0.7202965527,0.7202967033,0.7202965679,0.7202727491,0.9999961517,0.5013730124,0.5013729409,0.5013729993,0.5013760527,0.9999953705,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
979,0.7202965547,0.7202967033,0.7202965695,0.7202728175,0.9999961851,0.5013730114,0.5013729409,0.5013729988,0.5013760411,0.9999954107,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
980,0.7202965567,0.7202967034,0.720296571,0.7202728856,0.9999962181,0.5013730105,0.5013729409,0.5013729983,0.5013760295,0.9999954506,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
981,0.7202965587,0.7202967035,0.7202965725,0.7202729534,0.9999962509,0.5013730096,0.5013729409,0.5013729978,0.501376018,0.9999954901,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
982,0.7202965606,0.7202967035,0.7202965741,0.720273021,0.9999962834,0.5013730087,0.5013729409,0.5013729974,0.5013760066,0.9999955293,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
983,0.7202965626,0.7202967036,0.7202965756,0.7202730883,0.9999963156,0.5013730078,0.5013729409,0.5013729969,0.5013759953,0.9999955681,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
984,0.7202965645,0.7202967036,0.720296577,0.7202731553,0.9999963476,0.501373007,0.5013729409,0.5013729964,0.501375984,0.9999956066,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
985,0.7202965663,0.7202967037,0.7202965785,0.7202732221,0.9999963792,0.5013730061,0.5013729409,0.501372996,0.5013759728,0.9999956448,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
986,0.7202965682,0.7202967037,0.7202965799,0.7202732886,0.9999964106,0.5013730053,0.501372941,0.5013729955,0.5013759616,0.9999956826,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
987,0.72029657,0.7202967038,0.7202965814,0.7202733549,0.9999964417,0.5013730044,0.501372941,0.5013729951,0.5013759505,0.9999957201,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
988,0.7202965718,0.7202967038,0.7202965828,0.7202734209,0.9999964726,0.5013730036,0.501372941,0.5013729946,0.5013759395,0.9999957573,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
989,0.7202965736,0.7202967039,0.7202965842,0.7202734867,0.9999965031,0.5013730028,0.501372941,0.5013729942,0.5013759285,0.9999957941,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
990,0.7202965753,0.7202967039,0.7202965856,0.7202735522,0.9999965334,0.501373002,0.501372941,0.5013729938,0.5013759176,0.9999958307,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
991,0.720296577,0.720296704,0.7202965869,0.7202736174,0.9999965635,0.5013730012,0.501372941,0.5013729933,0.5013759067,0.9999958669,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
992,0.7202965787,0.720296704,0.7202965883,0.7202736824,0.9999965933,0.5013730004,0.501372941,0.5013729929,0.5013758959,0.9999959028,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
993,0.7202965804,0.7202967041,0.7202965896,0.7202737471,0.9999966228,0.5013729996,0.501372941,0.5013729925,0.5013758852,0.9999959384,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
994,0.7202965821,0.7202967041,0.720296591,0.7202738116,0.9999966521,0.5013729989,0.501372941,0.5013729921,0.5013758745,0.9999959737,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
995,0.7202965837,0.7202967042,0.7202965923,0.7202738759,0.9999966811,0.5013729981,0.501372941,0.5013729917,0.5013758639,0.9999960087,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
996,0.7202965853,0.7202967042,0.7202965936,0.7202739399,0.9999967099,0.5013729974,0.501372941,0.5013729912,0.5013758534,0.9999960433,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
997,0.7202965869,0.7202967042,0.7202965948,0.7202740036,0.9999967384,0.5013729967,0.501372941,0.5013729908,0.5013758429,0.9999960777,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
998,0.7202965885,0.7202967043,0.7202965961,0.7202740672,0.9999967667,0.5013729959,0.501372941,0.5013729904,0.5013758325,0.9999961118,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000
999,0.7202965901,0.7202967043,0.7202965973,0.7202741304,0.9999967947,0.5013729952,0.501372941,0.50137299,0.5013758221,0.9999961455,0.720,0.720,0.720,0.720,1.000,0.501,0.501,0.501,0.501,1.000


==> SWAP2m.csv <==
step,Cwom,C1m,C2m,Cwomtest,C1mtest,C2mtest,Cwomround,C1mround,C2mround,Cwomtestround,C1mtestround,C2mtestround
0,0.3770123901,0.4782136387,0.504415576,0.436039152,0.512208757,0.4929023525,0.377,0.478,0.504,0.436,0.512,0.493
1,0.3798569704,0.4842144869,0.5104333963,0.4369018495,0.5154514245,0.4947169958,0.38,0.484,0.51,0.437,0.515,0.495
2,0.3828007523,0.4902442204,0.5163359071,0.4377903802,0.5186978438,0.4965031001,0.383,0.49,0.516,0.438,0.519,0.497
3,0.3858445851,0.4962871928,0.5221089985,0.4387047748,0.5219362458,0.49825733,0.386,0.496,0.522,0.439,0.522,0.498
4,0.3889890432,0.5023273552,0.5277411458,0.4396449909,0.5251543918,0.4999771702,0.389,0.502,0.528,0.44,0.525,0.5
5,0.3922344024,0.5083484773,0.5332232621,0.4406109083,0.5283397596,0.5016608323,0.392,0.508,0.533,0.441,0.528,0.502
6,0.3955806154,0.5143343841,0.5385485017,0.4416023243,0.5314797505,0.5033071484,0.396,0.514,0.539,0.442,0.531,0.503
7,0.3990272893,0.5202692006,0.5437120369,0.4426189499,0.5345619086,0.5049154636,0.399,0.52,0.544,0.443,0.535,0.505
8,0.4025736638,0.5261375961,0.5487108252,0.4436604057,0.5375741456,0.5064855325,0.403,0.526,0.549,0.444,0.538,0.506
9,0.4062185913,0.5319250191,0.5535433795,0.444726219,0.5405049614,0.5080174273,0.406,0.532,0.554,0.445,0.541,0.508
10,0.4099605188,0.5376179143,0.5582095494,0.4458158211,0.5433436525,0.5095114578,0.41,0.538,0.558,0.446,0.543,0.51
11,0.4137974728,0.5432039136,0.5627103179,0.4469285455,0.5460804992,0.5109681065,0.414,0.543,0.563,0.447,0.546,0.511
12,0.4177270472,0.5486719945,0.5670476167,0.4480636271,0.548706925,0.5123879753,0.418,0.549,0.567,0.448,0.549,0.512
13,0.4217463941,0.5540126013,0.5712241593,0.4492202019,0.5512156215,0.5137717449,0.422,0.554,0.571,0.449,0.551,0.514
14,0.4258522193,0.5592177249,0.5752432925,0.4503973082,0.5536006359,0.5151201448,0.426,0.559,0.575,0.45,0.554,0.515
15,0.430040781,0.5642809407,0.5791088649,0.4515938879,0.5558574188,0.5164339297,0.43,0.564,0.579,0.452,0.556,0.516
16,0.4343078944,0.5691974061,0.5828251125,0.4528087902,0.5579828321,0.5177138645,0.434,0.569,0.583,0.453,0.558,0.518
17,0.4386489393,0.5739638184,0.5863965584,0.4540407748,0.5599751203,0.5189607127,0.439,0.574,0.586,0.454,0.56,0.519
18,0.4430588743,0.57857834,0.589827927,0.4552885177,0.5618338479,0.5201752294,0.443,0.579,0.59,0.455,0.562,0.52
19,0.4475322552,0.5830404936,0.5931240715,0.4565506169,0.5635598089,0.5213581571,0.448,0.583,0.593,0.457,0.564,0.521
20,0.4520632585,0.5873510361,0.5962899122,0.4578255995,0.5651549133,0.5225102229,0.452,0.587,0.596,0.458,0.565,0.523
21,0.45664571,0.5915118158,0.5993303866,0.4591119305,0.566622058,0.5236321378,0.457,0.592,0.599,0.459,0.567,0.524
22,0.4612731181,0.5955256204,0.6022504077,0.4604080207,0.5679649878,0.5247245971,0.461,0.596,0.602,0.46,0.568,0.525
23,0.4659387113,0.5993960216,0.6050548322,0.4617122375,0.5691881527,0.5257882806,0.466,0.599,0.605,0.462,0.569,0.526
24,0.4706354803,0.6031272214,0.6077484342,0.4630229145,0.5702965657,0.5268238545,0.471,0.603,0.608,0.463,0.57,0.527
25,0.4753562224,0.6067239053,0.6103358871,0.4643383626,0.5712956668,0.5278319725,0.475,0.607,0.61,0.464,0.571,0.528
26,0.4800935904,0.6101911053,0.6128217487,0.4656568815,0.5721911965,0.528813278,0.48,0.61,0.613,0.466,0.572,0.529
27,0.4848401418,0.6135340755,0.615210452,0.4669767704,0.5729890796,0.5297684056,0.485,0.614,0.615,0.467,0.573,0.53
28,0.4895883912,0.6167581823,0.6175062991,0.4682963399,0.5736953237,0.5306979826,0.49,0.617,0.618,0.468,0.574,0.531
29,0.4943308622,0.6198688101,0.6197134574,0.4696139229,0.5743159305,0.5316026314,0.494,0.62,0.62,0.47,0.574,0.532
30,0.4990601396,0.6228712818,0.6218359584,0.4709278854,0.5748568217,0.5324829702,0.499,0.623,0.622,0.471,0.575,0.532
31,0.5037689207,0.6257707953,0.6238776979,0.4722366368,0.5753237787,0.5333396148,0.504,0.626,0.624,0.472,0.575,0.533
32,0.5084500648,0.6285723735,0.6258424374,0.4735386395,0.5757223947,0.5341731796,0.508,0.629,0.626,0.474,0.576,0.534
33,0.5130966406,0.6312808274,0.6277338062,0.4748324178,0.5760580391,0.5349842784,0.513,0.631,0.628,0.475,0.576,0.535
34,0.5177019699,0.6339007311,0.6295553039,0.4761165655,0.5763358319,0.5357735252,0.518,0.634,0.63,0.476,0.576,0.536
35,0.5222596681,0.6364364068,0.6313103035,0.4773897533,0.5765606275,0.5365415347,0.522,0.636,0.631,0.477,0.577,0.537
36,0.5267636804,0.6388919178,0.6330020548,0.4786507342,0.576737006,0.5372889222,0.527,0.639,0.633,0.479,0.577,0.537
37,0.5312083134,0.64127107,0.6346336871,0.4798983482,0.5768692711,0.5380163043,0.531,0.641,0.635,0.48,0.577,0.538
38,0.535588262,0.6435774172,0.6362082128,0.4811315264,0.5769614529,0.5387242981,0.536,0.644,0.636,0.481,0.577,0.539
39,0.5398986306,0.6458142727,0.6377285304,0.4823492925,0.5770173155,0.5394135216,0.54,0.646,0.638,0.482,0.577,0.539
40,0.54413495,0.6479847226,0.6391974273,0.4835507651,0.5770403665,0.5400845928,0.544,0.648,0.639,0.484,0.577,0.54
41,0.5482931888,0.6500916422,0.6406175837,0.4847351575,0.5770338695,0.5407381297,0.548,0.65,0.641,0.485,0.577,0.541
42,0.5523697593,0.6521377137,0.6419915746,0.4859017767,0.5770008583,0.5413747494,0.552,0.652,0.642,0.486,0.577,0.541
43,0.5563615195,0.6541254438,0.6433218731,0.4870500226,0.576944151,0.5419950677,0.556,0.654,0.643,0.487,0.577,0.542
44,0.5602657703,0.6560571825,0.6446108535,0.4881793845,0.5768663652,0.5425996982,0.56,0.656,0.645,0.488,0.577,0.543
45,0.5640802478,0.6579351404,0.6458607939,0.4892894388,0.5767699331,0.5431892519,0.564,0.658,0.646,0.489,0.577,0.543
46,0.5678031128,0.6597614056,0.6470738791,0.4903798448,0.5766571158,0.5437643368,0.568,0.66,0.647,0.49,0.577,0.544
47,0.5714329367,0.6615379594,0.6482522036,0.4914503403,0.5765300175,0.5443255563,0.571,0.662,0.648,0.491,0.577,0.544
48,0.5749686842,0.6632666909,0.6493977741,0.492500737,0.5763905988,0.5448735095,0.575,0.663,0.649,0.493,0.576,0.545
49,0.5784096937,0.66494941,0.6505125128,0.4935309156,0.5762406887,0.5454087901,0.578,0.665,0.651,0.494,0.576,0.545
50,0.5817556562,0.6665878584,0.6515982601,0.4945408204,0.5760819962,0.5459319861,0.582,0.667,0.652,0.495,0.576,0.546
51,0.5850065918,0.6681837205,0.6526567776,0.4955304539,0.5759161209,0.5464436786,0.585,0.668,0.653,0.496,0.576,0.546
52,0.5881628261,0.669738631,0.6536897507,0.4964998717,0.575744562,0.5469444422,0.588,0.67,0.654,0.496,0.576,0.547
53,0.5912249653,0.6712541826,0.654698792,0.4974491769,0.5755687274,0.5474348436,0.591,0.671,0.655,0.497,0.576,0.547
54,0.5941938712,0.6727319312,0.6556854438,0.4983785149,0.5753899405,0.5479154419,0.594,0.673,0.656,0.498,0.575,0.548
55,0.5970706362,0.6741734009,0.656651181,0.4992880686,0.5752094479,0.5483867877,0.597,0.674,0.657,0.499,0.575,0.548
56,0.5998565588,0.675580087,0.6575974143,0.5001780533,0.5750284243,0.5488494228,0.6,0.676,0.658,0.5,0.575,0.549
57,0.6025531192,0.6769534585,0.6585254926,0.5010487121,0.5748479785,0.54930388,0.603,0.677,0.659,0.501,0.575,0.549
58,0.6051619566,0.6782949592,0.6594367061,0.501900312,0.5746691572,0.5497506828,0.605,0.678,0.659,0.502,0.575,0.55
59,0.6076848463,0.6796060089,0.6603322885,0.5027331393,0.5744929496,0.550190345,0.608,0.68,0.66,0.503,0.574,0.55
60,0.6101236793,0.6808880031,0.6612134203,0.5035474963,0.5743202903,0.5506233704,0.61,0.681,0.661,0.504,0.574,0.551
61,0.6124804417,0.6821423123,0.6620812307,0.5043436978,0.5741520621,0.5510502529,0.612,0.682,0.662,0.504,0.574,0.551
62,0.6147571967,0.6833702813,0.6629368004,0.505122068,0.5739890991,0.5514714758,0.615,0.683,0.663,0.505,0.574,0.551
63,0.6169560667,0.6845732281,0.6637811641,0.5058829379,0.5738321881,0.5518875122,0.617,0.685,0.664,0.506,0.574,0.552
64,0.6190792184,0.6857524418,0.6646153122,0.5066266426,0.5736820707,0.5522988245,0.619,0.686,0.665,0.507,0.574,0.552
65,0.6211288474,0.6869091817,0.6654401933,0.5073535192,0.573539445,0.5527058643,0.621,0.687,0.665,0.507,0.574,0.553
66,0.6231071656,0.6880446747,0.6662567164,0.5080639052,0.5734049665,0.5531090721,0.623,0.688,0.666,0.508,0.573,0.553
67,0.6250163892,0.6891601145,0.6670657523,0.5087581365,0.5732792496,0.5535088778,0.625,0.689,0.667,0.509,0.573,0.554
68,0.6268587283,0.6902566589,0.6678681358,0.5094365462,0.5731628685,0.5539056998,0.627,0.69,0.668,0.509,0.573,0.554
69,0.6286363776,0.6913354291,0.6686646671,0.5100994636,0.5730563579,0.5542999456,0.629,0.691,0.669,0.51,0.573,0.554
70,0.6303515082,0.6923975073,0.6694561135,0.5107472127,0.5729602136,0.5546920113,0.63,0.692,0.669,0.511,0.573,0.555
71,0.6320062605,0.6934439363,0.6702432108,0.5113801121,0.5728748936,0.5550822816,0.632,0.693,0.67,0.511,0.573,0.555
72,0.6336027383,0.6944757175,0.6710266645,0.5119984741,0.5728008183,0.5554711296,0.634,0.694,0.671,0.512,0.573,0.555
73,0.6351430035,0.6954938101,0.6718071511,0.5126026039,0.572738371,0.5558589171,0.635,0.695,0.672,0.513,0.573,0.556
74,0.636629072,0.696499131,0.6725853191,0.5131928001,0.5726878987,0.5562459941,0.637,0.696,0.673,0.513,0.573,0.556
75,0.6380629102,0.697492553,0.6733617899,0.5137693536,0.5726497124,0.5566326987,0.638,0.697,0.673,0.514,0.573,0.557
76,0.639446432,0.6984749058,0.6741371588,0.514332548,0.5726240875,0.5570193573,0.639,0.698,0.674,0.514,0.573,0.557
77,0.6407814972,0.6994469746,0.6749119956,0.5148826596,0.5726112643,0.5574062843,0.641,0.699,0.675,0.515,0.573,0.557
78,0.6420699096,0.7004095011,0.6756868456,0.5154199573,0.5726114483,0.557793782,0.642,0.7,0.676,0.515,0.573,0.558
79,0.6433134159,0.7013631831,0.6764622296,0.5159447025,0.5726248112,0.5581821403,0.643,0.701,0.676,0.516,0.573,0.558
80,0.6445137055,0.7023086755,0.6772386449,0.5164571497,0.5726514906,0.5585716369,0.645,0.702,0.677,0.516,0.573,0.559
81,0.6456724099,0.7032465902,0.6780165657,0.5169575465,0.5726915912,0.5589625368,0.646,0.703,0.678,0.517,0.573,0.559
82,0.6467911033,0.7041774976,0.6787964429,0.5174461335,0.5727451851,0.5593550923,0.647,0.704,0.679,0.517,0.573,0.559
83,0.6478713028,0.7051019269,0.6795787051,0.5179231453,0.572812312,0.559749543,0.648,0.705,0.68,0.518,0.573,0.56
84,0.648914469,0.7060203674,0.6803637584,0.5183888099,0.5728929806,0.5601461152,0.649,0.706,0.68,0.518,0.573,0.56
85,0.6499220074,0.7069332698,0.6811519869,0.5188433497,0.5729871686,0.5605450221,0.65,0.707,0.681,0.519,0.573,0.561
86,0.650895269,0.7078410471,0.6819437525,0.5192869812,0.5730948237,0.5609464634,0.651,0.708,0.682,0.519,0.573,0.561
87,0.651835552,0.7087440762,0.6827393953,0.5197199157,0.5732158645,0.5613506251,0.652,0.709,0.683,0.52,0.573,0.561
88,0.652744103,0.7096426992,0.6835392336,0.5201423595,0.5733501811,0.5617576796,0.653,0.71,0.684,0.52,0.573,0.562
89,0.6536221182,0.7105372248,0.6843435639,0.5205545139,0.5734976359,0.5621677852,0.654,0.711,0.684,0.521,0.573,0.562
90,0.6544707456,0.7114279299,0.6851526614,0.5209565758,0.573658065,0.5625810858,0.654,0.711,0.685,0.521,0.574,0.563
91,0.6552910859,0.7123150613,0.6859667794,0.5213487378,0.5738312788,0.5629977113,0.655,0.712,0.686,0.521,0.574,0.563
92,0.6560841947,0.7131988368,0.6867861499,0.5217311884,0.5740170634,0.5634177768,0.656,0.713,0.687,0.522,0.574,0.563
93,0.6568510837,0.7140794473,0.6876109834,0.5221041125,0.5742151814,0.5638413828,0.657,0.714,0.688,0.522,0.574,0.564
94,0.6575927226,0.7149570579,0.6884414693,0.522467691,0.5744253734,0.5642686151,0.658,0.715,0.688,0.522,0.574,0.564
95,0.6583100407,0.71583181,0.6892777757,0.5228221019,0.574647359,0.5646995445,0.658,0.716,0.689,0.523,0.575,0.565
96,0.6590039285,0.7167038223,0.6901200494,0.5231675195,0.5748808384,0.5651342268,0.659,0.717,0.69,0.523,0.575,0.565
97,0.6596752392,0.7175731926,0.6909684165,0.5235041156,0.5751254936,0.5655727029,0.66,0.718,0.691,0.524,0.575,0.566
98,0.6603247906,0.7184399993,0.6918229823,0.5238320587,0.5753809898,0.5660149983,0.66,0.718,0.692,0.524,0.575,0.566
99,0.6609533661,0.7193043027,0.6926838312,0.5241515147,0.5756469769,0.5664611238,0.661,0.719,0.693,0.524,0.576,0.566
100,0.6615617167,0.7201661468,0.6935510275,0.5244626472,0.5759230908,0.5669110748,0.662,0.72,0.694,0.524,0.576,0.567
101,0.6621505622,0.72102556,0.6944246151,0.5247656169,0.5762089554,0.5673648316,0.662,0.721,0.694,0.525,0.576,0.567
102,0.6627205926,0.7218825573,0.6953046177,0.5250605823,0.5765041834,0.5678223599,0.663,0.722,0.695,0.525,0.577,0.568
103,0.6632724693,0.7227371407,0.6961910397,0.5253476999,0.5768083786,0.5682836101,0.663,0.723,0.696,0.525,0.577,0.568
104,0.663806827,0.7235893011,0.6970838654,0.5256271236,0.5771211369,0.5687485181,0.664,0.724,0.697,0.526,0.577,0.569
105,0.6643242741,0.7244390189,0.6979830603,0.5258990055,0.5774420479,0.5692170048,0.664,0.724,0.698,0.526,0.577,0.569
106,0.6648253945,0.7252862656,0.6988885707,0.5261634956,0.5777706967,0.569688977,0.665,0.725,0.699,0.526,0.578,0.57
107,0.6653107486,0.7261310047,0.699800324,0.5264207418,0.5781066652,0.5701643268,0.665,0.726,0.7,0.526,0.578,0.57
108,0.6657808743,0.7269731924,0.7007182293,0.5266708903,0.5784495336,0.5706429323,0.666,0.727,0.701,0.527,0.578,0.571
109,0.6662362881,0.7278127789,0.7016421774,0.5269140851,0.5787988817,0.5711246575,0.666,0.728,0.702,0.527,0.579,0.571
110,0.6666774862,0.7286497092,0.7025720412,0.5271504688,0.5791542904,0.5716093528,0.667,0.729,0.703,0.527,0.579,0.572
111,0.6671049452,0.7294839236,0.7035076756,0.5273801817,0.5795153432,0.5720968547,0.667,0.729,0.704,0.527,0.58,0.572
112,0.6675191233,0.7303153588,0.7044489182,0.5276033626,0.5798816271,0.5725869868,0.668,0.73,0.704,0.528,0.58,0.573
113,0.667920461,0.7311439486,0.7053955893,0.5278201484,0.5802527341,0.5730795592,0.668,0.731,0.705,0.528,0.58,0.573
114,0.6683093818,0.7319696242,0.7063474921,0.5280306742,0.5806282619,0.5735743697,0.668,0.732,0.706,0.528,0.581,0.574
115,0.6686862935,0.7327923148,0.7073044128,0.5282350736,0.5810078156,0.5740712034,0.669,0.733,0.707,0.528,0.581,0.574
116,0.669051588,0.7336119487,0.7082661212,0.5284334781,0.581391008,0.5745698335,0.669,0.734,0.708,0.528,0.581,0.575
117,0.6694056431,0.734428453,0.7092323705,0.5286260177,0.5817774608,0.5750700217,0.669,0.734,0.709,0.529,0.582,0.575
118,0.6697488222,0.7352417543,0.7102028978,0.5288128206,0.5821668054,0.575571519,0.67,0.735,0.71,0.529,0.582,0.576
119,0.6700814757,0.7360517791,0.7111774243,0.5289940131,0.5825586834,0.5760740658,0.67,0.736,0.711,0.529,0.583,0.576
120,0.6704039411,0.7368584541,0.7121556557,0.52916972,0.5829527472,0.5765773935,0.67,0.737,0.712,0.529,0.583,0.577
121,0.6707165436,0.7376617063,0.7131372823,0.5293400643,0.583348661,0.5770812249,0.671,0.738,0.713,0.529,0.583,0.577
122,0.671019597,0.7384614633,0.7141219796,0.5295051671,0.5837461003,0.5775852753,0.671,0.738,0.714,0.53,0.584,0.578
123,0.6713134038,0.7392576534,0.7151094087,0.5296651479,0.5841447533,0.5780892544,0.671,0.739,0.715,0.53,0.584,0.578
124,0.6715982559,0.7400502059,0.7160992172,0.5298201245,0.5845443201,0.5785928669,0.672,0.74,0.716,0.53,0.585,0.579
125,0.671874435,0.7408390506,0.7170910392,0.5299702126,0.5849445138,0.579095815,0.672,0.741,0.717,0.53,0.585,0.579
126,0.672142213,0.7416241189,0.7180844967,0.5301155266,0.58534506,0.5795977996,0.672,0.742,0.718,0.53,0.585,0.58
127,0.6724018526,0.7424053425,0.7190792002,0.5302561788,0.5857456968,0.5800985228,0.672,0.742,0.719,0.53,0.586,0.58
128,0.6726536072,0.7431826545,0.72007475,0.5303922799,0.5861461753,0.5805976895,0.673,0.743,0.72,0.53,0.586,0.581
129,0.6728977221,0.7439559888,0.7210707368,0.5305239387,0.586546259,0.5810950104,0.673,0.744,0.721,0.531,0.587,0.581
130,0.6731344338,0.7447252801,0.7220667436,0.5306512623,0.5869457236,0.5815902038,0.673,0.745,0.722,0.531,0.587,0.582
131,0.6733639714,0.7454904639,0.723062347,0.5307743562,0.5873443572,0.5820829983,0.673,0.745,0.723,0.531,0.587,0.582
132,0.673586556,0.7462514766,0.7240571182,0.5308933237,0.5877419597,0.5825731353,0.674,0.746,0.724,0.531,0.588,0.583
133,0.6738024017,0.7470082549,0.7250506255,0.5310082668,0.5881383427,0.5830603714,0.674,0.747,0.725,0.531,0.588,0.583
134,0.6740117154,0.7477607362,0.7260424354,0.5311192853,0.5885333289,0.5835444806,0.674,0.748,0.726,0.531,0.589,0.584
135,0.6742146973,0.7485088584,0.7270321146,0.5312264776,0.5889267521,0.5840252567,0.674,0.749,0.727,0.531,0.589,0.584
136,0.6744115412,0.7492525595,0.7280192323,0.5313299401,0.5893184567,0.5845025153,0.674,0.749,0.728,0.531,0.589,0.585
137,0.6746024345,0.749991778,0.7290033615,0.5314297675,0.5897082972,0.5849760956,0.675,0.75,0.729,0.531,0.59,0.585
138,0.6747875588,0.7507264523,0.7299840814,0.5315260528,0.5900961379,0.5854458617,0.675,0.751,0.73,0.532,0.59,0.585
139,0.6749670897,0.7514565211,0.7309609794,0.5316188871,0.5904818524,0.5859117042,0.675,0.751,0.731,0.532,0.59,0.586
140,0.6751411973,0.7521819228,0.7319336527,0.53170836,0.5908653233,0.5863735407,0.675,0.752,0.732,0.532,0.591,0.586
141,0.6753100465,0.752902596,0.7329017103,0.5317945591,0.5912464419,0.5868313165,0.675,0.753,0.733,0.532,0.591,0.587
142,0.6754737966,0.7536184793,0.733864775,0.5318775705,0.5916251076,0.5872850049,0.675,0.754,0.734,0.532,0.592,0.587
143,0.6756326024,0.7543295107,0.7348224849,0.5319574786,0.5920012274,0.5877346068,0.676,0.754,0.735,0.532,0.592,0.588
144,0.6757866136,0.7550356287,0.735774495,0.5320343658,0.5923747158,0.5881801505,0.676,0.755,0.736,0.532,0.592,0.588
145,0.6759359752,0.7557367711,0.7367204785,0.5321083132,0.5927454944,0.5886216904,0.676,0.756,0.737,0.532,0.593,0.589
146,0.6760808278,0.7564328759,0.7376601284,0.5321794,0.5931134914,0.5890593063,0.676,0.756,0.738,0.532,0.593,0.589
147,0.6762213077,0.757123881,0.7385931583,0.5322477038,0.5934786411,0.589493102,0.676,0.757,0.739,0.532,0.593,0.589
148,0.6763575469,0.7578097242,0.7395193036,0.5323133006,0.5938408842,0.5899232035,0.676,0.758,0.74,0.532,0.594,0.59
149,0.6764896734,0.7584903434,0.7404383222,0.5323762646,0.5942001666,0.5903497576,0.676,0.758,0.74,0.532,0.594,0.59
150,0.6766178113,0.7591656765,0.7413499946,0.5324366688,0.59455644,0.5907729295,0.677,0.759,0.741,0.532,0.595,0.591
151,0.6767420809,0.7598356617,0.7422541254,0.5324945841,0.5949096607,0.5911929016,0.677,0.76,0.742,0.532,0.595,0.591
152,0.6768625988,0.7605002376,0.7431505422,0.5325500803,0.5952597903,0.5916098707,0.677,0.761,0.743,0.533,0.595,0.592
153,0.676979478,0.7611593431,0.7440390968,0.5326032253,0.5956067948,0.5920240467,0.677,0.761,0.744,0.533,0.596,0.592
154,0.6770928282,0.7618129176,0.7449196646,0.5326540856,0.5959506443,0.5924356501,0.677,0.762,0.745,0.533,0.596,0.592
155,0.6772027558,0.7624609013,0.7457921441,0.5327027263,0.5962913133,0.5928449103,0.677,0.762,0.746,0.533,0.596,0.593
156,0.6773093637,0.7631032352,0.7466564571,0.5327492108,0.5966287801,0.5932520641,0.677,0.763,0.747,0.533,0.597,0.593
157,0.677412752,0.7637398612,0.7475125477,0.5327936013,0.5969630268,0.5936573533,0.677,0.764,0.748,0.533,0.597,0.594
158,0.6775130176,0.7643707226,0.7483603821,0.5328359582,0.5972940388,0.5940610237,0.678,0.764,0.748,0.533,0.597,0.594
159,0.6776102547,0.7649957636,0.7491999473,0.5328763407,0.597621805,0.5944633232,0.678,0.765,0.749,0.533,0.598,0.594
160,0.6777045543,0.7656149302,0.7500312508,0.5329148067,0.5979463176,0.5948645009,0.678,0.766,0.75,0.533,0.598,0.595
161,0.6777960049,0.7662281696,0.7508543195,0.5329514125,0.5982675715,0.5952648057,0.678,0.766,0.751,0.533,0.598,0.595
162,0.6778846924,0.7668354313,0.7516691985,0.5329862132,0.5985855648,0.595664485,0.678,0.767,0.752,0.533,0.599,0.596
163,0.6779707,0.7674366662,0.7524759505,0.5330192624,0.5989002981,0.5960637842,0.678,0.767,0.752,0.533,0.599,0.596
164,0.6780541084,0.7680318276,0.7532746545,0.5330506126,0.5992117747,0.5964629459,0.678,0.768,0.753,0.533,0.599,0.596
165,0.6781349959,0.7686208709,0.7540654044,0.5330803148,0.5995200004,0.5968622089,0.678,0.769,0.754,0.533,0.6,0.597
166,0.6782134385,0.7692037539,0.7548483085,0.5331084188,0.5998249833,0.5972618079,0.678,0.769,0.755,0.533,0.6,0.597
167,0.6782895098,0.7697804369,0.7556234879,0.5331349734,0.6001267337,0.5976619732,0.678,0.77,0.756,0.533,0.6,0.598
168,0.6783632814,0.7703508828,0.7563910755,0.5331600257,0.600425264,0.5980629298,0.678,0.77,0.756,0.533,0.6,0.598
169,0.6784348226,0.7709150573,0.7571512147,0.5331836221,0.6007205886,0.5984648977,0.678,0.771,0.757,0.533,0.601,0.598
170,0.6785042006,0.771472929,0.7579040587,0.5332058074,0.6010127239,0.5988680916,0.679,0.771,0.758,0.533,0.601,0.599
171,0.6785714807,0.7720244695,0.7586497688,0.5332266257,0.6013016877,0.5992727204,0.679,0.772,0.759,0.533,0.601,0.599
172,0.6786367261,0.7725696534,0.7593885138,0.5332461195,0.6015875,0.5996789873,0.679,0.773,0.759,0.533,0.602,0.6
173,0.6786999983,0.7731084586,0.7601204685,0.5332643305,0.6018701819,0.60008709,0.679,0.773,0.76,0.533,0.602,0.6
174,0.6787613568,0.773640866,0.760845813,0.5332812992,0.6021497562,0.6004972204,0.679,0.774,0.761,0.533,0.602,0.6
175,0.6788208595,0.7741668601,0.7615647318,0.5332970652,0.6024262469,0.6009095645,0.679,0.774,0.762,0.533,0.602,0.601
176,0.6788785622,0.7746864285,0.7622774122,0.5333116668,0.6026996794,0.6013243029,0.679,0.775,0.762,0.533,0.603,0.601
177,0.6789345195,0.7751995625,0.7629840442,0.5333251415,0.6029700802,0.6017416103,0.679,0.775,0.763,0.533,0.603,0.602
178,0.678988784,0.7757062565,0.763684819,0.5333375257,0.6032374768,0.6021616559,0.679,0.776,0.764,0.533,0.603,0.602
179,0.6790414069,0.7762065086,0.7643799285,0.5333488548,0.6035018979,0.6025846035,0.679,0.776,0.764,0.533,0.604,0.603
180,0.6790924379,0.7767003203,0.7650695645,0.5333591634,0.603763373,0.6030106112,0.679,0.777,0.765,0.533,0.604,0.603
181,0.679141925,0.7771876966,0.7657539178,0.533368485,0.6040219322,0.6034398321,0.679,0.777,0.766,0.533,0.604,0.603
182,0.6791899149,0.7776686457,0.7664331777,0.5333768524,0.6042776066,0.6038724139,0.679,0.778,0.766,0.533,0.604,0.604
183,0.679236453,0.7781431796,0.7671075312,0.5333842972,0.6045304278,0.6043084989,0.679,0.778,0.767,0.533,0.605,0.604
184,0.6792815831,0.7786113134,0.7677771627,0.5333908505,0.6047804282,0.6047482247,0.679,0.779,0.768,0.533,0.605,0.605
185,0.6793253479,0.7790730657,0.7684422532,0.5333965422,0.6050276403,0.6051917235,0.679,0.779,0.768,0.533,0.605,0.605
186,0.6793677887,0.7795284583,0.7691029798,0.5334014016,0.6052720975,0.6056391229,0.679,0.78,0.769,0.533,0.605,0.606
187,0.6794089457,0.7799775163,0.7697595155,0.5334054571,0.6055138331,0.6060905453,0.679,0.78,0.77,0.533,0.606,0.606
188,0.6794488576,0.7804202678,0.7704120287,0.5334087364,0.6057528811,0.6065461087,0.679,0.78,0.77,0.533,0.606,0.607
189,0.6794875622,0.7808567442,0.7710606829,0.5334112664,0.6059892756,0.607005926,0.679,0.781,0.771,0.533,0.606,0.607
190,0.679525096,0.7812869798,0.7717056362,0.5334130731,0.6062230507,0.6074701056,0.68,0.781,0.772,0.533,0.606,0.607
191,0.6795614947,0.7817110117,0.7723470412,0.533414182,0.6064542409,0.6079387515,0.68,0.782,0.772,0.533,0.606,0.608
192,0.6795967925,0.7821288798,0.7729850447,0.5334146177,0.6066828806,0.6084119628,0.68,0.782,0.773,0.533,0.607,0.608
193,0.6796310228,0.782540627,0.7736197879,0.5334144042,0.6069090044,0.6088898344,0.68,0.783,0.774,0.533,0.607,0.609
194,0.6796642181,0.7829462983,0.7742514056,0.5334135647,0.6071326466,0.6093724566,0.68,0.783,0.774,0.533,0.607,0.609
195,0.6796964096,0.7833459416,0.7748800265,0.533412122,0.6073538419,0.6098599153,0.68,0.783,0.775,0.533,0.607,0.61
196,0.6797276279,0.7837396068,0.775505773,0.5334100979,0.6075726243,0.6103522921,0.68,0.784,0.776,0.533,0.608,0.61
197,0.6797579025,0.7841273463,0.7761287613,0.5334075139,0.6077890283,0.6108496643,0.68,0.784,0.776,0.533,0.608,0.611
198,0.679787262,0.7845092145,0.7767491011,0.5334043907,0.6080030878,0.6113521048,0.68,0.785,0.777,0.533,0.608,0.611
199,0.6798157342,0.7848852677,0.7773668958,0.5334007483,0.6082148366,0.6118596823,0.68,0.785,0.777,0.533,0.608,0.612
200,0.679843346,0.7852555642,0.7779822424,0.5333966064,0.6084243085,0.6123724613,0.68,0.785,0.778,0.533,0.608,0.612
201,0.6798701235,0.7856201639,0.7785952317,0.533391984,0.6086315367,0.6128905021,0.68,0.786,0.779,0.533,0.609,0.613
202,0.6798960921,0.7859791283,0.7792059483,0.5333868994,0.6088365544,0.6134138607,0.68,0.786,0.779,0.533,0.609,0.613
203,0.6799212763,0.7863325206,0.7798144706,0.5333813706,0.6090393943,0.6139425891,0.68,0.786,0.78,0.533,0.609,0.614
204,0.6799456999,0.786680405,0.7804208709,0.5333754149,0.6092400891,0.6144767352,0.68,0.787,0.78,0.533,0.609,0.614
205,0.6799693861,0.7870228472,0.7810252158,0.5333690492,0.6094386708,0.6150163425,0.68,0.787,0.781,0.533,0.609,0.615
206,0.6799923572,0.7873599139,0.781627566,0.5333622898,0.6096351714,0.615561451,0.68,0.787,0.782,0.533,0.61,0.616
207,0.680014635,0.7876916727,0.7822279767,0.5333551526,0.6098296222,0.6161120961,0.68,0.788,0.782,0.533,0.61,0.616
208,0.6800362404,0.7880181921,0.7828264976,0.5333476531,0.6100220544,0.6166683096,0.68,0.788,0.783,0.533,0.61,0.617
209,0.680057194,0.7883395415,0.7834231734,0.533339806,0.6102124988,0.6172301194,0.68,0.788,0.783,0.533,0.61,0.617
210,0.6800775156,0.7886557907,0.7840180436,0.533331626,0.6104009856,0.6177975494,0.68,0.789,0.784,0.533,0.61,0.618
211,0.6800972242,0.7889670101,0.7846111429,0.5333231271,0.6105875448,0.6183706197,0.68,0.789,0.785,0.533,0.611,0.618
212,0.6801163386,0.7892732706,0.7852025019,0.5333143229,0.6107722059,0.6189493469,0.68,0.789,0.785,0.533,0.611,0.619
213,0.6801348769,0.7895746433,0.7857921464,0.5333052267,0.6109549981,0.6195337438,0.68,0.79,0.786,0.533,0.611,0.62
214,0.6801528564,0.7898711995,0.7863800988,0.5332958512,0.61113595,0.62012382,0.68,0.79,0.786,0.533,0.611,0.62
215,0.6801702942,0.7901630107,0.7869663773,0.5332862089,0.6113150899,0.6207195815,0.68,0.79,0.787,0.533,0.611,0.621
216,0.6801872068,0.7904501484,0.7875509973,0.5332763118,0.6114924458,0.6213210312,0.68,0.79,0.788,0.533,0.611,0.621
217,0.6802036101,0.790732684,0.7881339707,0.5332661717,0.6116680449,0.621928169,0.68,0.791,0.788,0.533,0.612,0.622
218,0.6802195195,0.7910106887,0.7887153071,0.5332557999,0.6118419143,0.6225409918,0.68,0.791,0.789,0.533,0.612,0.623
219,0.6802349501,0.7912842337,0.7892950135,0.5332452072,0.6120140806,0.623159494,0.68,0.791,0.789,0.533,0.612,0.623
220,0.6802499164,0.7915533897,0.7898730951,0.5332344044,0.6121845698,0.6237836675,0.68,0.792,0.79,0.533,0.612,0.624
221,0.6802644326,0.791818227,0.7904495556,0.5332234018,0.6123534077,0.624413502,0.68,0.792,0.79,0.533,0.612,0.624
222,0.6802785122,0.7920788157,0.7910243976,0.5332122094,0.6125206194,0.6250489855,0.68,0.792,0.791,0.533,0.613,0.625
223,0.6802921686,0.7923352253,0.7915976227,0.5332008368,0.6126862298,0.6256901039,0.68,0.792,0.792,0.533,0.613,0.626
224,0.6803054146,0.7925875245,0.7921692325,0.5331892933,0.6128502633,0.6263368423,0.68,0.793,0.792,0.533,0.613,0.626
225,0.6803182626,0.7928357818,0.7927392286,0.5331775882,0.6130127437,0.6269891845,0.68,0.793,0.793,0.533,0.613,0.627
226,0.6803307248,0.7930800648,0.7933076131,0.5331657301,0.6131736946,0.6276471137,0.68,0.793,0.793,0.533,0.613,0.628
227,0.6803428128,0.7933204405,0.7938743894,0.5331537276,0.613333139,0.6283106131,0.68,0.793,0.794,0.533,0.613,0.628
228,0.680354538,0.7935569751,0.7944395621,0.533141589,0.6134910996,0.6289796659,0.68,0.794,0.794,0.533,0.613,0.629
229,0.6803659115,0.7937897341,0.7950031381,0.5331293221,0.6136475985,0.6296542559,0.68,0.794,0.795,0.533,0.614,0.63
230,0.6803769438,0.7940187821,0.7955651264,0.5331169348,0.6138026575,0.6303343679,0.68,0.794,0.796,0.533,0.614,0.63
231,0.6803876454,0.7942441831,0.7961255394,0.5331044345,0.613956298,0.6310199884,0.68,0.794,0.796,0.533,0.614,0.631
232,0.6803980263,0.7944659998,0.7966843926,0.5330918284,0.6141085409,0.6317111059,0.68,0.794,0.797,0.533,0.614,0.632
233,0.6804080962,0.7946842945,0.7972417054,0.5330791236,0.6142594066,0.6324077113,0.68,0.795,0.797,0.533,0.614,0.632
234,0.6804178645,0.7948991283,0.7977975019,0.5330663268,0.6144089153,0.6331097987,0.68,0.795,0.798,0.533,0.614,0.633
235,0.6804273404,0.7951105613,0.7983518108,0.5330534446,0.6145570866,0.6338173659,0.68,0.795,0.798,0.533,0.615,0.634
236,0.6804365328,0.795318653,0.7989046665,0.5330404833,0.6147039398,0.6345304147,0.68,0.795,0.799,0.533,0.615,0.635
237,0.6804454502,0.7955234616,0.7994561092,0.5330274491,0.6148494938,0.635248952,0.68,0.796,0.799,0.533,0.615,0.635
238,0.6804541009,0.7957250446,0.8000061853,0.5330143478,0.6149937671,0.6359729898,0.68,0.796,0.8,0.533,0.615,0.636
239,0.6804624931,0.7959234583,0.8005549483,0.5330011852,0.6151367776,0.6367025464,0.68,0.796,0.801,0.533,0.615,0.637
240,0.6804706346,0.7961187583,0.8011024592,0.5329879669,0.6152785431,0.6374376467,0.68,0.796,0.801,0.533,0.615,0.637
241,0.680478533,0.7963109989,0.8016487865,0.5329746982,0.6154190809,0.6381783229,0.68,0.796,0.802,0.533,0.615,0.638
242,0.6804861956,0.7965002336,0.8021940073,0.5329613842,0.615558408,0.6389246151,0.68,0.797,0.802,0.533,0.616,0.639
243,0.6804936295,0.7966865151,0.8027382076,0.5329480301,0.6156965408,0.6396765724,0.68,0.797,0.803,0.533,0.616,0.64
244,0.6805008418,0.7968698947,0.8032814824,0.5329346406,0.6158334956,0.6404342528,0.681,0.797,0.803,0.533,0.616,0.64
245,0.680507839,0.7970504231,0.803823937,0.5329212203,0.6159692881,0.6411977246,0.681,0.797,0.804,0.533,0.616,0.641
246,0.6805146278,0.7972281499,0.8043656865,0.5329077738,0.616103934,0.6419670669,0.681,0.797,0.804,0.533,0.616,0.642
247,0.6805212143,0.7974031236,0.8049068572,0.5328943055,0.6162374482,0.6427423702,0.681,0.797,0.805,0.533,0.616,0.643
248,0.6805276048,0.7975753921,0.8054475863,0.5328808195,0.6163698457,0.6435237369,0.681,0.798,0.805,0.533,0.616,0.644
249,0.6805338051,0.7977450019,0.805988023,0.5328673199,0.6165011407,0.6443112825,0.681,0.798,0.806,0.533,0.617,0.644
250,0.680539821,0.797911999,0.8065283287,0.5328538106,0.6166313476,0.6451051361,0.681,0.798,0.807,0.533,0.617,0.645
251,0.6805456581,0.7980764281,0.8070686776,0.5328402954,0.6167604801,0.645905441,0.681,0.798,0.807,0.533,0.617,0.646
252,0.6805513217,0.7982383334,0.807609257,0.5328267779,0.6168885517,0.6467123555,0.681,0.798,0.808,0.533,0.617,0.647
253,0.680556817,0.7983977578,0.8081502681,0.5328132617,0.6170155755,0.6475260537,0.681,0.798,0.808,0.533,0.617,0.648
254,0.6805621493,0.7985547436,0.8086919263,0.53279975,0.6171415646,0.6483467258,0.681,0.799,0.809,0.533,0.617,0.648
255,0.6805673234,0.798709332,0.8092344618,0.5327862463,0.6172665314,0.6491745796,0.681,0.799,0.809,0.533,0.617,0.649
256,0.680572344,0.7988615636,0.8097781202,0.5327727535,0.6173904884,0.6500098402,0.681,0.799,0.81,0.533,0.617,0.65
257,0.6805772157,0.7990114779,0.8103231628,0.5327592749,0.6175134475,0.6508527516,0.681,0.799,0.81,0.533,0.618,0.651
258,0.6805819432,0.7991591137,0.8108698673,0.5327458132,0.6176354206,0.6517035766,0.681,0.799,0.811,0.533,0.618,0.652
259,0.6805865306,0.7993045091,0.8114185284,0.5327323712,0.6177564192,0.6525625981,0.681,0.799,0.811,0.533,0.618,0.653
260,0.6805909823,0.7994477013,0.8119694581,0.5327189518,0.6178764545,0.6534301192,0.681,0.799,0.812,0.533,0.618,0.653
261,0.6805953024,0.7995887265,0.8125229865,0.5327055574,0.6179955376,0.6543064642,0.681,0.8,0.813,0.533,0.618,0.654
262,0.6805994946,0.7997276205,0.8130794622,0.5326921906,0.6181136792,0.6551919791,0.681,0.8,0.813,0.533,0.618,0.655
263,0.680603563,0.7998644181,0.8136392527,0.5326788538,0.6182308899,0.6560870321,0.681,0.8,0.814,0.533,0.618,0.656
264,0.6806075113,0.7999991535,0.8142027452,0.5326655493,0.61834718,0.6569920142,0.681,0.8,0.814,0.533,0.618,0.657
265,0.680611343,0.8001318602,0.8147703469,0.5326522793,0.6184625596,0.6579073396,0.681,0.8,0.815,0.533,0.618,0.658
266,0.6806150617,0.8002625708,0.8153424853,0.532639046,0.6185770386,0.6588334467,0.681,0.8,0.815,0.533,0.619,0.659
267,0.6806186707,0.8003913175,0.8159196093,0.5326258514,0.6186906266,0.6597707979,0.681,0.8,0.816,0.533,0.619,0.66
268,0.6806221734,0.8005181315,0.8165021886,0.5326126975,0.6188033333,0.6607198803,0.681,0.801,0.817,0.533,0.619,0.661
269,0.6806255729,0.8006430437,0.8170907149,0.5325995861,0.6189151679,0.6616812063,0.681,0.801,0.817,0.533,0.619,0.662
270,0.6806288723,0.8007660842,0.8176857021,0.5325865191,0.6190261394,0.6626553135,0.681,0.801,0.818,0.533,0.619,0.663
271,0.6806320747,0.8008872823,0.818287686,0.5325734982,0.6191362569,0.6636427656,0.681,0.801,0.818,0.533,0.619,0.664
272,0.6806351829,0.8010066669,0.818897225,0.5325605251,0.619245529,0.6646441517,0.681,0.801,0.819,0.533,0.619,0.665
273,0.6806381997,0.8011242664,0.8195148999,0.5325476013,0.6193539645,0.6656600876,0.681,0.801,0.82,0.533,0.619,0.666
274,0.680641128,0.8012401083,0.8201413142,0.5325347284,0.6194615717,0.666691215,0.681,0.801,0.82,0.533,0.619,0.667
275,0.6806439703,0.8013542199,0.8207770934,0.5325219079,0.619568359,0.6677382019,0.681,0.801,0.821,0.533,0.62,0.668
276,0.6806467292,0.8014666277,0.8214228853,0.532509141,0.6196743344,0.6688017426,0.681,0.801,0.821,0.533,0.62,0.669
277,0.6806494073,0.8015773577,0.8220793593,0.5324964293,0.619779506,0.6698825575,0.681,0.802,0.822,0.532,0.62,0.67
278,0.6806520068,0.8016864355,0.8227472057,0.5324837738,0.6198838816,0.6709813929,0.681,0.802,0.823,0.532,0.62,0.671
279,0.6806545303,0.801793886,0.8234271354,0.5324711759,0.619987469,0.6720990208,0.681,0.802,0.823,0.532,0.62,0.672
280,0.6806569798,0.8018997338,0.8241198783,0.5324586366,0.6200902757,0.6732362383,0.681,0.802,0.824,0.532,0.62,0.673
281,0.6806593578,0.8020040029,0.8248261829,0.5324461572,0.6201923093,0.6743938672,0.681,0.802,0.825,0.532,0.62,0.674
282,0.6806616662,0.8021067169,0.8255468143,0.5324337385,0.620293577,0.6755727533,0.681,0.802,0.826,0.532,0.62,0.676
283,0.6806639072,0.8022078989,0.8262825528,0.5324213817,0.6203940863,0.6767737658,0.681,0.802,0.826,0.532,0.62,0.677
284,0.6806660828,0.8023075715,0.827034192,0.5324090877,0.6204938441,0.6779977965,0.681,0.802,0.827,0.532,0.62,0.678
285,0.6806681949,0.8024057571,0.8278025369,0.5323968572,0.6205928575,0.6792457583,0.681,0.802,0.828,0.532,0.621,0.679
286,0.6806702454,0.8025024773,0.8285884012,0.5323846913,0.6206911336,0.6805185847,0.681,0.803,0.829,0.532,0.621,0.681
287,0.6806722361,0.8025977536,0.8293926045,0.5323725907,0.620788679,0.6818172281,0.681,0.803,0.829,0.532,0.621,0.682
288,0.6806741689,0.8026916071,0.8302159697,0.5323605562,0.6208855006,0.6831426582,0.681,0.803,0.83,0.532,0.621,0.683
289,0.6806760454,0.8027840583,0.8310593193,0.5323485884,0.6209816051,0.684495861,0.681,0.803,0.831,0.532,0.621,0.684
290,0.6806778673,0.8028751274,0.8319234721,0.532336688,0.6210769989,0.6858778362,0.681,0.803,0.832,0.532,0.621,0.686
291,0.6806796363,0.8029648344,0.8328092392,0.5323248557,0.6211716887,0.6872895961,0.681,0.803,0.833,0.532,0.621,0.687
292,0.6806813539,0.8030531987,0.8337174197,0.5323130921,0.6212656808,0.6887321626,0.681,0.803,0.834,0.532,0.621,0.689
293,0.6806830216,0.8031402395,0.8346487965,0.5323013977,0.6213589815,0.6902065655,0.681,0.803,0.835,0.532,0.621,0.69
294,0.6806846409,0.8032259757,0.8356041313,0.5322897731,0.6214515972,0.6917138397,0.681,0.803,0.836,0.532,0.621,0.692
295,0.6806862133,0.8033104257,0.83658416,0.5322782187,0.621543534,0.6932550223,0.681,0.803,0.837,0.532,0.622,0.693
296,0.6806877401,0.8033936078,0.8375895872,0.5322667349,0.621634798,0.69483115,0.681,0.803,0.838,0.532,0.622,0.695
297,0.6806892227,0.8034755397,0.8386210811,0.5322553223,0.6217253954,0.6964432555,0.681,0.803,0.839,0.532,0.622,0.696
298,0.6806906625,0.803556239,0.8396792677,0.5322439811,0.6218153321,0.6980923644,0.681,0.804,0.84,0.532,0.622,0.698
299,0.6806920605,0.8036357231,0.8407647254,0.5322327117,0.621904614,0.6997794914,0.681,0.804,0.841,0.532,0.622,0.7
300,0.6806934182,0.8037140088,0.8418779796,0.5322215145,0.6219932471,0.7015056361,0.681,0.804,0.842,0.532,0.622,0.702
301,0.6806947367,0.8037911129,0.8430194962,0.5322103898,0.6220812372,0.703271779,0.681,0.804,0.843,0.532,0.622,0.703
302,0.6806960171,0.8038670517,0.8441896769,0.5321993378,0.6221685899,0.7050788769,0.681,0.804,0.844,0.532,0.622,0.705
303,0.6806972605,0.8039418415,0.8453888527,0.5321883587,0.6222553111,0.706927858,0.681,0.804,0.845,0.532,0.622,0.707
304,0.6806984682,0.8040154981,0.8466172791,0.5321774529,0.6223414064,0.7088196166,0.681,0.804,0.847,0.532,0.622,0.709
305,0.680699641,0.8040880371,0.8478751305,0.5321666203,0.6224268815,0.7107550075,0.681,0.804,0.848,0.532,0.622,0.711
306,0.6807007801,0.804159474,0.8491624952,0.5321558613,0.6225117417,0.71273484,0.681,0.804,0.849,0.532,0.623,0.713
307,0.6807018864,0.8042298239,0.8504793709,0.532145176,0.6225959928,0.7147598714,0.681,0.804,0.85,0.532,0.623,0.715
308,0.680702961,0.8042991017,0.85182566,0.5321345645,0.6226796401,0.7168308005,0.681,0.804,0.852,0.532,0.623,0.717
309,0.6807040046,0.8043673221,0.8532011658,0.5321240268,0.6227626891,0.7189482596,0.681,0.804,0.853,0.532,0.623,0.719
310,0.6807050183,0.8044344995,0.8546055891,0.5321135631,0.6228451451,0.7211128075,0.681,0.804,0.855,0.532,0.623,0.721
311,0.6807060029,0.8045006482,0.8560385253,0.5321031735,0.6229270134,0.7233249206,0.681,0.805,0.856,0.532,0.623,0.723
312,0.6807069593,0.8045657823,0.8574994616,0.5320928578,0.6230082994,0.7255849847,0.681,0.805,0.857,0.532,0.623,0.726
313,0.6807078883,0.8046299154,0.858987776,0.5320826163,0.6230890083,0.7278932858,0.681,0.805,0.859,0.532,0.623,0.728
314,0.6807087907,0.8046930613,0.8605027357,0.5320724488,0.6231691452,0.7302500005,0.681,0.805,0.861,0.532,0.623,0.73
315,0.6807096673,0.8047552334,0.8620434971,0.5320623553,0.6232487153,0.7326551867,0.681,0.805,0.862,0.532,0.623,0.733
316,0.6807105189,0.8048164448,0.863609106,0.5320523358,0.6233277238,0.7351087731,0.681,0.805,0.864,0.532,0.623,0.735
317,0.6807113461,0.8048767086,0.8651984996,0.5320423903,0.6234061758,0.7376105499,0.681,0.805,0.865,0.532,0.623,0.738
318,0.6807121497,0.8049360378,0.8668105079,0.5320325186,0.6234840761,0.7401601584,0.681,0.805,0.867,0.532,0.623,0.74
319,0.6807129303,0.8049944448,0.8684438576,0.5320227208,0.6235614299,0.7427570816,0.681,0.805,0.868,0.532,0.624,0.743
320,0.6807136887,0.8050519422,0.8700971759,0.5320129966,0.6236382421,0.745400635,0.681,0.805,0.87,0.532,0.624,0.745
321,0.6807144255,0.8051085424,0.8717689955,0.532003346,0.6237145175,0.7480899584,0.681,0.805,0.872,0.532,0.624,0.748
322,0.6807151414,0.8051642574,0.8734577611,0.5319937689,0.6237902612,0.7508240079,0.681,0.805,0.873,0.532,0.624,0.751
323,0.6807158368,0.8052190992,0.8751618363,0.531984265,0.6238654778,0.75360155,0.681,0.805,0.875,0.532,0.624,0.754
324,0.6807165126,0.8052730797,0.8768795114,0.5319748343,0.6239401722,0.7564211568,0.681,0.805,0.877,0.532,0.624,0.756
325,0.6807171691,0.8053262105,0.8786090131,0.5319654766,0.6240143491,0.7592812029,0.681,0.805,0.879,0.532,0.624,0.759
326,0.6807178069,0.8053785031,0.880348514,0.5319561916,0.6240880133,0.7621798641,0.681,0.805,0.88,0.532,0.624,0.762
327,0.6807184267,0.8054299688,0.8820961433,0.5319469793,0.6241611694,0.7651151192,0.681,0.805,0.882,0.532,0.624,0.765
328,0.6807190289,0.8054806188,0.8838499986,0.5319378394,0.6242338221,0.7680847532,0.681,0.805,0.884,0.532,0.624,0.768
329,0.6807196141,0.8055304642,0.8856081579,0.5319287716,0.6243059759,0.7710863639,0.681,0.806,0.886,0.532,0.624,0.771
330,0.6807201827,0.8055795159,0.8873686918,0.5319197759,0.6243776355,0.7741173706,0.681,0.806,0.887,0.532,0.624,0.774
331,0.6807207352,0.8056277846,0.8891296769,0.5319108518,0.6244488052,0.7771750261,0.681,0.806,0.889,0.532,0.624,0.777
332,0.6807212721,0.805675281,0.890889208,0.5319019993,0.6245194897,0.7802564312,0.681,0.806,0.891,0.532,0.625,0.78
333,0.6807217938,0.8057220155,0.8926454116,0.531893218,0.6245896933,0.7833585511,0.681,0.806,0.893,0.532,0.625,0.783
334,0.6807223008,0.8057679984,0.894396458,0.5318845077,0.6246594204,0.7864782357,0.681,0.806,0.894,0.532,0.625,0.786
335,0.6807227935,0.80581324,0.8961405733,0.5318758681,0.6247286754,0.7896122404,0.681,0.806,0.896,0.532,0.625,0.79
336,0.6807232724,0.8058577504,0.897876051,0.531867299,0.6247974626,0.7927572497,0.681,0.806,0.898,0.532,0.625,0.793
337,0.6807237377,0.8059015395,0.899601262,0.5318588,0.6248657863,0.7959099021,0.681,0.806,0.9,0.532,0.625,0.796
338,0.68072419,0.8059446171,0.9013146645,0.5318503709,0.6249336508,0.7990668155,0.681,0.806,0.901,0.532,0.625,0.799
339,0.6807246295,0.805986993,0.9030148117,0.5318420113,0.6250010601,0.8022246136,0.681,0.806,0.903,0.532,0.625,0.802
340,0.6807250567,0.8060286767,0.9047003585,0.5318337211,0.6250680186,0.8053799521,0.681,0.806,0.905,0.532,0.625,0.805
341,0.6807254719,0.8060696777,0.9063700677,0.5318254998,0.6251345302,0.8085295442,0.681,0.806,0.906,0.532,0.625,0.809
342,0.6807258754,0.8061100054,0.9080228129,0.5318173471,0.6252005991,0.8116701857,0.681,0.806,0.908,0.532,0.625,0.812
343,0.6807262677,0.8061496689,0.909657582,0.5318092627,0.6252662294,0.8147987778,0.681,0.806,0.91,0.532,0.625,0.815
344,0.6807266489,0.8061886774,0.9112734776,0.5318012464,0.6253314249,0.8179123491,0.681,0.806,0.911,0.532,0.625,0.818
345,0.6807270195,0.80622704,0.9128697168,0.5317932977,0.6253961898,0.8210080748,0.681,0.806,0.913,0.532,0.625,0.821
346,0.6807273797,0.8062647654,0.9144456298,0.5317854163,0.6254605278,0.8240832931,0.681,0.806,0.914,0.532,0.625,0.824
347,0.6807277298,0.8063018625,0.9160006567,0.5317776019,0.6255244429,0.82713552,0.681,0.806,0.916,0.532,0.626,0.827
348,0.6807280702,0.8063383399,0.917534344,0.5317698542,0.6255879388,0.8301624597,0.681,0.806,0.918,0.532,0.626,0.83
349,0.680728401,0.8063742063,0.9190463393,0.5317621727,0.6256510195,0.8331620139,0.681,0.806,0.919,0.532,0.626,0.833
350,0.6807287227,0.80640947,0.9205363861,0.5317545572,0.6257136886,0.8361322863,0.681,0.806,0.921,0.532,0.626,0.836
351,0.6807290353,0.8064441395,0.9220043173,0.5317470072,0.6257759498,0.8390715858,0.681,0.806,0.922,0.532,0.626,0.839
352,0.6807293393,0.806478223,0.9234500484,0.5317395224,0.6258378069,0.8419784257,0.681,0.806,0.923,0.532,0.626,0.842
353,0.6807296348,0.8065117287,0.924873571,0.5317321025,0.6258992634,0.8448515213,0.681,0.807,0.925,0.532,0.626,0.845
354,0.6807299221,0.8065446646,0.9262749449,0.5317247471,0.625960323,0.8476897842,0.681,0.807,0.926,0.532,0.626,0.848
355,0.6807302014,0.8065770388,0.9276542912,0.5317174557,0.6260209891,0.8504923157,0.681,0.807,0.928,0.532,0.626,0.85
356,0.6807304729,0.806608859,0.9290117851,0.5317102281,0.6260812654,0.8532583968,0.681,0.807,0.929,0.532,0.626,0.853
357,0.680730737,0.806640133,0.9303476487,0.5317030639,0.6261411552,0.8559874782,0.681,0.807,0.93,0.532,0.626,0.856
358,0.6807309937,0.8066708686,0.9316621444,0.5316959626,0.6262006621,0.858679168,0.681,0.807,0.932,0.532,0.626,0.859
359,0.6807312432,0.8067010733,0.932955568,0.5316889239,0.6262597893,0.8613332187,0.681,0.807,0.933,0.532,0.626,0.861
360,0.6807314859,0.8067307545,0.9342282429,0.5316819474,0.6263185402,0.8639495141,0.681,0.807,0.934,0.532,0.626,0.864
361,0.6807317219,0.8067599198,0.935480514,0.5316750327,0.6263769182,0.866528055,0.681,0.807,0.935,0.532,0.626,0.867
362,0.6807319513,0.8067885764,0.9367127427,0.5316681795,0.6264349264,0.8690689455,0.681,0.807,0.937,0.532,0.626,0.869
363,0.6807321745,0.8068167316,0.9379253019,0.5316613873,0.6264925682,0.8715723791,0.681,0.807,0.938,0.532,0.626,0.872
364,0.6807323914,0.8068443924,0.9391185712,0.5316546558,0.6265498467,0.8740386248,0.681,0.807,0.939,0.532,0.627,0.874
365,0.6807326024,0.806871566,0.9402929334,0.5316479845,0.626606765,0.8764680146,0.681,0.807,0.94,0.532,0.627,0.876
366,0.6807328075,0.8068982593,0.9414487704,0.5316413731,0.6266633264,0.8788609312,0.681,0.807,0.941,0.532,0.627,0.879
367,0.680733007,0.8069244792,0.9425864607,0.5316348212,0.6267195337,0.881217796,0.681,0.807,0.943,0.532,0.627,0.881
368,0.6807332011,0.8069502324,0.943706376,0.5316283283,0.6267753901,0.8835390591,0.681,0.807,0.944,0.532,0.627,0.884
369,0.6807333898,0.8069755258,0.9448088791,0.5316218942,0.6268308985,0.8858251893,0.681,0.807,0.945,0.532,0.627,0.886
370,0.6807335733,0.8070003659,0.9458943219,0.5316155183,0.626886062,0.8880766657,0.681,0.807,0.946,0.532,0.627,0.888
371,0.6807337517,0.8070247593,0.9469630442,0.5316092003,0.6269408833,0.89029397,0.681,0.807,0.947,0.532,0.627,0.89
372,0.6807339253,0.8070487125,0.9480153714,0.5316029398,0.6269953655,0.8924775803,0.681,0.807,0.948,0.532,0.627,0.892
373,0.6807340941,0.8070722318,0.9490516144,0.5315967364,0.6270495112,0.894627965,0.681,0.807,0.949,0.532,0.627,0.895
374,0.6807342583,0.8070953236,0.9500720686,0.5315905897,0.6271033234,0.8967455791,0.681,0.807,0.95,0.532,0.627,0.897
375,0.680734418,0.8071179942,0.9510770131,0.5315844992,0.6271568048,0.8988308598,0.681,0.807,0.951,0.532,0.627,0.899
376,0.6807345733,0.8071402497,0.952066711,0.5315784647,0.6272099581,0.9008842244,0.681,0.807,0.952,0.532,0.627,0.901
377,0.6807347244,0.8071620961,0.9530414086,0.5315724857,0.627262786,0.9029060682,0.681,0.807,0.953,0.532,0.627,0.903
378,0.6807348714,0.8071835395,0.9540013366,0.5315665617,0.6273152911,0.9048967631,0.681,0.807,0.954,0.532,0.627,0.905
379,0.6807350143,0.8072045859,0.9549467092,0.5315606925,0.6273674761,0.9068566575,0.681,0.807,0.955,0.532,0.627,0.907
380,0.6807351534,0.8072252411,0.9558777256,0.5315548776,0.6274193435,0.9087860761,0.681,0.807,0.956,0.532,0.627,0.909
381,0.6807352887,0.8072455109,0.9567945699,0.5315491166,0.627470896,0.9106853207,0.681,0.807,0.957,0.532,0.627,0.911
382,0.6807354202,0.807265401,0.9576974122,0.531543409,0.627522136,0.9125546708,0.681,0.807,0.958,0.532,0.628,0.913
383,0.6807355483,0.8072849171,0.958586409,0.5315377546,0.6275730659,0.9143943857,0.681,0.807,0.959,0.532,0.628,0.914
384,0.6807356728,0.8073040647,0.9594617045,0.5315321529,0.6276236883,0.9162047051,0.681,0.807,0.959,0.532,0.628,0.916
385,0.6807357939,0.8073228495,0.960323431,0.5315266036,0.6276740055,0.917985852,0.681,0.807,0.96,0.532,0.628,0.918
386,0.6807359118,0.8073412768,0.9611717103,0.5315211061,0.6277240199,0.9197380339,0.681,0.807,0.961,0.532,0.628,0.92
387,0.6807360265,0.807359352,0.9620066546,0.5315156602,0.6277737339,0.9214614455,0.681,0.807,0.962,0.532,0.628,0.921
388,0.680736138,0.8073770804,0.962828367,0.5315102654,0.6278231498,0.9231562705,0.681,0.807,0.963,0.532,0.628,0.923
389,0.6807362465,0.8073944673,0.9636369434,0.5315049213,0.6278722698,0.9248226838,0.681,0.807,0.964,0.532,0.628,0.925
390,0.6807363521,0.8074115178,0.9644324726,0.5314996277,0.6279210962,0.926460854,0.681,0.807,0.964,0.531,0.628,0.926
391,0.6807364549,0.8074282371,0.965215038,0.5314943839,0.6279696312,0.9280709449,0.681,0.807,0.965,0.531,0.628,0.928
392,0.6807365549,0.8074446302,0.965984718,0.5314891898,0.628017877,0.929653118,0.681,0.807,0.966,0.531,0.628,0.93
393,0.6807366521,0.8074607021,0.9667415875,0.5314840448,0.6280658358,0.931207534,0.681,0.807,0.967,0.531,0.628,0.931
394,0.6807367468,0.8074764577,0.9674857181,0.5314789486,0.6281135097,0.9327343547,0.681,0.807,0.967,0.531,0.628,0.933
395,0.6807368389,0.807491902,0.9682171795,0.5314739009,0.6281609008,0.9342337448,0.681,0.807,0.968,0.531,0.628,0.934
396,0.6807369285,0.8075070396,0.9689360403,0.5314689011,0.6282080111,0.935705873,0.681,0.808,0.969,0.531,0.628,0.936
397,0.6807370157,0.8075218754,0.9696423684,0.5314639491,0.6282548428,0.9371509132,0.681,0.808,0.97,0.531,0.628,0.937
398,0.6807371006,0.807536414,0.9703362318,0.5314590442,0.6283013977,0.9385690462,0.681,0.808,0.97,0.531,0.628,0.939
399,0.6807371831,0.80755066,0.9710176996,0.5314541863,0.6283476779,0.93996046,0.681,0.808,0.971,0.531,0.628,0.94
400,0.6807372635,0.807564618,0.9716868421,0.5314493749,0.6283936854,0.9413253511,0.681,0.808,0.972,0.531,0.628,0.941
401,0.6807373417,0.8075782925,0.9723437315,0.5314446096,0.6284394221,0.9426639246,0.681,0.808,0.972,0.531,0.628,0.943
402,0.6807374178,0.807591688,0.9729884427,0.53143989,0.6284848899,0.9439763952,0.681,0.808,0.973,0.531,0.628,0.944
403,0.6807374919,0.8076048088,0.9736210531,0.5314352159,0.6285300906,0.9452629875,0.681,0.808,0.974,0.531,0.629,0.945
404,0.680737564,0.8076176593,0.9742416435,0.5314305867,0.6285750262,0.9465239357,0.681,0.808,0.974,0.531,0.629,0.947
405,0.6807376341,0.8076302438,0.9748502981,0.5314260022,0.6286196984,0.9477594843,0.681,0.808,0.975,0.531,0.629,0.948
406,0.6807377024,0.8076425664,0.9754471048,0.531421462,0.6286641091,0.9489698878,0.681,0.808,0.975,0.531,0.629,0.949
407,0.6807377689,0.8076546314,0.9760321554,0.5314169656,0.6287082601,0.9501554104,0.681,0.808,0.976,0.531,0.629,0.95
408,0.6807378336,0.8076664428,0.9766055459,0.5314125128,0.6287521531,0.9513163262,0.681,0.808,0.977,0.531,0.629,0.951
409,0.6807378965,0.8076780048,0.9771673763,0.5314081031,0.6287957898,0.9524529186,0.681,0.808,0.977,0.531,0.629,0.952
410,0.6807379578,0.8076893213,0.9777177509,0.5314037363,0.628839172,0.9535654799,0.681,0.808,0.978,0.531,0.629,0.954
411,0.6807380175,0.8077003962,0.9782567783,0.5313994119,0.6288823014,0.9546543111,0.681,0.808,0.978,0.531,0.629,0.955
412,0.6807380755,0.8077112336,0.9787845711,0.5313951296,0.6289251795,0.9557197211,0.681,0.808,0.979,0.531,0.629,0.956
413,0.6807381321,0.8077218373,0.9793012464,0.5313908891,0.6289678082,0.9567620265,0.681,0.808,0.979,0.531,0.629,0.957
414,0.6807381871,0.807732211,0.979806925,0.5313866899,0.629010189,0.9577815507,0.681,0.808,0.98,0.531,0.629,0.958
415,0.6807382406,0.8077423585,0.9803017319,0.5313825317,0.6290523235,0.9587786236,0.681,0.808,0.98,0.531,0.629,0.959
416,0.6807382928,0.8077522835,0.9807857958,0.5313784142,0.6290942134,0.9597535808,0.681,0.808,0.981,0.531,0.629,0.96
417,0.6807383435,0.8077619897,0.9812592492,0.5313743371,0.6291358601,0.960706763,0.681,0.808,0.981,0.531,0.629,0.961
418,0.680738393,0.8077714806,0.9817222278,0.5313702999,0.6291772653,0.9616385156,0.681,0.808,0.982,0.531,0.629,0.962
419,0.6807384411,0.80778076,0.9821748709,0.5313663024,0.6292184304,0.9625491877,0.681,0.808,0.982,0.531,0.629,0.963
420,0.6807384879,0.8077898311,0.9826173206,0.5313623441,0.6292593571,0.9634391317,0.681,0.808,0.983,0.531,0.629,0.963
421,0.6807385335,0.8077986977,0.9830497219,0.5313584248,0.6293000467,0.9643087027,0.681,0.808,0.983,0.531,0.629,0.964
422,0.6807385779,0.8078073629,0.9834722225,0.5313545442,0.6293405009,0.9651582579,0.681,0.808,0.983,0.531,0.629,0.965
423,0.6807386211,0.8078158303,0.9838849724,0.5313507018,0.6293807209,0.9659881558,0.681,0.808,0.984,0.531,0.629,0.966
424,0.6807386632,0.8078241032,0.9842881237,0.5313468973,0.6294207084,0.966798756,0.681,0.808,0.984,0.531,0.629,0.967
425,0.6807387041,0.8078321848,0.9846818305,0.5313431304,0.6294604647,0.9675904184,0.681,0.808,0.985,0.531,0.629,0.968
426,0.680738744,0.8078400785,0.9850662484,0.5313394008,0.6294999913,0.9683635028,0.681,0.808,0.985,0.531,0.629,0.968
427,0.6807387829,0.8078477873,0.9854415344,0.5313357082,0.6295392895,0.9691183683,0.681,0.808,0.985,0.531,0.63,0.969
428,0.6807388207,0.8078553145,0.9858078468,0.5313320522,0.6295783607,0.969855373,0.681,0.808,0.986,0.531,0.63,0.97
429,0.6807388575,0.8078626631,0.9861653448,0.5313284325,0.6296172064,0.9705748734,0.681,0.808,0.986,0.531,0.63,0.971
430,0.6807388934,0.8078698364,0.9865141881,0.5313248487,0.6296558278,0.9712772243,0.681,0.808,0.987,0.531,0.63,0.971
431,0.6807389283,0.8078768372,0.986854537,0.5313213006,0.6296942264,0.9719627778,0.681,0.808,0.987,0.531,0.63,0.972
432,0.6807389623,0.8078836686,0.9871865521,0.5313177879,0.6297324035,0.9726318836,0.681,0.808,0.987,0.531,0.63,0.973
433,0.6807389954,0.8078903336,0.987510394,0.5313143102,0.6297703603,0.9732848883,0.681,0.808,0.988,0.531,0.63,0.973
434,0.6807390277,0.807896835,0.9878262231,0.5313108671,0.6298080982,0.9739221354,0.681,0.808,0.988,0.531,0.63,0.974
435,0.6807390591,0.8079031757,0.9881341993,0.5313074585,0.6298456185,0.9745439646,0.681,0.808,0.988,0.531,0.63,0.975
436,0.6807390896,0.8079093586,0.9884344824,0.5313040839,0.6298829225,0.9751507119,0.681,0.808,0.988,0.531,0.63,0.975
437,0.6807391194,0.8079153865,0.9887272309,0.5313007431,0.6299200114,0.9757427093,0.681,0.808,0.989,0.531,0.63,0.976
438,0.6807391484,0.8079212621,0.9890126029,0.5312974358,0.6299568865,0.9763202843,0.681,0.808,0.989,0.531,0.63,0.976
439,0.6807391767,0.8079269882,0.9892907553,0.5312941617,0.6299935491,0.9768837604,0.681,0.808,0.989,0.531,0.63,0.977
440,0.6807392042,0.8079325674,0.9895618436,0.5312909204,0.6300300004,0.9774334561,0.681,0.808,0.99,0.531,0.63,0.977
441,0.680739231,0.8079380024,0.9898260223,0.5312877117,0.6300662416,0.9779696855,0.681,0.808,0.99,0.531,0.63,0.978
442,0.6807392571,0.8079432959,0.9900834442,0.5312845352,0.630102274,0.9784927577,0.681,0.808,0.99,0.531,0.63,0.978
443,0.6807392825,0.8079484503,0.9903342608,0.5312813907,0.6301380987,0.9790029769,0.681,0.808,0.99,0.531,0.63,0.979
444,0.6807393072,0.8079534683,0.9905786217,0.5312782779,0.630173717,0.9795006422,0.681,0.808,0.991,0.531,0.63,0.98
445,0.6807393314,0.8079583523,0.9908166748,0.5312751965,0.63020913,0.9799860477,0.681,0.808,0.991,0.531,0.63,0.98
446,0.6807393548,0.8079631049,0.9910485662,0.5312721462,0.630244339,0.9804594822,0.681,0.808,0.991,0.531,0.63,0.98
447,0.6807393777,0.8079677284,0.9912744399,0.5312691266,0.6302793451,0.9809212295,0.681,0.808,0.991,0.531,0.63,0.981
448,0.6807394,0.8079722253,0.991494438,0.5312661376,0.6303141495,0.9813715681,0.681,0.808,0.991,0.531,0.63,0.981
449,0.6807394217,0.807976598,0.9917087006,0.5312631789,0.6303487533,0.9818107711,0.681,0.808,0.992,0.531,0.63,0.982
450,0.6807394429,0.8079808488,0.9919173654,0.5312602501,0.6303831577,0.9822391065,0.681,0.808,0.992,0.531,0.63,0.982
451,0.6807394635,0.80798498,0.9921205682,0.531257351,0.6304173638,0.982656837,0.681,0.808,0.992,0.531,0.63,0.983
452,0.6807394835,0.8079889939,0.9923184424,0.5312544813,0.6304513728,0.9830642201,0.681,0.808,0.992,0.531,0.63,0.983
453,0.6807395031,0.8079928928,0.992511119,0.5312516408,0.6304851858,0.9834615081,0.681,0.808,0.993,0.531,0.63,0.983
454,0.6807395221,0.8079966788,0.9926987271,0.5312488291,0.6305188039,0.9838489479,0.681,0.808,0.993,0.531,0.631,0.984
455,0.6807395407,0.8080003542,0.9928813931,0.531246046,0.6305522282,0.9842267814,0.681,0.808,0.993,0.531,0.631,0.984
456,0.6807395588,0.8080039212,0.9930592411,0.5312432912,0.6305854598,0.9845952454,0.681,0.808,0.993,0.531,0.631,0.985
457,0.6807395764,0.8080073818,0.993232393,0.5312405645,0.6306184999,0.9849545716,0.681,0.808,0.993,0.531,0.631,0.985
458,0.6807395935,0.8080107382,0.9934009683,0.5312378656,0.6306513495,0.9853049865,0.681,0.808,0.993,0.531,0.631,0.985
459,0.6807396102,0.8080139924,0.9935650839,0.5312351942,0.6306840097,0.9856467119,0.681,0.808,0.994,0.531,0.631,0.986
460,0.6807396265,0.8080171466,0.9937248546,0.5312325501,0.6307164816,0.9859799645,0.681,0.808,0.994,0.531,0.631,0.986
461,0.6807396424,0.8080202026,0.9938803926,0.531229933,0.6307487663,0.986304956,0.681,0.808,0.994,0.531,0.631,0.986
462,0.6807396578,0.8080231625,0.9940318079,0.5312273426,0.6307808648,0.9866218937,0.681,0.808,0.994,0.531,0.631,0.987
463,0.6807396729,0.8080260282,0.9941792081,0.5312247788,0.6308127782,0.9869309799,0.681,0.808,0.994,0.531,0.631,0.987
464,0.6807396876,0.8080288018,0.9943226984,0.5312222412,0.6308445076,0.9872324121,0.681,0.808,0.994,0.531,0.631,0.987
465,0.6807397019,0.8080314851,0.9944623816,0.5312197296,0.6308760541,0.9875263837,0.681,0.808,0.994,0.531,0.631,0.988
466,0.6807397158,0.8080340799,0.9945983584,0.5312172438,0.6309074186,0.987813083,0.681,0.808,0.995,0.531,0.631,0.988
467,0.6807397294,0.8080365882,0.9947307271,0.5312147835,0.6309386022,0.9880926943,0.681,0.808,0.995,0.531,0.631,0.988
468,0.6807397426,0.8080390118,0.9948595836,0.5312123485,0.630969606,0.9883653973,0.681,0.808,0.995,0.531,0.631,0.988
469,0.6807397555,0.8080413524,0.9949850217,0.5312099384,0.6310004309,0.9886313676,0.681,0.808,0.995,0.531,0.631,0.989
470,0.6807397681,0.8080436119,0.9951071331,0.5312075532,0.6310310782,0.9888907763,0.681,0.808,0.995,0.531,0.631,0.989
471,0.6807397803,0.8080457921,0.995226007,0.5312051925,0.6310615486,0.9891437906,0.681,0.808,0.995,0.531,0.631,0.989
472,0.6807397922,0.8080478945,0.9953417308,0.5312028561,0.6310918434,0.9893905737,0.681,0.808,0.995,0.531,0.631,0.989
473,0.6807398039,0.8080499211,0.9954543894,0.5312005438,0.6311219634,0.9896312844,0.681,0.808,0.995,0.531,0.631,0.99
474,0.6807398152,0.8080518734,0.9955640659,0.5311982554,0.6311519097,0.9898660781,0.681,0.808,0.996,0.531,0.631,0.99
475,0.6807398262,0.8080537531,0.9956708412,0.5311959905,0.6311816834,0.9900951061,0.681,0.808,0.996,0.531,0.631,0.99
476,0.680739837,0.8080555619,0.9957747942,0.5311937491,0.6312112854,0.9903185161,0.681,0.808,0.996,0.531,0.631,0.99
477,0.6807398475,0.8080573014,0.9958760018,0.5311915308,0.6312407168,0.9905364518,0.681,0.808,0.996,0.531,0.631,0.991
478,0.6807398577,0.8080589731,0.9959745391,0.5311893354,0.6312699784,0.9907490537,0.681,0.808,0.996,0.531,0.631,0.991
479,0.6807398677,0.8080605787,0.9960704789,0.5311871628,0.6312990714,0.9909564586,0.681,0.808,0.996,0.531,0.631,0.991
480,0.6807398774,0.8080621196,0.9961638925,0.5311850126,0.6313279968,0.9911587999,0.681,0.808,0.996,0.531,0.631,0.991
481,0.6807398868,0.8080635975,0.9962548491,0.5311828848,0.6313567554,0.9913562076,0.681,0.808,0.996,0.531,0.631,0.991
482,0.6807398961,0.8080650139,0.9963434163,0.5311807789,0.6313853483,0.9915488083,0.681,0.808,0.996,0.531,0.631,0.992
483,0.6807399051,0.8080663701,0.9964296597,0.531178695,0.6314137766,0.9917367255,0.681,0.808,0.996,0.531,0.631,0.992
484,0.6807399138,0.8080676677,0.9965136433,0.5311766326,0.631442041,0.9919200796,0.681,0.808,0.997,0.531,0.631,0.992
485,0.6807399224,0.8080689082,0.9965954295,0.5311745917,0.6314701428,0.9920989879,0.681,0.808,0.997,0.531,0.631,0.992
486,0.6807399307,0.808070093,0.9966750787,0.531172572,0.6314980827,0.9922735645,0.681,0.808,0.997,0.531,0.631,0.992
487,0.6807399388,0.8080712234,0.99675265,0.5311705733,0.6315258618,0.9924439208,0.681,0.808,0.997,0.531,0.632,0.992
488,0.6807399467,0.8080723008,0.9968282007,0.5311685954,0.631553481,0.9926101651,0.681,0.808,0.997,0.531,0.632,0.993
489,0.6807399544,0.8080733267,0.9969017868,0.531166638,0.6315809414,0.9927724032,0.681,0.808,0.997,0.531,0.632,0.993
490,0.6807399619,0.8080743024,0.9969734624,0.5311647011,0.6316082438,0.9929307379,0.681,0.808,0.997,0.531,0.632,0.993
491,0.6807399693,0.8080752292,0.9970432804,0.5311627843,0.6316353893,0.9930852693,0.681,0.808,0.997,0.531,0.632,0.993
492,0.6807399764,0.8080761084,0.9971112922,0.5311608876,0.6316623787,0.9932360952,0.681,0.808,0.997,0.531,0.632,0.993
493,0.6807399834,0.8080769414,0.9971775477,0.5311590106,0.6316892131,0.9933833105,0.681,0.808,0.997,0.531,0.632,0.993
494,0.6807399901,0.8080777293,0.9972420956,0.5311571532,0.6317158934,0.9935270079,0.681,0.808,0.997,0.531,0.632,0.994
495,0.6807399968,0.8080784735,0.9973049829,0.5311553153,0.6317424205,0.9936672774,0.681,0.808,0.997,0.531,0.632,0.994
496,0.6807400032,0.8080791752,0.9973662558,0.5311534965,0.6317687954,0.9938042068,0.681,0.808,0.997,0.531,0.632,0.994
497,0.6807400095,0.8080798356,0.9974259587,0.5311516968,0.631795019,0.9939378817,0.681,0.808,0.997,0.531,0.632,0.994
498,0.6807400156,0.8080804559,0.9974841351,0.5311499159,0.6318210923,0.9940683853,0.681,0.808,0.997,0.531,0.632,0.994
499,0.6807400216,0.8080810373,0.9975408271,0.5311481536,0.6318470161,0.9941957985,0.681,0.808,0.998,0.531,0.632,0.994
500,0.6807400274,0.808081581,0.9975960758,0.5311464098,0.6318727915,0.9943202003,0.681,0.808,0.998,0.531,0.632,0.994
501,0.6807400331,0.8080820882,0.997649921,0.5311446843,0.6318984193,0.9944416675,0.681,0.808,0.998,0.531,0.632,0.994
502,0.6807400387,0.8080825599,0.9977024013,0.5311429768,0.6319239006,0.9945602749,0.681,0.808,0.998,0.531,0.632,0.995
503,0.6807400441,0.8080829974,0.9977535544,0.5311412873,0.6319492361,0.9946760952,0.681,0.808,0.998,0.531,0.632,0.995
504,0.6807400493,0.8080834016,0.9978034168,0.5311396155,0.6319744269,0.9947891995,0.681,0.808,0.998,0.531,0.632,0.995
505,0.6807400545,0.8080837738,0.9978520241,0.5311379613,0.6319994738,0.9948996566,0.681,0.808,0.998,0.531,0.632,0.995
506,0.6807400595,0.808084115,0.9978994107,0.5311363245,0.6320243778,0.9950075338,0.681,0.808,0.998,0.531,0.632,0.995
507,0.6807400643,0.8080844262,0.9979456102,0.5311347048,0.6320491398,0.9951128964,0.681,0.808,0.998,0.531,0.632,0.995
508,0.6807400691,0.8080847085,0.9979906551,0.5311331022,0.6320737607,0.9952158081,0.681,0.808,0.998,0.531,0.632,0.995
509,0.6807400737,0.8080849629,0.9980345771,0.5311315165,0.6320982414,0.9953163308,0.681,0.808,0.998,0.531,0.632,0.995
510,0.6807400783,0.8080851905,0.9980774069,0.5311299474,0.6321225828,0.995414525,0.681,0.808,0.998,0.531,0.632,0.995
511,0.6807400827,0.8080853922,0.9981191743,0.5311283949,0.6321467858,0.9955104492,0.681,0.808,0.998,0.531,0.632,0.996
512,0.680740087,0.808085569,0.9981599084,0.5311268588,0.6321708514,0.9956041606,0.681,0.808,0.998,0.531,0.632,0.996
513,0.6807400912,0.808085722,0.9981996373,0.5311253388,0.6321947803,0.995695715,0.681,0.808,0.998,0.531,0.632,0.996
514,0.6807400953,0.808085852,0.9982383884,0.5311238349,0.6322185736,0.9957851664,0.681,0.808,0.998,0.531,0.632,0.996
515,0.6807400992,0.80808596,0.9982761882,0.5311223469,0.6322422321,0.9958725676,0.681,0.808,0.998,0.531,0.632,0.996
516,0.6807401031,0.808086047,0.9983130626,0.5311208745,0.6322657567,0.9959579698,0.681,0.808,0.998,0.531,0.632,0.996
517,0.6807401069,0.8080861138,0.9983490367,0.5311194178,0.6322891483,0.9960414231,0.681,0.808,0.998,0.531,0.632,0.996
518,0.6807401106,0.8080861615,0.9983841349,0.5311179764,0.6323124078,0.9961229761,0.681,0.808,0.998,0.531,0.632,0.996
519,0.6807401142,0.8080861908,0.9984183806,0.5311165502,0.632335536,0.996202676,0.681,0.808,0.998,0.531,0.632,0.996
520,0.6807401178,0.8080862026,0.9984517971,0.5311151392,0.6323585339,0.9962805691,0.681,0.808,0.998,0.531,0.632,0.996
521,0.6807401212,0.8080861979,0.9984844065,0.5311137431,0.6323814022,0.9963567,0.681,0.808,0.998,0.531,0.632,0.996
522,0.6807401245,0.8080861774,0.9985162306,0.5311123617,0.632404142,0.9964311126,0.681,0.808,0.999,0.531,0.632,0.996
523,0.6807401278,0.8080861421,0.9985472904,0.531110995,0.632426754,0.9965038494,0.681,0.808,0.999,0.531,0.632,0.997
524,0.680740131,0.8080860927,0.9985776064,0.5311096428,0.6324492392,0.9965749516,0.681,0.808,0.999,0.531,0.632,0.997
525,0.6807401341,0.80808603,0.9986071984,0.5311083049,0.6324715984,0.9966444596,0.681,0.808,0.999,0.531,0.632,0.997
526,0.6807401371,0.808085955,0.9986360858,0.5311069813,0.6324938324,0.9967124127,0.681,0.808,0.999,0.531,0.632,0.997
527,0.6807401401,0.8080858682,0.9986642872,0.5311056716,0.6325159422,0.9967788489,0.681,0.808,0.999,0.531,0.633,0.997
528,0.6807401429,0.8080857707,0.998691821,0.5311043759,0.6325379285,0.9968438056,0.681,0.808,0.999,0.531,0.633,0.997
529,0.6807401458,0.808085663,0.9987187047,0.5311030939,0.6325597923,0.9969073188,0.681,0.808,0.999,0.531,0.633,0.997
530,0.6807401485,0.8080855461,0.9987449557,0.5311018255,0.6325815344,0.9969694238,0.681,0.808,0.999,0.531,0.633,0.997
531,0.6807401512,0.8080854205,0.9987705905,0.5311005707,0.6326031556,0.997030155,0.681,0.808,0.999,0.531,0.633,0.997
532,0.6807401538,0.8080852872,0.9987956254,0.5310993291,0.6326246568,0.9970895458,0.681,0.808,0.999,0.531,0.633,0.997
533,0.6807401563,0.8080851467,0.9988200761,0.5310981008,0.6326460388,0.9971476286,0.681,0.808,0.999,0.531,0.633,0.997
534,0.6807401588,0.8080849998,0.998843958,0.5310968855,0.6326673025,0.9972044352,0.681,0.808,0.999,0.531,0.633,0.997
535,0.6807401612,0.8080848472,0.9988672859,0.5310956832,0.6326884487,0.9972599965,0.681,0.808,0.999,0.531,0.633,0.997
536,0.6807401636,0.8080846896,0.9988900743,0.5310944937,0.6327094783,0.9973143424,0.681,0.808,0.999,0.531,0.633,0.997
537,0.6807401659,0.8080845277,0.9989123372,0.5310933169,0.632730392,0.9973675022,0.681,0.808,0.999,0.531,0.633,0.997
538,0.6807401681,0.8080843622,0.9989340882,0.5310921526,0.6327511907,0.9974195045,0.681,0.808,0.999,0.531,0.633,0.997
539,0.6807401703,0.8080841937,0.9989553407,0.5310910007,0.6327718753,0.9974703769,0.681,0.808,0.999,0.531,0.633,0.997
540,0.6807401724,0.8080840229,0.9989761074,0.5310898612,0.6327924465,0.9975201465,0.681,0.808,0.999,0.531,0.633,0.998
541,0.6807401745,0.8080838504,0.998996401,0.5310887337,0.6328129052,0.9975688396,0.681,0.808,0.999,0.531,0.633,0.998
542,0.6807401766,0.8080836768,0.9990162335,0.5310876183,0.6328332521,0.9976164819,0.681,0.808,0.999,0.531,0.633,0.998
543,0.6807401785,0.8080835028,0.9990356168,0.5310865149,0.6328534882,0.9976630983,0.681,0.808,0.999,0.531,0.633,0.998
544,0.6807401805,0.808083329,0.9990545624,0.5310854232,0.6328736142,0.9977087132,0.681,0.808,0.999,0.531,0.633,0.998
545,0.6807401824,0.808083156,0.9990730814,0.5310843432,0.6328936309,0.9977533502,0.681,0.808,0.999,0.531,0.633,0.998
546,0.6807401842,0.8080829844,0.9990911848,0.5310832747,0.6329135391,0.9977970325,0.681,0.808,0.999,0.531,0.633,0.998
547,0.680740186,0.8080828147,0.9991088829,0.5310822177,0.6329333397,0.9978397825,0.681,0.808,0.999,0.531,0.633,0.998
548,0.6807401878,0.8080826476,0.9991261862,0.5310811719,0.6329530334,0.9978816222,0.681,0.808,0.999,0.531,0.633,0.998
549,0.6807401895,0.8080824836,0.9991431046,0.5310801374,0.6329726209,0.9979225729,0.681,0.808,0.999,0.531,0.633,0.998
550,0.6807401911,0.8080823233,0.9991596477,0.531079114,0.6329921032,0.9979626555,0.681,0.808,0.999,0.531,0.633,0.998
551,0.6807401928,0.8080821671,0.999175825,0.5310781015,0.633011481,0.9980018901,0.681,0.808,0.999,0.531,0.633,0.998
552,0.6807401943,0.8080820158,0.9991916457,0.5310770998,0.6330307551,0.9980402966,0.681,0.808,0.999,0.531,0.633,0.998
553,0.6807401959,0.8080818697,0.9992071186,0.5310761089,0.6330499262,0.9980778941,0.681,0.808,0.999,0.531,0.633,0.998
554,0.6807401974,0.8080817295,0.9992222524,0.5310751286,0.6330689952,0.9981147016,0.681,0.808,0.999,0.531,0.633,0.998
555,0.6807401989,0.8080815956,0.9992370556,0.5310741589,0.6330879628,0.9981507371,0.681,0.808,0.999,0.531,0.633,0.998
556,0.6807402003,0.8080814685,0.9992515363,0.5310731995,0.6331068298,0.9981860187,0.681,0.808,0.999,0.531,0.633,0.998
557,0.6807402017,0.8080813488,0.9992657025,0.5310722504,0.6331255969,0.9982205635,0.681,0.808,0.999,0.531,0.633,0.998
558,0.6807402031,0.8080812368,0.999279562,0.5310713116,0.6331442649,0.9982543887,0.681,0.808,0.999,0.531,0.633,0.998
559,0.6807402044,0.8080811332,0.9992931222,0.5310703828,0.6331628346,0.9982875106,0.681,0.808,0.999,0.531,0.633,0.998
560,0.6807402057,0.8080810384,0.9993063906,0.531069464,0.6331813068,0.9983199454,0.681,0.808,0.999,0.531,0.633,0.998
561,0.680740207,0.8080809528,0.9993193742,0.531068555,0.6331996821,0.9983517087,0.681,0.808,0.999,0.531,0.633,0.998
562,0.6807402082,0.8080808769,0.9993320799,0.5310676559,0.6332179614,0.9983828159,0.681,0.808,0.999,0.531,0.633,0.998
563,0.6807402095,0.8080808111,0.9993445146,0.5310667664,0.6332361454,0.9984132818,0.681,0.808,0.999,0.531,0.633,0.998
564,0.6807402106,0.808080756,0.9993566848,0.5310658865,0.6332542348,0.9984431211,0.681,0.808,0.999,0.531,0.633,0.998
565,0.6807402118,0.8080807119,0.9993685969,0.531065016,0.6332722303,0.9984723477,0.681,0.808,0.999,0.531,0.633,0.998
566,0.6807402129,0.8080806792,0.9993802571,0.531064155,0.6332901328,0.9985009757,0.681,0.808,0.999,0.531,0.633,0.999
567,0.680740214,0.8080806584,0.9993916715,0.5310633032,0.6333079429,0.9985290185,0.681,0.808,0.999,0.531,0.633,0.999
568,0.6807402151,0.8080806499,0.9994028458,0.5310624605,0.6333256614,0.9985564891,0.681,0.808,0.999,0.531,0.633,0.999
569,0.6807402161,0.8080806541,0.999413786,0.531061627,0.633343289,0.9985834006,0.681,0.808,0.999,0.531,0.633,0.999
570,0.6807402172,0.8080806714,0.9994244975,0.5310608024,0.6333608264,0.9986097652,0.681,0.808,0.999,0.531,0.633,0.999
571,0.6807402181,0.8080807022,0.9994349858,0.5310599867,0.6333782744,0.9986355953,0.681,0.808,0.999,0.531,0.633,0.999
572,0.6807402191,0.8080807468,0.9994452561,0.5310591799,0.6333956336,0.9986609028,0.681,0.808,0.999,0.531,0.633,0.999
573,0.6807402201,0.8080808057,0.9994553137,0.5310583817,0.6334129047,0.9986856992,0.681,0.808,0.999,0.531,0.633,0.999
574,0.680740221,0.8080808793,0.9994651635,0.5310575922,0.6334300886,0.9987099959,0.681,0.808,0.999,0.531,0.633,0.999
575,0.6807402219,0.8080809678,0.9994748104,0.5310568111,0.6334471858,0.998733804,0.681,0.808,0.999,0.531,0.633,0.999
576,0.6807402228,0.8080810716,0.9994842591,0.5310560385,0.6334641971,0.9987571342,0.681,0.808,0.999,0.531,0.633,0.999
577,0.6807402236,0.8080811911,0.9994935143,0.5310552743,0.6334811232,0.998779997,0.681,0.808,0.999,0.531,0.633,0.999
578,0.6807402245,0.8080813267,0.9995025804,0.5310545183,0.6334979647,0.9988024027,0.681,0.808,1,0.531,0.633,0.999
579,0.6807402253,0.8080814787,0.999511462,0.5310537705,0.6335147224,0.9988243613,0.681,0.808,1,0.531,0.634,0.999
580,0.6807402261,0.8080816473,0.9995201631,0.5310530307,0.633531397,0.9988458826,0.681,0.808,1,0.531,0.634,0.999
581,0.6807402269,0.808081833,0.9995286881,0.531052299,0.6335479891,0.9988669761,0.681,0.808,1,0.531,0.634,0.999
582,0.6807402276,0.808082036,0.9995370409,0.5310515752,0.6335644994,0.9988876512,0.681,0.808,1,0.531,0.634,0.999
583,0.6807402284,0.8080822567,0.9995452255,0.5310508592,0.6335809286,0.9989079169,0.681,0.808,1,0.531,0.634,0.999
584,0.6807402291,0.8080824954,0.9995532457,0.5310501509,0.6335972774,0.9989277821,0.681,0.808,1,0.531,0.634,0.999
585,0.6807402298,0.8080827524,0.9995611053,0.5310494504,0.6336135464,0.9989472555,0.681,0.808,1,0.531,0.634,0.999
586,0.6807402305,0.8080830279,0.999568808,0.5310487574,0.6336297362,0.9989663455,0.681,0.808,1,0.531,0.634,0.999
587,0.6807402312,0.8080833223,0.9995763572,0.5310480719,0.6336458477,0.9989850604,0.681,0.808,1,0.531,0.634,0.999
588,0.6807402318,0.8080836358,0.9995837566,0.5310473939,0.6336618813,0.9990034082,0.681,0.808,1,0.531,0.634,0.999
589,0.6807402325,0.8080839687,0.9995910094,0.5310467232,0.6336778378,0.9990213967,0.681,0.808,1,0.531,0.634,0.999
590,0.6807402331,0.8080843214,0.9995981189,0.5310460597,0.6336937179,0.9990390338,0.681,0.808,1,0.531,0.634,0.999
591,0.6807402337,0.808084694,0.9996050884,0.5310454035,0.633709522,0.9990563269,0.681,0.808,1,0.531,0.634,0.999
592,0.6807402343,0.8080850868,0.9996119209,0.5310447544,0.633725251,0.9990732832,0.681,0.808,1,0.531,0.634,0.999
593,0.6807402349,0.8080855001,0.9996186196,0.5310441123,0.6337409055,0.99908991,0.681,0.808,1,0.531,0.634,0.999
594,0.6807402355,0.8080859342,0.9996251875,0.5310434772,0.633756486,0.9991062143,0.681,0.808,1,0.531,0.634,0.999
595,0.680740236,0.8080863892,0.9996316273,0.531042849,0.6337719932,0.9991222029,0.681,0.808,1,0.531,0.634,0.999
596,0.6807402366,0.8080868654,0.999637942,0.5310422276,0.6337874277,0.9991378823,0.681,0.808,1,0.531,0.634,0.999
597,0.6807402371,0.8080873631,0.9996441342,0.531041613,0.6338027902,0.9991532593,0.681,0.808,1,0.531,0.634,0.999
598,0.6807402376,0.8080878824,0.9996502068,0.531041005,0.6338180813,0.99916834,0.681,0.808,1,0.531,0.634,0.999
599,0.6807402381,0.8080884237,0.9996561623,0.5310404037,0.6338333016,0.9991831308,0.681,0.808,1,0.531,0.634,0.999
600,0.6807402386,0.8080889871,0.9996620032,0.5310398088,0.6338484517,0.9991976377,0.681,0.808,1,0.531,0.634,0.999
601,0.6807402391,0.8080895728,0.9996677321,0.5310392205,0.6338635322,0.9992118666,0.681,0.808,1,0.531,0.634,0.999
602,0.6807402396,0.808090181,0.9996733514,0.5310386385,0.6338785438,0.9992258233,0.681,0.808,1,0.531,0.634,0.999
603,0.68074024,0.8080908121,0.9996788635,0.5310380629,0.633893487,0.9992395136,0.681,0.808,1,0.531,0.634,0.999
604,0.6807402405,0.8080914661,0.9996842706,0.5310374935,0.6339083624,0.9992529428,0.681,0.808,1,0.531,0.634,0.999
605,0.6807402409,0.8080921432,0.9996895751,0.5310369304,0.6339231706,0.9992661165,0.681,0.808,1,0.531,0.634,0.999
606,0.6807402413,0.8080928437,0.9996947792,0.5310363733,0.6339379122,0.9992790399,0.681,0.808,1,0.531,0.634,0.999
607,0.6807402417,0.8080935677,0.999699885,0.5310358224,0.6339525878,0.9992917182,0.681,0.808,1,0.531,0.634,0.999
608,0.6807402421,0.8080943154,0.9997048946,0.5310352774,0.633967198,0.9993041564,0.681,0.808,1,0.531,0.634,0.999
609,0.6807402425,0.808095087,0.99970981,0.5310347384,0.6339817434,0.9993163595,0.681,0.808,1,0.531,0.634,0.999
610,0.6807402429,0.8080958826,0.9997146333,0.5310342052,0.6339962245,0.9993283322,0.681,0.808,1,0.531,0.634,0.999
611,0.6807402433,0.8080967025,0.9997193664,0.5310336778,0.6340106419,0.9993400794,0.681,0.808,1,0.531,0.634,0.999
612,0.6807402437,0.8080975468,0.9997240113,0.5310331562,0.6340249962,0.9993516056,0.681,0.808,1,0.531,0.634,0.999
613,0.680740244,0.8080984156,0.9997285697,0.5310326403,0.6340392879,0.9993629153,0.681,0.808,1,0.531,0.634,0.999
614,0.6807402444,0.8080993092,0.9997330435,0.53103213,0.6340535176,0.999374013,0.681,0.808,1,0.531,0.634,0.999
615,0.6807402447,0.8081002276,0.9997374344,0.5310316253,0.6340676859,0.9993849028,0.681,0.808,1,0.531,0.634,0.999
616,0.6807402451,0.808101171,0.9997417443,0.5310311261,0.6340817933,0.9993955892,0.681,0.808,1,0.531,0.634,0.999
617,0.6807402454,0.8081021395,0.9997459747,0.5310306323,0.6340958404,0.9994060761,0.681,0.808,1,0.531,0.634,0.999
618,0.6807402457,0.8081031334,0.9997501274,0.5310301439,0.6341098277,0.9994163676,0.681,0.808,1,0.531,0.634,0.999
619,0.680740246,0.8081041526,0.999754204,0.5310296609,0.6341237557,0.9994264676,0.681,0.808,1,0.531,0.634,0.999
620,0.6807402463,0.8081051975,0.999758206,0.5310291831,0.634137625,0.99943638,0.681,0.808,1,0.531,0.634,0.999
621,0.6807402466,0.808106268,0.9997621349,0.5310287106,0.6341514362,0.9994461086,0.681,0.808,1,0.531,0.634,0.999
622,0.6807402469,0.8081073643,0.9997659923,0.5310282432,0.6341651897,0.999455657,0.681,0.808,1,0.531,0.634,0.999
623,0.6807402472,0.8081084866,0.9997697797,0.5310277809,0.6341788861,0.9994650289,0.681,0.808,1,0.531,0.634,0.999
624,0.6807402475,0.8081096349,0.9997734984,0.5310273236,0.6341925259,0.9994742278,0.681,0.808,1,0.531,0.634,0.999
625,0.6807402477,0.8081108093,0.9997771499,0.5310268714,0.6342061097,0.999483257,0.681,0.808,1,0.531,0.634,0.999
626,0.680740248,0.80811201,0.9997807355,0.5310264241,0.6342196379,0.9994921201,0.681,0.808,1,0.531,0.634,0.999
627,0.6807402483,0.8081132371,0.9997842566,0.5310259817,0.6342331111,0.9995008203,0.681,0.808,1,0.531,0.634,1
628,0.6807402485,0.8081144907,0.9997877145,0.5310255442,0.6342465298,0.9995093608,0.681,0.808,1,0.531,0.634,1
629,0.6807402487,0.8081157708,0.9997911104,0.5310251114,0.6342598945,0.9995177447,0.681,0.808,1,0.531,0.634,1
630,0.680740249,0.8081170776,0.9997944457,0.5310246833,0.6342732056,0.9995259753,0.681,0.808,1,0.531,0.634,1
631,0.6807402492,0.8081184112,0.9997977215,0.53102426,0.6342864638,0.9995340555,0.681,0.808,1,0.531,0.634,1
632,0.6807402494,0.8081197716,0.999800939,0.5310238413,0.6342996694,0.9995419882,0.681,0.808,1,0.531,0.634,1
633,0.6807402497,0.8081211589,0.9998040994,0.5310234271,0.634312823,0.9995497764,0.681,0.808,1,0.531,0.634,1
634,0.6807402499,0.8081225733,0.9998072038,0.5310230175,0.6343259251,0.9995574229,0.681,0.808,1,0.531,0.634,1
635,0.6807402501,0.8081240147,0.9998102534,0.5310226124,0.6343389762,0.9995649305,0.681,0.808,1,0.531,0.634,1
636,0.6807402503,0.8081254833,0.9998132492,0.5310222117,0.6343519766,0.9995723018,0.681,0.808,1,0.531,0.634,1
637,0.6807402505,0.8081269792,0.9998161922,0.5310218155,0.634364927,0.9995795397,0.681,0.808,1,0.531,0.634,1
638,0.6807402507,0.8081285023,0.9998190836,0.5310214235,0.6343778278,0.9995866465,0.681,0.808,1,0.531,0.634,1
639,0.6807402509,0.8081300528,0.9998219244,0.5310210359,0.6343906795,0.999593625,0.681,0.808,1,0.531,0.634,1
640,0.6807402511,0.8081316308,0.9998247155,0.5310206525,0.6344034825,0.9996004776,0.681,0.808,1,0.531,0.634,1
641,0.6807402513,0.8081332362,0.9998274579,0.5310202733,0.6344162373,0.9996072067,0.681,0.808,1,0.531,0.634,1
642,0.6807402515,0.8081348692,0.9998301526,0.5310198982,0.6344289444,0.9996138147,0.681,0.808,1,0.531,0.634,1
643,0.6807402516,0.8081365298,0.9998328005,0.5310195273,0.6344416042,0.9996203039,0.681,0.808,1,0.531,0.634,1
644,0.6807402518,0.8081382181,0.9998354025,0.5310191605,0.6344542172,0.9996266768,0.681,0.808,1,0.531,0.634,1
645,0.680740252,0.808139934,0.9998379596,0.5310187976,0.6344667838,0.9996329354,0.681,0.808,1,0.531,0.634,1
646,0.6807402521,0.8081416777,0.9998404724,0.5310184388,0.6344793044,0.999639082,0.681,0.808,1,0.531,0.634,1
647,0.6807402523,0.8081434492,0.9998429421,0.5310180839,0.6344917796,0.9996451188,0.681,0.808,1,0.531,0.634,1
648,0.6807402524,0.8081452485,0.9998453692,0.5310177329,0.6345042098,0.9996510478,0.681,0.808,1,0.531,0.635,1
649,0.6807402526,0.8081470757,0.9998477548,0.5310173857,0.6345165954,0.9996568711,0.681,0.808,1,0.531,0.635,1
650,0.6807402527,0.8081489308,0.9998500995,0.5310170424,0.6345289368,0.9996625907,0.681,0.808,1,0.531,0.635,1
651,0.6807402529,0.8081508138,0.9998524042,0.5310167028,0.6345412345,0.9996682087,0.681,0.808,1,0.531,0.635,1
652,0.680740253,0.8081527248,0.9998546696,0.531016367,0.6345534888,0.9996737268,0.681,0.808,1,0.531,0.635,1
653,0.6807402532,0.8081546637,0.9998568965,0.5310160349,0.6345657003,0.9996791472,0.681,0.808,1,0.531,0.635,1
654,0.6807402533,0.8081566307,0.9998590855,0.5310157064,0.6345778694,0.9996844715,0.681,0.808,1,0.531,0.635,1
655,0.6807402534,0.8081586257,0.9998612375,0.5310153815,0.6345899964,0.9996897016,0.681,0.808,1,0.531,0.635,1
656,0.6807402536,0.8081606488,0.9998633531,0.5310150602,0.6346020818,0.9996948394,0.681,0.808,1,0.531,0.635,1
657,0.6807402537,0.8081626999,0.999865433,0.5310147424,0.634614126,0.9996998865,0.681,0.808,1,0.531,0.635,1
658,0.6807402538,0.8081647791,0.9998674779,0.5310144281,0.6346261294,0.9997048446,0.681,0.808,1,0.531,0.635,1
659,0.6807402539,0.8081668864,0.9998694885,0.5310141173,0.6346380924,0.9997097155,0.681,0.808,1,0.531,0.635,1
660,0.6807402541,0.8081690218,0.9998714653,0.5310138099,0.6346500154,0.9997145007,0.681,0.808,1,0.531,0.635,1
661,0.6807402542,0.8081711853,0.999873409,0.5310135058,0.6346618988,0.999719202,0.681,0.808,1,0.531,0.635,1
662,0.6807402543,0.808173377,0.9998753202,0.5310132052,0.634673743,0.9997238207,0.681,0.808,1,0.531,0.635,1
663,0.6807402544,0.8081755967,0.9998771996,0.5310129078,0.6346855485,0.9997283586,0.681,0.808,1,0.531,0.635,1
664,0.6807402545,0.8081778446,0.9998790477,0.5310126137,0.6346973155,0.9997328172,0.681,0.808,1,0.531,0.635,1
665,0.6807402546,0.8081801206,0.9998808651,0.5310123228,0.6347090445,0.9997371978,0.681,0.808,1,0.531,0.635,1
666,0.6807402547,0.8081824247,0.9998826524,0.5310120352,0.6347207359,0.9997415019,0.681,0.808,1,0.531,0.635,1
667,0.6807402548,0.8081847569,0.9998844101,0.5310117507,0.63473239,0.9997457311,0.681,0.808,1,0.531,0.635,1
668,0.6807402549,0.8081871172,0.9998861388,0.5310114693,0.6347440072,0.9997498866,0.681,0.808,1,0.531,0.635,1
669,0.680740255,0.8081895056,0.9998878389,0.5310111911,0.6347555879,0.9997539698,0.681,0.808,1,0.531,0.635,1
670,0.6807402551,0.8081919221,0.9998895111,0.5310109159,0.6347671325,0.9997579822,0.681,0.808,1,0.531,0.635,1
671,0.6807402552,0.8081943666,0.9998911559,0.5310106437,0.6347786413,0.9997619249,0.681,0.808,1,0.531,0.635,1
672,0.6807402553,0.8081968392,0.9998927737,0.5310103746,0.6347901147,0.9997657993,0.681,0.808,1,0.531,0.635,1
673,0.6807402553,0.8081993398,0.999894365,0.5310101084,0.6348015531,0.9997696067,0.681,0.808,1,0.531,0.635,1
674,0.6807402554,0.8082018684,0.9998959303,0.5310098451,0.6348129568,0.9997733482,0.681,0.808,1,0.531,0.635,1
675,0.6807402555,0.808204425,0.9998974701,0.5310095848,0.6348243262,0.9997770251,0.681,0.808,1,0.531,0.635,1
676,0.6807402556,0.8082070096,0.9998989849,0.5310093273,0.6348356616,0.9997806386,0.681,0.808,1,0.531,0.635,1
677,0.6807402557,0.8082096221,0.999900475,0.5310090727,0.6348469635,0.9997841899,0.681,0.808,1,0.531,0.635,1
678,0.6807402557,0.8082122626,0.999901941,0.5310088208,0.634858232,0.99978768,0.681,0.808,1,0.531,0.635,1
679,0.6807402558,0.8082149309,0.9999033833,0.5310085718,0.6348694676,0.9997911101,0.681,0.808,1,0.531,0.635,1
680,0.6807402559,0.8082176271,0.9999048023,0.5310083255,0.6348806707,0.9997944814,0.681,0.808,1,0.531,0.635,1
681,0.680740256,0.808220351,0.9999061984,0.5310080819,0.6348918415,0.9997977948,0.681,0.808,1,0.531,0.635,1
682,0.680740256,0.8082231028,0.999907572,0.531007841,0.6349029804,0.9998010515,0.681,0.808,1,0.531,0.635,1
683,0.6807402561,0.8082258823,0.9999089235,0.5310076028,0.6349140877,0.9998042524,0.681,0.808,1,0.531,0.635,1
684,0.6807402562,0.8082286896,0.9999102534,0.5310073672,0.6349251638,0.9998073986,0.681,0.808,1,0.531,0.635,1
685,0.6807402562,0.8082315245,0.999911562,0.5310071342,0.634936209,0.9998104911,0.681,0.808,1,0.531,0.635,1
686,0.6807402563,0.808234387,0.9999128497,0.5310069037,0.6349472236,0.9998135309,0.681,0.808,1,0.531,0.635,1
687,0.6807402564,0.8082372772,0.9999141168,0.5310066759,0.6349582079,0.9998165189,0.681,0.808,1,0.531,0.635,1
688,0.6807402564,0.8082401949,0.9999153637,0.5310064505,0.6349691623,0.999819456,0.681,0.808,1,0.531,0.635,1
689,0.6807402565,0.80824314,0.9999165908,0.5310062276,0.634980087,0.9998223432,0.681,0.808,1,0.531,0.635,1
690,0.6807402565,0.8082461127,0.9999177984,0.5310060072,0.6349909825,0.9998251813,0.681,0.808,1,0.531,0.635,1
691,0.6807402566,0.8082491127,0.9999189869,0.5310057892,0.6350018489,0.9998279713,0.681,0.808,1,0.531,0.635,1
692,0.6807402567,0.8082521402,0.9999201566,0.5310055736,0.6350126867,0.9998307141,0.681,0.808,1,0.531,0.635,1
693,0.6807402567,0.8082551949,0.9999213079,0.5310053605,0.635023496,0.9998334104,0.681,0.808,1,0.531,0.635,1
694,0.6807402568,0.8082582769,0.9999224409,0.5310051496,0.6350342773,0.9998360611,0.681,0.808,1,0.531,0.635,1
695,0.6807402568,0.808261386,0.9999235562,0.5310049411,0.6350450308,0.999838667,0.681,0.808,1,0.531,0.635,1
696,0.6807402569,0.8082645224,0.9999246539,0.5310047349,0.6350557568,0.999841229,0.681,0.808,1,0.531,0.635,1
697,0.6807402569,0.8082676858,0.9999257344,0.531004531,0.6350664556,0.9998437478,0.681,0.808,1,0.531,0.635,1
698,0.680740257,0.8082708762,0.9999267979,0.5310043294,0.6350771275,0.9998462242,0.681,0.808,1,0.531,0.635,1
699,0.680740257,0.8082740936,0.9999278449,0.5310041299,0.6350877729,0.9998486589,0.681,0.808,1,0.531,0.635,1
700,0.680740257,0.808277338,0.9999288755,0.5310039327,0.6350983919,0.9998510528,0.681,0.808,1,0.531,0.635,1
701,0.6807402571,0.8082806092,0.99992989,0.5310037377,0.6351089848,0.9998534064,0.681,0.808,1,0.531,0.635,1
702,0.6807402571,0.8082839071,0.9999308888,0.5310035448,0.635119552,0.9998557206,0.681,0.808,1,0.531,0.635,1
703,0.6807402572,0.8082872318,0.999931872,0.5310033541,0.6351300938,0.999857996,0.681,0.808,1,0.531,0.635,1
704,0.6807402572,0.8082905832,0.99993284,0.5310031654,0.6351406103,0.9998602334,0.681,0.808,1,0.531,0.635,1
705,0.6807402573,0.8082939611,0.999933793,0.5310029789,0.6351511019,0.9998624333,0.681,0.808,1,0.531,0.635,1
706,0.6807402573,0.8082973656,0.9999347313,0.5310027944,0.6351615689,0.9998645965,0.681,0.808,1,0.531,0.635,1
707,0.6807402573,0.8083007965,0.9999356551,0.531002612,0.6351720115,0.9998667237,0.681,0.808,1,0.531,0.635,1
708,0.6807402574,0.8083042539,0.9999365646,0.5310024316,0.63518243,0.9998688153,0.681,0.808,1,0.531,0.635,1
709,0.6807402574,0.8083077375,0.9999374602,0.5310022531,0.6351928246,0.9998708722,0.681,0.808,1,0.531,0.635,1
710,0.6807402574,0.8083112474,0.999938342,0.5310020767,0.6352031957,0.9998728949,0.681,0.808,1,0.531,0.635,1
711,0.6807402575,0.8083147834,0.9999392103,0.5310019022,0.6352135434,0.9998748839,0.681,0.808,1,0.531,0.635,1
712,0.6807402575,0.8083183456,0.9999400652,0.5310017297,0.635223868,0.99987684,0.681,0.808,1,0.531,0.635,1
713,0.6807402576,0.8083219338,0.9999409071,0.531001559,0.6352341699,0.9998787636,0.681,0.808,1,0.531,0.635,1
714,0.6807402576,0.8083255479,0.9999417362,0.5310013903,0.6352444492,0.9998806553,0.681,0.808,1,0.531,0.635,1
715,0.6807402576,0.8083291879,0.9999425526,0.5310012234,0.6352547062,0.9998825158,0.681,0.808,1,0.531,0.635,1
716,0.6807402576,0.8083328537,0.9999433566,0.5310010584,0.6352649411,0.9998843455,0.681,0.808,1,0.531,0.635,1
717,0.6807402577,0.8083365452,0.9999441484,0.5310008952,0.6352751542,0.999886145,0.681,0.808,1,0.531,0.635,1
718,0.6807402577,0.8083402623,0.9999449281,0.5310007338,0.6352853458,0.9998879148,0.681,0.808,1,0.531,0.635,1
719,0.6807402577,0.808344005,0.9999456961,0.5310005742,0.635295516,0.9998896554,0.681,0.808,1,0.531,0.635,1
720,0.6807402578,0.8083477731,0.9999464524,0.5310004164,0.6353056651,0.9998913673,0.681,0.808,1,0.531,0.635,1
721,0.6807402578,0.8083515666,0.9999471973,0.5310002603,0.6353157934,0.9998930512,0.681,0.808,1,0.531,0.635,1
722,0.6807402578,0.8083553855,0.999947931,0.5310001059,0.6353259011,0.9998947073,0.681,0.808,1,0.531,0.635,1
723,0.6807402578,0.8083592295,0.9999486536,0.5309999533,0.6353359884,0.9998963362,0.681,0.808,1,0.531,0.635,1
724,0.6807402579,0.8083630987,0.9999493654,0.5309998023,0.6353460555,0.9998979385,0.681,0.808,1,0.531,0.635,1
725,0.6807402579,0.808366993,0.9999500664,0.5309996531,0.6353561027,0.9998995145,0.681,0.808,1,0.531,0.635,1
726,0.6807402579,0.8083709122,0.999950757,0.5309995055,0.6353661302,0.9999010647,0.681,0.808,1,0.531,0.635,1
727,0.6807402579,0.8083748563,0.9999514372,0.5309993595,0.6353761382,0.9999025895,0.681,0.808,1,0.531,0.635,1
728,0.680740258,0.8083788251,0.9999521072,0.5309992151,0.6353861269,0.9999040894,0.681,0.808,1,0.531,0.635,1
729,0.680740258,0.8083828187,0.9999527673,0.5309990724,0.6353960966,0.9999055649,0.681,0.808,1,0.531,0.635,1
730,0.680740258,0.8083868369,0.9999534175,0.5309989312,0.6354060475,0.9999070163,0.681,0.808,1,0.531,0.635,1
731,0.680740258,0.8083908796,0.999954058,0.5309987916,0.6354159798,0.999908444,0.681,0.808,1,0.531,0.635,1
732,0.6807402581,0.8083949467,0.999954689,0.5309986536,0.6354258937,0.9999098485,0.681,0.808,1,0.531,0.635,1
733,0.6807402581,0.8083990381,0.9999553107,0.5309985171,0.6354357894,0.9999112302,0.681,0.808,1,0.531,0.635,1
734,0.6807402581,0.8084031538,0.9999559231,0.5309983821,0.6354456671,0.9999125895,0.681,0.808,1,0.531,0.635,1
735,0.6807402581,0.8084072937,0.9999565265,0.5309982486,0.6354555271,0.9999139266,0.681,0.808,1,0.531,0.635,1
736,0.6807402581,0.8084114576,0.9999571209,0.5309981165,0.6354653695,0.9999152421,0.681,0.808,1,0.531,0.635,1
737,0.6807402582,0.8084156454,0.9999577066,0.530997986,0.6354751945,0.9999165363,0.681,0.808,1,0.531,0.635,1
738,0.6807402582,0.8084198571,0.9999582836,0.5309978569,0.6354850023,0.9999178096,0.681,0.808,1,0.531,0.635,1
739,0.6807402582,0.8084240926,0.9999588521,0.5309977292,0.6354947932,0.9999190623,0.681,0.808,1,0.531,0.635,1
740,0.6807402582,0.8084283518,0.9999594123,0.530997603,0.6355045674,0.9999202947,0.681,0.808,1,0.531,0.636,1
741,0.6807402582,0.8084326345,0.9999599643,0.5309974781,0.6355143249,0.9999215073,0.681,0.808,1,0.531,0.636,1
742,0.6807402583,0.8084369407,0.9999605082,0.5309973547,0.6355240661,0.9999227003,0.681,0.808,1,0.531,0.636,1
743,0.6807402583,0.8084412703,0.9999610441,0.5309972326,0.6355337911,0.9999238741,0.681,0.808,1,0.531,0.636,1
744,0.6807402583,0.8084456232,0.9999615721,0.5309971119,0.6355435001,0.999925029,0.681,0.808,1,0.531,0.636,1
745,0.6807402583,0.8084499992,0.9999620925,0.5309969925,0.6355531932,0.9999261653,0.681,0.808,1,0.531,0.636,1
746,0.6807402583,0.8084543984,0.9999626053,0.5309968744,0.6355628708,0.9999272834,0.681,0.808,1,0.531,0.636,1
747,0.6807402583,0.8084588205,0.9999631106,0.5309967577,0.6355725329,0.9999283836,0.681,0.808,1,0.531,0.636,1
748,0.6807402583,0.8084632655,0.9999636086,0.5309966422,0.6355821797,0.9999294661,0.681,0.808,1,0.531,0.636,1
749,0.6807402584,0.8084677333,0.9999640993,0.5309965281,0.6355918114,0.9999305313,0.681,0.808,1,0.531,0.636,1
750,0.6807402584,0.8084722237,0.9999645829,0.5309964152,0.6356014282,0.9999315794,0.681,0.808,1,0.531,0.636,1
751,0.6807402584,0.8084767367,0.9999650595,0.5309963035,0.6356110303,0.9999326108,0.681,0.808,1,0.531,0.636,1
752,0.6807402584,0.8084812722,0.9999655293,0.5309961931,0.6356206178,0.9999336258,0.681,0.808,1,0.531,0.636,1
753,0.6807402584,0.8084858301,0.9999659922,0.530996084,0.6356301909,0.9999346245,0.681,0.808,1,0.531,0.636,1
754,0.6807402584,0.8084904102,0.9999664485,0.530995976,0.6356397498,0.9999356073,0.681,0.808,1,0.531,0.636,1
755,0.6807402584,0.8084950125,0.9999668981,0.5309958693,0.6356492946,0.9999365744,0.681,0.808,1,0.531,0.636,1
756,0.6807402585,0.8084996369,0.9999673414,0.5309957637,0.6356588255,0.9999375262,0.681,0.808,1,0.531,0.636,1
757,0.6807402585,0.8085042832,0.9999677782,0.5309956593,0.6356683428,0.9999384628,0.681,0.809,1,0.531,0.636,1
758,0.6807402585,0.8085089513,0.9999682088,0.5309955561,0.6356778464,0.9999393846,0.681,0.809,1,0.531,0.636,1
759,0.6807402585,0.8085136412,0.9999686332,0.530995454,0.6356873367,0.9999402917,0.681,0.809,1,0.531,0.636,1
760,0.6807402585,0.8085183527,0.9999690515,0.5309953531,0.6356968137,0.9999411845,0.681,0.809,1,0.531,0.636,1
761,0.6807402585,0.8085230858,0.9999694639,0.5309952532,0.6357062776,0.9999420631,0.681,0.809,1,0.531,0.636,1
762,0.6807402585,0.8085278402,0.9999698703,0.5309951545,0.6357157286,0.9999429278,0.681,0.809,1,0.531,0.636,1
763,0.6807402585,0.808532616,0.999970271,0.5309950569,0.6357251668,0.9999437789,0.681,0.809,1,0.531,0.636,1
764,0.6807402585,0.808537413,0.9999706659,0.5309949604,0.6357345924,0.9999446165,0.681,0.809,1,0.531,0.636,1
765,0.6807402586,0.8085422311,0.9999710553,0.530994865,0.6357440055,0.9999454408,0.681,0.809,1,0.531,0.636,1
766,0.6807402586,0.8085470702,0.9999714391,0.5309947706,0.6357534063,0.9999462522,0.681,0.809,1,0.531,0.636,1
767,0.6807402586,0.8085519301,0.9999718174,0.5309946772,0.6357627949,0.9999470508,0.681,0.809,1,0.531,0.636,1
768,0.6807402586,0.8085568109,0.9999721904,0.530994585,0.6357721715,0.9999478369,0.681,0.809,1,0.531,0.636,1
769,0.6807402586,0.8085617122,0.9999725581,0.5309944937,0.6357815362,0.9999486105,0.681,0.809,1,0.531,0.636,1
770,0.6807402586,0.8085666342,0.9999729207,0.5309944034,0.6357908891,0.9999493721,0.681,0.809,1,0.531,0.636,1
771,0.6807402586,0.8085715766,0.9999732781,0.5309943142,0.6358002305,0.9999501216,0.681,0.809,1,0.531,0.636,1
772,0.6807402586,0.8085765393,0.9999736304,0.530994226,0.6358095603,0.9999508594,0.681,0.809,1,0.531,0.636,1
773,0.6807402586,0.8085815223,0.9999739778,0.5309941387,0.6358188789,0.9999515857,0.681,0.809,1,0.531,0.636,1
774,0.6807402586,0.8085865253,0.9999743203,0.5309940524,0.6358281862,0.9999523006,0.681,0.809,1,0.531,0.636,1
775,0.6807402586,0.8085915484,0.999974658,0.5309939671,0.6358374825,0.9999530043,0.681,0.809,1,0.531,0.636,1
776,0.6807402586,0.8085965914,0.9999749909,0.5309938827,0.6358467679,0.999953697,0.681,0.809,1,0.531,0.636,1
777,0.6807402587,0.8086016541,0.9999753192,0.5309937992,0.6358560425,0.9999543789,0.681,0.809,1,0.531,0.636,1
778,0.6807402587,0.8086067365,0.9999756429,0.5309937167,0.6358653064,0.9999550502,0.681,0.809,1,0.531,0.636,1
779,0.6807402587,0.8086118385,0.999975962,0.5309936351,0.6358745598,0.999955711,0.681,0.809,1,0.531,0.636,1
780,0.6807402587,0.8086169599,0.9999762767,0.5309935545,0.6358838027,0.9999563615,0.681,0.809,1,0.531,0.636,1
781,0.6807402587,0.8086221006,0.999976587,0.5309934747,0.6358930354,0.9999570019,0.681,0.809,1,0.531,0.636,1
782,0.6807402587,0.8086272606,0.999976893,0.5309933958,0.635902258,0.9999576324,0.681,0.809,1,0.531,0.636,1
783,0.6807402587,0.8086324397,0.9999771947,0.5309933178,0.6359114705,0.999958253,0.681,0.809,1,0.531,0.636,1
784,0.6807402587,0.8086376378,0.9999774923,0.5309932406,0.635920673,0.999958864,0.681,0.809,1,0.531,0.636,1
785,0.6807402587,0.8086428547,0.9999777856,0.5309931644,0.6359298658,0.9999594656,0.681,0.809,1,0.531,0.636,1
786,0.6807402587,0.8086480905,0.999978075,0.5309930889,0.6359390489,0.9999600579,0.681,0.809,1,0.531,0.636,1
787,0.6807402587,0.8086533449,0.9999783603,0.5309930143,0.6359482225,0.9999606409,0.681,0.809,1,0.531,0.636,1
788,0.6807402587,0.8086586178,0.9999786416,0.5309929406,0.6359573866,0.999961215,0.681,0.809,1,0.531,0.636,1
789,0.6807402587,0.8086639092,0.9999789191,0.5309928677,0.6359665414,0.9999617802,0.681,0.809,1,0.531,0.636,1
790,0.6807402587,0.8086692188,0.9999791927,0.5309927955,0.6359756869,0.9999623367,0.681,0.809,1,0.531,0.636,1
791,0.6807402587,0.8086745467,0.9999794626,0.5309927242,0.6359848234,0.9999628846,0.681,0.809,1,0.531,0.636,1
792,0.6807402588,0.8086798927,0.9999797287,0.5309926537,0.6359939508,0.9999634241,0.681,0.809,1,0.531,0.636,1
793,0.6807402588,0.8086852567,0.9999799912,0.530992584,0.6360030694,0.9999639552,0.681,0.809,1,0.531,0.636,1
794,0.6807402588,0.8086906385,0.99998025,0.530992515,0.6360121792,0.9999644782,0.681,0.809,1,0.531,0.636,1
795,0.6807402588,0.8086960381,0.9999805053,0.5309924468,0.6360212803,0.9999649932,0.681,0.809,1,0.531,0.636,1
796,0.6807402588,0.8087014553,0.9999807571,0.5309923794,0.6360303729,0.9999655003,0.681,0.809,1,0.531,0.636,1
797,0.6807402588,0.80870689,0.9999810055,0.5309923127,0.6360394569,0.9999659995,0.681,0.809,1,0.531,0.636,1
798,0.6807402588,0.8087123421,0.9999812504,0.5309922468,0.6360485327,0.9999664912,0.681,0.809,1,0.531,0.636,1
799,0.6807402588,0.8087178116,0.999981492,0.5309921816,0.6360576001,0.9999669753,0.681,0.809,1,0.531,0.636,1
800,0.6807402588,0.8087232982,0.9999817303,0.5309921172,0.6360666594,0.999967452,0.681,0.809,1,0.531,0.636,1
801,0.6807402588,0.8087288018,0.9999819653,0.5309920534,0.6360757106,0.9999679214,0.681,0.809,1,0.531,0.636,1
802,0.6807402588,0.8087343224,0.9999821972,0.5309919904,0.6360847539,0.9999683837,0.681,0.809,1,0.531,0.636,1
803,0.6807402588,0.8087398599,0.9999824258,0.530991928,0.6360937892,0.9999688389,0.681,0.809,1,0.531,0.636,1
804,0.6807402588,0.808745414,0.9999826514,0.5309918664,0.6361028168,0.9999692871,0.681,0.809,1,0.531,0.636,1
805,0.6807402588,0.8087509848,0.9999828739,0.5309918055,0.6361118368,0.9999697286,0.681,0.809,1,0.531,0.636,1
806,0.6807402588,0.8087565721,0.9999830934,0.5309917452,0.6361208491,0.9999701633,0.681,0.809,1,0.531,0.636,1
807,0.6807402588,0.8087621757,0.9999833099,0.5309916856,0.6361298539,0.9999705914,0.681,0.809,1,0.531,0.636,1
808,0.6807402588,0.8087677956,0.9999835234,0.5309916267,0.6361388513,0.999971013,0.681,0.809,1,0.531,0.636,1
809,0.6807402588,0.8087734316,0.9999837341,0.5309915684,0.6361478414,0.9999714282,0.681,0.809,1,0.531,0.636,1
810,0.6807402588,0.8087790837,0.9999839419,0.5309915108,0.6361568243,0.9999718372,0.681,0.809,1,0.531,0.636,1
811,0.6807402588,0.8087847517,0.9999841469,0.5309914538,0.6361658,0.9999722399,0.681,0.809,1,0.531,0.636,1
812,0.6807402588,0.8087904354,0.9999843492,0.5309913975,0.6361747686,0.9999726365,0.681,0.809,1,0.531,0.636,1
813,0.6807402588,0.8087961349,0.9999845487,0.5309913418,0.6361837303,0.9999730272,0.681,0.809,1,0.531,0.636,1
814,0.6807402588,0.8088018499,0.9999847455,0.5309912867,0.636192685,0.9999734119,0.681,0.809,1,0.531,0.636,1
815,0.6807402588,0.8088075804,0.9999849397,0.5309912322,0.636201633,0.9999737908,0.681,0.809,1,0.531,0.636,1
816,0.6807402588,0.8088133262,0.9999851313,0.5309911784,0.6362105742,0.999974164,0.681,0.809,1,0.531,0.636,1
817,0.6807402589,0.8088190873,0.9999853203,0.5309911251,0.6362195088,0.9999745316,0.681,0.809,1,0.531,0.636,1
818,0.6807402589,0.8088248634,0.9999855067,0.5309910725,0.6362284367,0.9999748937,0.681,0.809,1,0.531,0.636,1
819,0.6807402589,0.8088306546,0.9999856907,0.5309910204,0.6362373582,0.9999752503,0.681,0.809,1,0.531,0.636,1
820,0.6807402589,0.8088364606,0.9999858722,0.5309909689,0.6362462733,0.9999756016,0.681,0.809,1,0.531,0.636,1
821,0.6807402589,0.8088422814,0.9999860513,0.530990918,0.636255182,0.9999759475,0.681,0.809,1,0.531,0.636,1
822,0.6807402589,0.8088481169,0.9999862279,0.5309908676,0.6362640844,0.9999762883,0.681,0.809,1,0.531,0.636,1
823,0.6807402589,0.8088539669,0.9999864023,0.5309908178,0.6362729807,0.999976624,0.681,0.809,1,0.531,0.636,1
824,0.6807402589,0.8088598313,0.9999865742,0.5309907686,0.6362818708,0.9999769546,0.681,0.809,1,0.531,0.636,1
825,0.6807402589,0.80886571,0.9999867439,0.5309907199,0.6362907548,0.9999772803,0.681,0.809,1,0.531,0.636,1
826,0.6807402589,0.8088716029,0.9999869114,0.5309906718,0.6362996329,0.9999776012,0.681,0.809,1,0.531,0.636,1
827,0.6807402589,0.8088775099,0.9999870766,0.5309906242,0.636308505,0.9999779172,0.681,0.809,1,0.531,0.636,1
828,0.6807402589,0.8088834308,0.9999872396,0.5309905771,0.6363173713,0.9999782285,0.681,0.809,1,0.531,0.636,1
829,0.6807402589,0.8088893656,0.9999874005,0.5309905306,0.6363262319,0.9999785352,0.681,0.809,1,0.531,0.636,1
830,0.6807402589,0.8088953141,0.9999875592,0.5309904846,0.6363350866,0.9999788373,0.681,0.809,1,0.531,0.636,1
831,0.6807402589,0.8089012762,0.9999877158,0.5309904391,0.6363439358,0.999979135,0.681,0.809,1,0.531,0.636,1
832,0.6807402589,0.8089072519,0.9999878703,0.5309903941,0.6363527794,0.9999794281,0.681,0.809,1,0.531,0.636,1
833,0.6807402589,0.8089132409,0.9999880228,0.5309903496,0.6363616174,0.999979717,0.681,0.809,1,0.531,0.636,1
834,0.6807402589,0.8089192432,0.9999881733,0.5309903056,0.63637045,0.9999800015,0.681,0.809,1,0.531,0.636,1
835,0.6807402589,0.8089252587,0.9999883218,0.5309902621,0.6363792771,0.9999802818,0.681,0.809,1,0.531,0.636,1
836,0.6807402589,0.8089312872,0.9999884683,0.5309902191,0.636388099,0.999980558,0.681,0.809,1,0.531,0.636,1
837,0.6807402589,0.8089373287,0.9999886129,0.5309901765,0.6363969155,0.9999808301,0.681,0.809,1,0.531,0.636,1
838,0.6807402589,0.8089433829,0.9999887556,0.5309901345,0.6364057269,0.9999810981,0.681,0.809,1,0.531,0.636,1
839,0.6807402589,0.8089494499,0.9999888965,0.5309900929,0.636414533,0.9999813622,0.681,0.809,1,0.531,0.636,1
840,0.6807402589,0.8089555295,0.9999890354,0.5309900518,0.6364233341,0.9999816224,0.681,0.809,1,0.531,0.636,1
841,0.6807402589,0.8089616216,0.9999891726,0.5309900111,0.6364321301,0.9999818788,0.681,0.809,1,0.531,0.636,1
842,0.6807402589,0.808967726,0.9999893079,0.5309899709,0.6364409211,0.9999821313,0.681,0.809,1,0.531,0.636,1
843,0.6807402589,0.8089738427,0.9999894415,0.5309899312,0.6364497072,0.9999823802,0.681,0.809,1,0.531,0.636,1
844,0.6807402589,0.8089799715,0.9999895733,0.5309898918,0.6364584884,0.9999826254,0.681,0.809,1,0.531,0.636,1
845,0.6807402589,0.8089861123,0.9999897034,0.530989853,0.6364672647,0.9999828669,0.681,0.809,1,0.531,0.636,1
846,0.6807402589,0.8089922651,0.9999898318,0.5309898145,0.6364760363,0.999983105,0.681,0.809,1,0.531,0.636,1
847,0.6807402589,0.8089984296,0.9999899585,0.5309897765,0.6364848031,0.9999833395,0.681,0.809,1,0.531,0.636,1
848,0.6807402589,0.8090046059,0.9999900836,0.5309897389,0.6364935653,0.9999835706,0.681,0.809,1,0.531,0.636,1
849,0.6807402589,0.8090107937,0.999990207,0.5309897018,0.6365023228,0.9999837983,0.681,0.809,1,0.531,0.637,1
850,0.6807402589,0.809016993,0.9999903288,0.530989665,0.6365110757,0.9999840227,0.681,0.809,1,0.531,0.637,1
851,0.6807402589,0.8090232036,0.999990449,0.5309896287,0.6365198241,0.9999842437,0.681,0.809,1,0.531,0.637,1
852,0.6807402589,0.8090294255,0.9999905677,0.5309895928,0.636528568,0.9999844616,0.681,0.809,1,0.531,0.637,1
853,0.6807402589,0.8090356585,0.9999906848,0.5309895572,0.6365373074,0.9999846763,0.681,0.809,1,0.531,0.637,1
854,0.6807402589,0.8090419025,0.9999908004,0.5309895221,0.6365460425,0.9999848878,0.681,0.809,1,0.531,0.637,1
855,0.6807402589,0.8090481575,0.9999909145,0.5309894874,0.6365547732,0.9999850963,0.681,0.809,1,0.531,0.637,1
856,0.6807402589,0.8090544232,0.9999910271,0.530989453,0.6365634996,0.9999853017,0.681,0.809,1,0.531,0.637,1
857,0.6807402589,0.8090606996,0.9999911383,0.5309894191,0.6365722217,0.9999855041,0.681,0.809,1,0.531,0.637,1
858,0.6807402589,0.8090669866,0.999991248,0.5309893855,0.6365809396,0.9999857036,0.681,0.809,1,0.531,0.637,1
859,0.6807402589,0.809073284,0.9999913563,0.5309893523,0.6365896533,0.9999859002,0.681,0.809,1,0.531,0.637,1
860,0.6807402589,0.8090795918,0.9999914632,0.5309893195,0.6365983628,0.9999860939,0.681,0.809,1,0.531,0.637,1
861,0.6807402589,0.8090859098,0.9999915687,0.530989287,0.6366070682,0.9999862848,0.681,0.809,1,0.531,0.637,1
862,0.6807402589,0.809092238,0.9999916729,0.5309892549,0.6366157696,0.9999864729,0.681,0.809,1,0.531,0.637,1
863,0.6807402589,0.8090985761,0.9999917757,0.5309892231,0.636624467,0.9999866584,0.681,0.809,1,0.531,0.637,1
864,0.6807402589,0.8091049242,0.9999918772,0.5309891918,0.6366331603,0.9999868411,0.681,0.809,1,0.531,0.637,1
865,0.6807402589,0.8091112821,0.9999919774,0.5309891607,0.6366418497,0.9999870212,0.681,0.809,1,0.531,0.637,1
866,0.6807402589,0.8091176496,0.9999920763,0.53098913,0.6366505352,0.9999871987,0.681,0.809,1,0.531,0.637,1
867,0.6807402589,0.8091240267,0.9999921739,0.5309890997,0.6366592168,0.9999873736,0.681,0.809,1,0.531,0.637,1
868,0.6807402589,0.8091304133,0.9999922703,0.5309890697,0.6366678946,0.999987546,0.681,0.809,1,0.531,0.637,1
869,0.6807402589,0.8091368093,0.9999923654,0.53098904,0.6366765685,0.9999877159,0.681,0.809,1,0.531,0.637,1
870,0.6807402589,0.8091432145,0.9999924593,0.5309890107,0.6366852387,0.9999878834,0.681,0.809,1,0.531,0.637,1
871,0.6807402589,0.8091496288,0.999992552,0.5309889817,0.6366939051,0.9999880485,0.681,0.809,1,0.531,0.637,1
872,0.6807402589,0.8091560522,0.9999926435,0.530988953,0.6367025678,0.9999882112,0.681,0.809,1,0.531,0.637,1
873,0.6807402589,0.8091624845,0.9999927339,0.5309889246,0.6367112268,0.9999883715,0.681,0.809,1,0.531,0.637,1
874,0.6807402589,0.8091689256,0.9999928231,0.5309888966,0.6367198821,0.9999885296,0.681,0.809,1,0.531,0.637,1
875,0.6807402589,0.8091753754,0.9999929111,0.5309888689,0.6367285339,0.9999886854,0.681,0.809,1,0.531,0.637,1
876,0.6807402589,0.8091818338,0.999992998,0.5309888414,0.636737182,0.9999888389,0.681,0.809,1,0.531,0.637,1
877,0.6807402589,0.8091883007,0.9999930838,0.5309888143,0.6367458266,0.9999889903,0.681,0.809,1,0.531,0.637,1
878,0.680740259,0.809194776,0.9999931686,0.5309887875,0.6367544676,0.9999891395,0.681,0.809,1,0.531,0.637,1
879,0.680740259,0.8092012596,0.9999932522,0.530988761,0.6367631052,0.9999892865,0.681,0.809,1,0.531,0.637,1
880,0.680740259,0.8092077513,0.9999933348,0.5309887348,0.6367717392,0.9999894315,0.681,0.809,1,0.531,0.637,1
881,0.680740259,0.8092142511,0.9999934163,0.5309887089,0.6367803699,0.9999895744,0.681,0.809,1,0.531,0.637,1
882,0.680740259,0.8092207588,0.9999934968,0.5309886833,0.636788997,0.9999897152,0.681,0.809,1,0.531,0.637,1
883,0.680740259,0.8092272744,0.9999935763,0.5309886579,0.6367976208,0.9999898541,0.681,0.809,1,0.531,0.637,1
884,0.680740259,0.8092337977,0.9999936547,0.5309886329,0.6368062412,0.9999899909,0.681,0.809,1,0.531,0.637,1
885,0.680740259,0.8092403287,0.9999937322,0.5309886081,0.6368148583,0.9999901259,0.681,0.809,1,0.531,0.637,1
886,0.680740259,0.8092468672,0.9999938087,0.5309885836,0.636823472,0.9999902589,0.681,0.809,1,0.531,0.637,1
887,0.680740259,0.8092534131,0.9999938842,0.5309885594,0.6368320824,0.99999039,0.681,0.809,1,0.531,0.637,1
888,0.680740259,0.8092599663,0.9999939587,0.5309885354,0.6368406895,0.9999905192,0.681,0.809,1,0.531,0.637,1
889,0.680740259,0.8092665267,0.9999940323,0.5309885117,0.6368492934,0.9999906467,0.681,0.809,1,0.531,0.637,1
890,0.680740259,0.8092730943,0.999994105,0.5309884883,0.636857894,0.9999907723,0.681,0.809,1,0.531,0.637,1
891,0.680740259,0.8092796688,0.9999941768,0.5309884652,0.6368664914,0.9999908961,0.681,0.809,1,0.531,0.637,1
892,0.680740259,0.8092862503,0.9999942476,0.5309884423,0.6368750856,0.9999910182,0.681,0.809,1,0.531,0.637,1
893,0.680740259,0.8092928385,0.9999943176,0.5309884196,0.6368836766,0.9999911386,0.681,0.809,1,0.531,0.637,1
894,0.680740259,0.8092994334,0.9999943866,0.5309883973,0.6368922644,0.9999912572,0.681,0.809,1,0.531,0.637,1
895,0.680740259,0.8093060349,0.9999944549,0.5309883751,0.6369008492,0.9999913742,0.681,0.809,1,0.531,0.637,1
896,0.680740259,0.8093126429,0.9999945222,0.5309883532,0.6369094307,0.9999914896,0.681,0.809,1,0.531,0.637,1
897,0.680740259,0.8093192572,0.9999945887,0.5309883316,0.6369180092,0.9999916033,0.681,0.809,1,0.531,0.637,1
898,0.680740259,0.8093258779,0.9999946544,0.5309883102,0.6369265846,0.9999917154,0.681,0.809,1,0.531,0.637,1
899,0.680740259,0.8093325047,0.9999947192,0.530988289,0.6369351569,0.9999918259,0.681,0.809,1,0.531,0.637,1
900,0.680740259,0.8093391375,0.9999947832,0.5309882681,0.6369437262,0.9999919349,0.681,0.809,1,0.531,0.637,1
901,0.680740259,0.8093457763,0.9999948464,0.5309882474,0.6369522924,0.9999920424,0.681,0.809,1,0.531,0.637,1
902,0.680740259,0.809352421,0.9999949089,0.530988227,0.6369608556,0.9999921483,0.681,0.809,1,0.531,0.637,1
903,0.680740259,0.8093590715,0.9999949705,0.5309882068,0.6369694158,0.9999922528,0.681,0.809,1,0.531,0.637,1
904,0.680740259,0.8093657276,0.9999950314,0.5309881868,0.636977973,0.9999923558,0.681,0.809,1,0.531,0.637,1
905,0.680740259,0.8093723892,0.9999950915,0.530988167,0.6369865272,0.9999924574,0.681,0.809,1,0.531,0.637,1
906,0.680740259,0.8093790564,0.9999951508,0.5309881474,0.6369950784,0.9999925575,0.681,0.809,1,0.531,0.637,1
907,0.680740259,0.8093857288,0.9999952094,0.5309881281,0.6370036267,0.9999926562,0.681,0.809,1,0.531,0.637,1
908,0.680740259,0.8093924065,0.9999952673,0.530988109,0.637012172,0.9999927536,0.681,0.809,1,0.531,0.637,1
909,0.680740259,0.8093990894,0.9999953245,0.5309880901,0.6370207144,0.9999928496,0.681,0.809,1,0.531,0.637,1
910,0.680740259,0.8094057773,0.9999953809,0.5309880714,0.6370292539,0.9999929443,0.681,0.809,1,0.531,0.637,1
911,0.680740259,0.8094124702,0.9999954367,0.5309880529,0.6370377905,0.9999930376,0.681,0.809,1,0.531,0.637,1
912,0.680740259,0.8094191679,0.9999954917,0.5309880346,0.6370463241,0.9999931297,0.681,0.809,1,0.531,0.637,1
913,0.680740259,0.8094258704,0.999995546,0.5309880166,0.6370548549,0.9999932204,0.681,0.809,1,0.531,0.637,1
914,0.680740259,0.8094325775,0.9999955997,0.5309879987,0.6370633828,0.99999331,0.681,0.809,1,0.531,0.637,1
915,0.680740259,0.8094392892,0.9999956527,0.5309879811,0.6370719078,0.9999933982,0.681,0.809,1,0.531,0.637,1
916,0.680740259,0.8094460053,0.9999957051,0.5309879636,0.63708043,0.9999934853,0.681,0.809,1,0.531,0.637,1
917,0.680740259,0.8094527258,0.9999957568,0.5309879463,0.6370889493,0.9999935711,0.681,0.809,1,0.531,0.637,1
918,0.680740259,0.8094594505,0.9999958078,0.5309879292,0.6370974657,0.9999936557,0.681,0.809,1,0.531,0.637,1
919,0.680740259,0.8094661794,0.9999958583,0.5309879124,0.6371059793,0.9999937392,0.681,0.809,1,0.531,0.637,1
920,0.680740259,0.8094729124,0.9999959081,0.5309878957,0.6371144901,0.9999938215,0.681,0.809,1,0.531,0.637,1
921,0.680740259,0.8094796493,0.9999959573,0.5309878792,0.6371229981,0.9999939027,0.681,0.809,1,0.531,0.637,1
922,0.680740259,0.8094863901,0.9999960058,0.5309878628,0.6371315032,0.9999939828,0.681,0.809,1,0.531,0.637,1
923,0.680740259,0.8094931346,0.9999960538,0.5309878467,0.6371400055,0.9999940617,0.681,0.809,1,0.531,0.637,1
924,0.680740259,0.8094998828,0.9999961012,0.5309878307,0.637148505,0.9999941396,0.681,0.809,1,0.531,0.637,1
925,0.680740259,0.8095066346,0.999996148,0.530987815,0.6371570018,0.9999942164,0.681,0.81,1,0.531,0.637,1
926,0.680740259,0.8095133899,0.9999961942,0.5309877993,0.6371654957,0.9999942921,0.681,0.81,1,0.531,0.637,1
927,0.680740259,0.8095201485,0.9999962398,0.5309877839,0.6371739868,0.9999943668,0.681,0.81,1,0.531,0.637,1
928,0.680740259,0.8095269105,0.9999962849,0.5309877687,0.6371824752,0.9999944405,0.681,0.81,1,0.531,0.637,1
929,0.680740259,0.8095336756,0.9999963294,0.5309877536,0.6371909607,0.9999945132,0.681,0.81,1,0.531,0.637,1
930,0.680740259,0.8095404438,0.9999963734,0.5309877387,0.6371994435,0.9999945848,0.681,0.81,1,0.531,0.637,1
931,0.680740259,0.809547215,0.9999964168,0.5309877239,0.6372079235,0.9999946555,0.681,0.81,1,0.531,0.637,1
932,0.680740259,0.8095539891,0.9999964597,0.5309877093,0.6372164007,0.9999947252,0.681,0.81,1,0.531,0.637,1
933,0.680740259,0.8095607661,0.999996502,0.5309876949,0.6372248751,0.999994794,0.681,0.81,1,0.531,0.637,1
934,0.680740259,0.8095675457,0.9999965439,0.5309876807,0.6372333468,0.9999948618,0.681,0.81,1,0.531,0.637,1
935,0.680740259,0.809574328,0.9999965852,0.5309876666,0.6372418157,0.9999949287,0.681,0.81,1,0.531,0.637,1
936,0.680740259,0.8095811128,0.999996626,0.5309876526,0.6372502819,0.9999949947,0.681,0.81,1,0.531,0.637,1
937,0.680740259,0.8095879,0.9999966663,0.5309876389,0.6372587452,0.9999950597,0.681,0.81,1,0.531,0.637,1
938,0.680740259,0.8095946895,0.9999967061,0.5309876252,0.6372672058,0.9999951239,0.681,0.81,1,0.531,0.637,1
939,0.680740259,0.8096014813,0.9999967455,0.5309876118,0.6372756637,0.9999951872,0.681,0.81,1,0.531,0.637,1
940,0.680740259,0.8096082753,0.9999967843,0.5309875984,0.6372841187,0.9999952497,0.681,0.81,1,0.531,0.637,1
941,0.680740259,0.8096150713,0.9999968227,0.5309875853,0.637292571,0.9999953113,0.681,0.81,1,0.531,0.637,1
942,0.680740259,0.8096218693,0.9999968606,0.5309875722,0.6373010205,0.9999953721,0.681,0.81,1,0.531,0.637,1
943,0.680740259,0.8096286692,0.999996898,0.5309875594,0.6373094673,0.999995432,0.681,0.81,1,0.531,0.637,1
944,0.680740259,0.8096354709,0.999996935,0.5309875466,0.6373179113,0.9999954911,0.681,0.81,1,0.531,0.637,1
945,0.680740259,0.8096422742,0.9999969715,0.530987534,0.6373263525,0.9999955494,0.681,0.81,1,0.531,0.637,1
946,0.680740259,0.8096490792,0.9999970076,0.5309875216,0.637334791,0.999995607,0.681,0.81,1,0.531,0.637,1
947,0.680740259,0.8096558857,0.9999970432,0.5309875093,0.6373432266,0.9999956637,0.681,0.81,1,0.531,0.637,1
948,0.680740259,0.8096626936,0.9999970784,0.5309874971,0.6373516595,0.9999957197,0.681,0.81,1,0.531,0.637,1
949,0.680740259,0.8096695028,0.9999971132,0.5309874851,0.6373600896,0.9999957749,0.681,0.81,1,0.531,0.637,1
950,0.680740259,0.8096763133,0.9999971475,0.5309874732,0.6373685169,0.9999958294,0.681,0.81,1,0.531,0.637,1
951,0.680740259,0.8096831249,0.9999971815,0.5309874614,0.6373769415,0.9999958832,0.681,0.81,1,0.531,0.637,1
952,0.680740259,0.8096899376,0.999997215,0.5309874498,0.6373853632,0.9999959362,0.681,0.81,1,0.531,0.637,1
953,0.680740259,0.8096967513,0.9999972481,0.5309874383,0.6373937821,0.9999959885,0.681,0.81,1,0.531,0.637,1
954,0.680740259,0.8097035659,0.9999972808,0.5309874269,0.6374021983,0.9999960401,0.681,0.81,1,0.531,0.637,1
955,0.680740259,0.8097103812,0.9999973131,0.5309874156,0.6374106116,0.999996091,0.681,0.81,1,0.531,0.637,1
956,0.680740259,0.8097171973,0.999997345,0.5309874045,0.6374190222,0.9999961412,0.681,0.81,1,0.531,0.637,1
957,0.680740259,0.809724014,0.9999973765,0.5309873935,0.6374274299,0.9999961907,0.681,0.81,1,0.531,0.637,1
958,0.680740259,0.8097308312,0.9999974076,0.5309873826,0.6374358348,0.9999962396,0.681,0.81,1,0.531,0.637,1
959,0.680740259,0.8097376489,0.9999974384,0.5309873719,0.6374442368,0.9999962878,0.681,0.81,1,0.531,0.637,1
960,0.680740259,0.8097444669,0.9999974688,0.5309873613,0.6374526361,0.9999963354,0.681,0.81,1,0.531,0.637,1
961,0.680740259,0.8097512852,0.9999974988,0.5309873508,0.6374610325,0.9999963824,0.681,0.81,1,0.531,0.637,1
962,0.680740259,0.8097581037,0.9999975284,0.5309873404,0.637469426,0.9999964287,0.681,0.81,1,0.531,0.637,1
963,0.680740259,0.8097649223,0.9999975577,0.5309873301,0.6374778167,0.9999964744,0.681,0.81,1,0.531,0.637,1
964,0.680740259,0.8097717409,0.9999975866,0.5309873199,0.6374862046,0.9999965194,0.681,0.81,1,0.531,0.637,1
965,0.680740259,0.8097785595,0.9999976152,0.5309873099,0.6374945895,0.9999965639,0.681,0.81,1,0.531,0.637,1
966,0.680740259,0.8097853779,0.9999976434,0.5309872999,0.6375029717,0.9999966078,0.681,0.81,1,0.531,0.638,1
967,0.680740259,0.809792196,0.9999976713,0.5309872901,0.6375113509,0.9999966511,0.681,0.81,1,0.531,0.638,1
968,0.680740259,0.8097990138,0.9999976989,0.5309872804,0.6375197272,0.9999966938,0.681,0.81,1,0.531,0.638,1
969,0.680740259,0.8098058312,0.9999977261,0.5309872708,0.6375281007,0.9999967359,0.681,0.81,1,0.531,0.638,1
970,0.680740259,0.8098126482,0.999997753,0.5309872613,0.6375364712,0.9999967775,0.681,0.81,1,0.531,0.638,1
971,0.680740259,0.8098194645,0.9999977796,0.5309872519,0.6375448388,0.9999968186,0.681,0.81,1,0.531,0.638,1
972,0.680740259,0.8098262802,0.9999978058,0.5309872426,0.6375532035,0.9999968591,0.681,0.81,1,0.531,0.638,1
973,0.680740259,0.8098330951,0.9999978317,0.5309872335,0.6375615653,0.999996899,0.681,0.81,1,0.531,0.638,1
974,0.680740259,0.8098399092,0.9999978573,0.5309872244,0.6375699242,0.9999969384,0.681,0.81,1,0.531,0.638,1
975,0.680740259,0.8098467224,0.9999978826,0.5309872154,0.63757828,0.9999969773,0.681,0.81,1,0.531,0.638,1
976,0.680740259,0.8098535346,0.9999979076,0.5309872065,0.637586633,0.9999970157,0.681,0.81,1,0.531,0.638,1
977,0.680740259,0.8098603458,0.9999979323,0.5309871978,0.6375949829,0.9999970536,0.681,0.81,1,0.531,0.638,1
978,0.680740259,0.8098671557,0.9999979567,0.5309871891,0.6376033299,0.9999970909,0.681,0.81,1,0.531,0.638,1
979,0.680740259,0.8098739645,0.9999979808,0.5309871805,0.6376116739,0.9999971278,0.681,0.81,1,0.531,0.638,1
980,0.680740259,0.8098807719,0.9999980046,0.530987172,0.6376200149,0.9999971642,0.681,0.81,1,0.531,0.638,1
981,0.680740259,0.8098875779,0.9999980282,0.5309871636,0.6376283529,0.9999972001,0.681,0.81,1,0.531,0.638,1
982,0.680740259,0.8098943824,0.9999980514,0.5309871554,0.6376366878,0.9999972355,0.681,0.81,1,0.531,0.638,1
983,0.680740259,0.8099011854,0.9999980744,0.5309871472,0.6376450198,0.9999972705,0.681,0.81,1,0.531,0.638,1
984,0.680740259,0.8099079867,0.9999980971,0.5309871391,0.6376533487,0.999997305,0.681,0.81,1,0.531,0.638,1
985,0.680740259,0.8099147864,0.9999981195,0.530987131,0.6376616745,0.999997339,0.681,0.81,1,0.531,0.638,1
986,0.680740259,0.8099215842,0.9999981416,0.5309871231,0.6376699972,0.9999973726,0.681,0.81,1,0.531,0.638,1
987,0.680740259,0.8099283801,0.9999981635,0.5309871153,0.6376783169,0.9999974058,0.681,0.81,1,0.531,0.638,1
988,0.680740259,0.8099351741,0.9999981851,0.5309871075,0.6376866335,0.9999974385,0.681,0.81,1,0.531,0.638,1
989,0.680740259,0.809941966,0.9999982065,0.5309870999,0.637694947,0.9999974708,0.681,0.81,1,0.531,0.638,1
990,0.680740259,0.8099487558,0.9999982276,0.5309870923,0.6377032574,0.9999975027,0.681,0.81,1,0.531,0.638,1
991,0.680740259,0.8099555435,0.9999982484,0.5309870848,0.6377115646,0.9999975341,0.681,0.81,1,0.531,0.638,1
992,0.680740259,0.8099623288,0.999998269,0.5309870774,0.6377198688,0.9999975651,0.681,0.81,1,0.531,0.638,1
993,0.680740259,0.8099691119,0.9999982893,0.5309870701,0.6377281697,0.9999975958,0.681,0.81,1,0.531,0.638,1
994,0.680740259,0.8099758925,0.9999983094,0.5309870628,0.6377364675,0.999997626,0.681,0.81,1,0.531,0.638,1
995,0.680740259,0.8099826706,0.9999983293,0.5309870557,0.6377447621,0.9999976558,0.681,0.81,1,0.531,0.638,1
996,0.680740259,0.8099894461,0.9999983489,0.5309870486,0.6377530535,0.9999976853,0.681,0.81,1,0.531,0.638,1
997,0.680740259,0.8099962189,0.9999983683,0.5309870416,0.6377613417,0.9999977143,0.681,0.81,1,0.531,0.638,1
998,0.680740259,0.8100029891,0.9999983875,0.5309870347,0.6377696267,0.999997743,0.681,0.81,1,0.531,0.638,1
999,0.680740259,0.8100097564,0.9999984064,0.5309870278,0.6377779084,0.9999977713,0.681,0.81,1,0.531,0.638,1


==> bigSWAP1m.csv <==
step,Cwom,C1m,Cwomtest,C1mtest,logCwom,logC1m,logCwomtest,logC1mtest,Cwomround,C1mround,Cwomtestround,C1mtestround,logCwomround,logC1mround,logCwomtestround,logC1mtestround
0,1.3272257533342286e-07,9.902347853107134e-07,2.434269602923913e-06,4.7515425160691355e-06,-15.835004787,-13.8253237651,-12.9258638042,-12.2570412524,0,0,0,0,-15.835,-13.825,-12.926,-12.257
1,3.5877092038453277e-07,3.3940319296405442e-06,1.6247917330188787e-06,4.949135983887407e-06,-14.8405817569,-12.5934919835,-13.3301309147,-12.2162975453,0,0,0,0,-14.841,-12.593,-13.33,-12.216
2,8.091416137929681e-07,1.0216592837234273e-05,1.0925490895816374e-06,5.5073381434984e-06,-14.0272918873,-11.4914974106,-13.7269969777,-12.1094291471,0,0,0,0,-14.027,-11.491,-13.727,-12.109
3,1.5761177633359136e-06,2.7146649414884252e-05,7.451244368641928e-07,6.456586071683376e-06,-13.3605458464,-10.5142569293,-14.1097146032,-11.9504098517,0,0,0,0,-13.361,-10.514,-14.11,-11.95
4,2.729743576947186e-06,6.458504103788666e-05,5.175634930502485e-07,7.898919030872117e-06,-12.811302881,-9.6475277369,-14.4741336274,-11.7487846394,0,0,0,0,-12.811,-9.648,-14.474,-11.749
5,4.303342594055969e-06,0.000140378,3.6699983703210814e-07,1.0043907745085271e-05,-12.3561184898,-8.8711719785,-14.8179044329,-11.5085443018,0,0,0,0,-12.356,-8.871,-14.818,-11.509
6,6.290893330251508e-06,0.0002840959,2.6595207526469513e-07,1.3258923183208165e-05,-11.9764074734,-8.1661988229,-15.1399497126,-11.2308397844,0,0,0,0,-11.976,-8.166,-15.14,-11.231
7,8.653609246334982e-06,0.0005432395,1.9699306609674606e-07,1.8163467700736455e-05,-11.6575340701,-7.5179601751,-15.4400973063,-10.9160982503,0,0.001,0,0,-11.658,-7.518,-15.44,-10.916
8,1.1330892997929812e-05,0.0009913458,1.4907619298741758e-07,2.5796036618406117e-05,-11.3879776689,-6.9164471229,-15.7188082994,-10.5652896973,0,0.001,0,0,-11.388,-6.916,-15.719,-10.565
9,1.425156872054346e-05,0.001737059,1.1515721947482587e-07,3.789188420423309e-05,-11.1586435717,-6.3555618146,-15.9769675164,-10.1807736059,0,0.002,0,0,-11.159,-6.356,-15.977,-10.181
10,1.7343052843343745e-05,0.0029318034,9.069886130396543e-08,5.7324528149709095e-05,-10.9623185442,-5.8321375366,-16.2157210344,-9.7667819604,0,0.003,0,0,-10.962,-5.832,-16.216,-9.767
11,2.05376779502466e-05,0.0047723257,7.274158871401561e-08,8.877276924452707e-05,-10.79324941,-5.3449215324,-16.4363525566,-9.3294306076,0,0.005,0,0,-10.793,-5.345,-16.436,-9.329
12,2.3776336073629833e-05,0.0074941356,5.93275110818956e-08,0.0001396664,-10.6468197545,-4.8936344802,-16.640192708,-8.8762535321,0,0.007,0,0,-10.647,-4.894,-16.64,-8.876
13,2.7010021412383474e-05,0.0113536562,4.914180523326448e-08,0.0002214256,-10.5193025974,-4.4782154576,-16.828555734,-8.4154240333,0,0.011,0,0,-10.519,-4.478,-16.829,-8.415
14,3.0199927609681345e-05,0.016600528,4.128782401980247e-08,0.0003509332,-10.4076710306,-4.0983207744,-17.0026981984,-7.9549146775,0,0.017,0,0,-10.408,-4.098,-17.003,-7.955
15,3.331666726391203e-05,0.0234454488,3.514460898321369e-08,0.0005520816,-10.3094527678,-3.7530788842,-17.1637946022,-7.5018147543,0,0.023,0,0.001,-10.309,-3.753,-17.164,-7.502
16,3.6339042137862615e-05,0.0320310655,3.027554830457469e-08,0.0008571341,-10.2226178537,-3.441049051,-17.3129254369,-7.0619162166,0,0.032,0,0.001,-10.223,-3.441,-17.313,-7.062
17,3.925265725082719e-05,0.0424126723,2.6369074663604693e-08,0.0013075907,-10.1454914154,-3.1603080866,-17.4510739277,-6.6395690219,0,0.042,0,0.001,-10.145,-3.16,-17.451,-6.64
18,4.204856201593501e-05,0.0545523362,2.3199653255918718e-08,0.001954267,-10.0766853691,-2.9085947413,-17.5791285043,-6.2377400689,0,0.055,0,0.002,-10.077,-2.909,-17.579,-6.238
19,4.47220206251596e-05,0.0683262213,2.0601771772715194e-08,0.0028564036,-10.0150445462,-2.6834616724,-17.6978887565,-5.8581919433,0,0.068,0,0.003,-10.015,-2.683,-17.698,-5.858
20,4.727145848746062e-05,0.0835418776,1.8452365662926613e-08,0.0040797867,-9.9596038592,-2.4824072451,-17.8080732545,-5.5017105754,0,0.084,0,0.004,-9.96,-2.482,-17.808,-5.502
21,4.969759609385797e-05,0.0999608592,1.665878537856182e-08,0.0056940445,-9.9095539944,-2.3029765779,-17.9103281093,-5.1683344667,0,0.1,0,0.006,-9.91,-2.303,-17.91,-5.168
22,5.2002760776247095e-05,0.117322165,1.5150451023962163e-08,0.0077694193,-9.8642137489,-2.1428315811,-18.0052355349,-4.8575598579,0,0.117,0,0.008,-9.864,-2.143,-18.005,-4.858
23,5.419035593336231e-05,0.1353630871,1.3872991374210585e-08,0.0103733884,-9.8230076002,-1.9997945765,-18.0933219536,-4.5685115574,0,0.135,0,0.01,-9.823,-2,-18.093,-4.569
24,5.626446296078975e-05,0.1538354916,1.2784077450417683e-08,0.0135674977,-9.7854474306,-1.8718714837,-18.1750653896,-4.3000782203,0,0.154,0,0.014,-9.785,-1.872,-18.175,-4.3
25,5.82295508236818e-05,0.1725168748,1.1850425902390587e-08,0.0174046933,-9.751117586,-1.7572602226,-18.2509020289,-4.0510153805,0,0.173,0,0.017,-9.751,-1.757,-18.251,-4.051
26,6.009027018979675e-05,0.1912165,1.104561943104121e-08,0.0219273344,-9.7196626232,-1.654348985,-18.3212319192,-3.8200212731,0,0.191,0,0.022,-9.72,-1.654,-18.321,-3.82
27,6.185131211591951e-05,0.2097774782,1.0348504350358367e-08,0.0271659556,-9.6907772449,-1.5617079375,-18.3864238349,-3.6057907204,0,0.21,0,0.027,-9.691,-1.562,-18.386,-3.606
28,6.351731469967368e-05,0.2280758652,9.742000300304152e-09,0.0331387526,-9.6641980168,-1.4780769633,-18.4468193707,-3.4070519095,0,0.228,0,0.033,-9.664,-1.478,-18.447,-3.407
29,6.509280442299654e-05,0.2460178223,9.212207395090394e-09,0.0398517017,-9.639696546,-1.4023512971,-18.5027363417,-3.2225901717,0,0.246,0,0.04,-9.64,-1.402,-18.503,-3.223
30,6.658216188384327e-05,0.2635357261,8.747730196765275e-09,0.047299189,-9.6170738559,-1.3335663372,-18.5544715763,-3.051262129,0,0.264,0,0.047,-9.617,-1.334,-18.554,-3.051
31,6.798960413669492e-05,0.2805838964,8.339161286810919e-09,0.0554650117,-9.5961557448,-1.2708825029,-18.6023031908,-2.8920028775,0,0.281,0,0.055,-9.596,-1.271,-18.602,-2.892
32,6.931917792276405e-05,0.2971344047,7.978683405110744e-09,0.0643236261,-9.5767889524,-1.2135707015,-18.6464924259,-2.7438282805,0,0.297,0,0.064,-9.577,-1.214,-18.646,-2.744
33,7.057475969816898e-05,0.3131732422,7.659760456950317e-09,0.0738415317,-9.5588379887,-1.160998752,-18.6872851256,-2.6058339455,0,0.313,0,0.074,-9.559,-1.161,-18.687,-2.606
34,7.176005961743996e-05,0.3286969897,7.3768956930372886e-09,0.0839787021,-9.5421825094,-1.1126189565,-18.7249129246,-2.4771920592,0,0.329,0,0.084,-9.542,-1.113,-18.725,-2.477
35,7.287862756327605e-05,0.3437100349,7.125441074685017e-09,0.0946899949,-9.5267151366,-1.0679568988,-18.7595942075,-2.3571469349,0,0.344,0,0.095,-9.527,-1.068,-18.76,-2.357
36,7.393385999331113e-05,0.3582223209,6.901445942399157e-09,0.1059264934,-9.5123396483,-1.0266014771,-18.7915348904,-2.2450098836,0,0.358,0,0.106,-9.512,-1.027,-18.792,-2.245
37,7.492900685643851e-05,0.3722475744,6.70153608605662e-09,0.1176367457,-9.498969468,-0.9881961235,-18.8209290703,-2.1401538287,0,0.372,0,0.118,-9.499,-0.988,-18.821,-2.14
38,7.586717816265447e-05,0.3858019456,6.522816495715526e-09,0.129767882,-9.4865264024,-0.9524311355,-18.8479595764,-2.0420079478,0,0.386,0,0.13,-9.487,-0.952,-18.848,-2.042
39,7.675135001034681e-05,0.3989029905,6.3627926810280805e-09,0.1422665992,-9.4749395819,-0.9190370234,-18.8727984552,-1.9500525222,0,0.399,0,0.142,-9.475,-0.919,-18.873,-1.95
40,7.758437001442606e-05,0.4115689263,6.2193066434581944e-09,0.1550800106,-9.4641445684,-0.8877787727,-18.8956074085,-1.8638140978,0,0.412,0,0.155,-9.464,-0.888,-18.896,-1.864
41,7.83689621615613e-05,0.4238181032,6.090484481535664e-09,0.1681563604,-9.4540825998,-0.8584509177,-18.9165382048,-1.7828610159,0,0.424,0,0.168,-9.454,-0.858,-18.917,-1.783
42,7.910773116292189e-05,0.4356686389,5.974693285352536e-09,0.1814456114,-9.4446999489,-0.8308733271,-18.9357330734,-1.7067993319,0,0.436,0,0.181,-9.445,-0.831,-18.936,-1.707
43,7.980316639353519e-05,0.4471381778,5.870505489977707e-09,0.194899913,-9.4359473752,-0.8048876096,-18.9533250927,-1.6352691189,0,0.447,0,0.195,-9.436,-0.805,-18.953,-1.635
44,8.045764551003993e-05,0.4582437401,5.776669250062817e-09,0.2084739592,-9.4277796547,-0.7803540528,-18.9694385747,-1.5679411416,0,0.458,0,0.208,-9.428,-0.78,-18.969,-1.568
45,8.107343783188838e-05,0.469001636,5.6920836999806986e-09,0.2221252487,-9.4201551741,-0.7571490224,-18.984189452,-1.5045138728,0,0.469,0,0.222,-9.42,-0.757,-18.984,-1.505
46,8.165270755948187e-05,0.479427425,5.615778197655012e-09,0.2358142582,-9.4130355785,-0.7351627517,-18.9976856657,-1.4447108254,0,0.479,0,0.236,-9.413,-0.735,-18.998,-1.445
47,8.219751688917789e-05,0.489535907,5.546894832260669e-09,0.2495045397,-9.4063854645,-0.7142974652,-19.0100275554,-1.3882781686,0,0.49,0,0.25,-9.406,-0.714,-19.01,-1.388
48,8.270982907151754e-05,0.4993411332,5.48467361845531e-09,0.2631627544,-9.4001721109,-0.6944657832,-19.0213082494,-1.3349826001,0,0.499,0,0.263,-9.4,-0.694,-19.021,-1.335
49,8.319151144641813e-05,0.5088564293,5.428439911909492e-09,0.2767586521,-9.3943652412,-0.6755893664,-19.0316140533,-1.2846094446,0,0.509,0,0.277,-9.394,-0.676,-19.032,-1.285
50,8.364433847804753e-05,0.5180944273,5.377593669552507e-09,0.2902650076,-9.3889368139,-0.6575977613,-19.0410248361,-1.2369609541,0,0.518,0,0.29,-9.389,-0.658,-19.041,-1.237
51,8.406999480282704e-05,0.5270670994,5.331600248379623e-09,0.3036575214,-9.3838608346,-0.6404274151,-19.0496144096,-1.1918547869,0,0.527,0,0.304,-9.384,-0.64,-19.05,-1.192
52,8.447007829655856e-05,0.5357857944,5.289982492875417e-09,0.3169146949,-9.3791131893,-0.6240208351,-19.0574509006,-1.1491226427,0,0.536,0,0.317,-9.379,-0.624,-19.057,-1.149
53,8.484610316084485e-05,0.5442612725,5.252313906154986e-09,0.3300176839,-9.3746714936,-0.6083258671,-19.0645971134,-1.1086090385,0,0.544,0,0.33,-9.375,-0.608,-19.065,-1.109
54,8.519950302467355e-05,0.5525037399,5.2182127361818635e-09,0.3429501405,-9.3705149572,-0.5932950766,-19.0711108814,-1.0701702053,0,0.553,0,0.343,-9.371,-0.593,-19.071,-1.07
55,8.553163405396143e-05,0.5605228807,5.187336837712383e-09,0.3556980455,-9.3666242615,-0.5788852153,-19.0770454049,-1.033673095,0,0.561,0,0.356,-9.367,-0.579,-19.077,-1.034
56,8.584377805986221e-05,0.5683278873,5.159379194373371e-09,0.3682495365,-9.3629814478,-0.5650567604,-19.0824495759,-0.9989944822,0,0.568,0,0.368,-9.363,-0.565,-19.082,-0.999
57,8.613714559549613e-05,0.5759274882,5.134064004618151e-09,0.380594737,-9.3595698157,-0.5517735148,-19.0873682878,-0.9660201524,0,0.576,0,0.381,-9.36,-0.552,-19.087,-0.966
58,8.64128790302875e-05,0.5833299742,5.111143251104164e-09,0.3927255862,-9.3563738304,-0.5390022593,-19.0918427296,-0.934644165,0,0.583,0,0.393,-9.356,-0.539,-19.092,-0.935
59,8.667205559114359e-05,0.5905432224,5.090393685986107e-09,0.4046356748,-9.3533790377,-0.5267124498,-19.0959106644,-0.9047681852,0,0.591,0,0.405,-9.353,-0.527,-19.096,-0.905
60,8.691569036012874e-05,0.5975747189,5.071614175273035e-09,0.4163200867,-9.3505719855,-0.5148759504,-19.0996066922,-0.8763008753,0,0.598,0,0.416,-9.351,-0.515,-19.1,-0.876
61,8.71447392190035e-05,0.6044315793,5.054623354192059e-09,0.427775249,-9.3479401525,-0.5034668009,-19.1029624968,-0.8491573406,0,0.604,0,0.428,-9.348,-0.503,-19.103,-0.849
62,8.736010173187353e-05,0.6111205684,5.03925755278631e-09,0.4389987891,-9.3454718815,-0.4924610097,-19.1060070767,-0.8232586242,0,0.611,0,0.439,-9.345,-0.492,-19.106,-0.823
63,8.756262395818963e-05,0.6176481183,5.0253689570283995e-09,0.4499894032,-9.3431563182,-0.4818363716,-19.1087669614,-0.798531245,0,0.618,0,0.45,-9.343,-0.482,-19.109,-0.799
64,8.775310118941177e-05,0.6240203455,5.0128239757811245e-09,0.4607467316,-9.3409833551,-0.4715723061,-19.1112664128,-0.7749067761,0,0.624,0,0.461,-9.341,-0.472,-19.111,-0.775
65,8.793228060369189e-05,0.6302430675,5.001501788161476e-09,0.4712712457,-9.3389435783,-0.4616497126,-19.113527612,-0.7523214575,0,0.63,0,0.471,-9.339,-0.462,-19.114,-0.752
66,8.810086383398496e-05,0.6363218172,4.99129304941293e-09,0.4815641425,-9.3370282199,-0.4520508417,-19.1155708326,-0.7307158427,0,0.636,0,0.482,-9.337,-0.452,-19.116,-0.731
67,8.825950944601202e-05,0.6422618583,4.98209873638283e-09,0.4916272491,-9.3352291122,-0.4427591795,-19.1174146017,-0.7100344735,0,0.642,0,0.492,-9.335,-0.443,-19.117,-0.71
68,8.840883532342192e-05,0.6480681984,4.973829116228577e-09,0.5014629353,-9.3335386462,-0.4337593437,-19.1190758476,-0.690225582,0,0.648,0,0.501,-9.334,-0.434,-19.119,-0.69
69,8.854942095838327e-05,0.6537456023,4.966402824125071e-09,0.511074035,-9.3319497329,-0.4250369905,-19.1205700367,-0.6712408166,0,0.654,0,0.511,-9.332,-0.425,-19.121,-0.671
70,8.868180964662695e-05,0.6592986045,4.959746037571889e-09,0.5204637748,-9.3304557669,-0.4165787296,-19.1219112996,-0.6530349903,0,0.659,0,0.52,-9.33,-0.417,-19.122,-0.653
71,8.880651058667773e-05,0.6647315209,4.9537917364626895e-09,0.5296357097,-9.3290505932,-0.4083720479,-19.1231125462,-0.6355658489,0,0.665,0,0.53,-9.329,-0.408,-19.123,-0.636
72,8.892400088364468e-05,0.6700484602,4.9484790394180624e-09,0.5385936663,-9.3277284757,-0.4004052405,-19.1241855723,-0.6187938582,0,0.67,0,0.539,-9.328,-0.4,-19.124,-0.619
73,8.903472745850576e-05,0.6752533348,4.943752608037137e-09,0.5473416915,-9.3264840682,-0.3926673476,-19.1251411569,-0.602682007,0,0.675,0,0.547,-9.326,-0.393,-19.125,-0.603
74,8.913910886429207e-05,0.6803498708,4.939562111717741e-09,0.5558840072,-9.3253123875,-0.3851480972,-19.125989151,-0.5871956267,0,0.68,0,0.556,-9.325,-0.385,-19.126,-0.587
75,8.923753701099572e-05,0.6853416179,4.93586174655825e-09,0.5642249699,-9.3242087884,-0.3778378527,-19.1267385599,-0.5723022243,0,0.685,0,0.564,-9.324,-0.378,-19.127,-0.572
76,8.93303788013723e-05,0.6902319588,4.932609802602997e-09,0.5723690357,-9.3231689398,-0.3707275657,-19.1273976172,-0.5579713283,0,0.69,0,0.572,-9.323,-0.371,-19.127,-0.558
77,8.941797768008938e-05,0.6950241181,4.929768274346665e-09,0.5803207291,-9.3221888034,-0.3638087318,-19.1279738532,-0.5441743471,0,0.695,0,0.58,-9.322,-0.364,-19.128,-0.544
78,8.950065509889907e-05,0.6997211704,4.927302509983266e-09,0.5880846157,-9.3212646132,-0.3570733513,-19.1284741569,-0.5308844372,0,0.7,0,0.588,-9.321,-0.357,-19.128,-0.531
79,8.957871190069539e-05,0.7043260488,4.925180895386157e-09,0.5956652786,-9.3203928566,-0.3505138925,-19.128904833,-0.5180763828,0,0.704,0,0.596,-9.32,-0.351,-19.129,-0.518
80,8.965242962544872e-05,0.7088415524,4.923374569244658e-09,0.603067298,-9.319570257,-0.3441232578,-19.1292716535,-0.5057264832,0,0.709,0,0.603,-9.32,-0.344,-19.129,-0.506
81,8.972207174110518e-05,0.7132703531,4.92185716617092e-09,0.6102952335,-9.3187937574,-0.3378947535,-19.1295799049,-0.4938124496,0,0.713,0,0.61,-9.319,-0.338,-19.13,-0.494
82,8.978788480258858e-05,0.7176150031,4.920604584930692e-09,0.6173536088,-9.3180605049,-0.3318220611,-19.1298344309,-0.4823133093,0,0.718,0,0.617,-9.318,-0.332,-19.13,-0.482
83,8.985009954207786e-05,0.7218779409,4.9195947792558424e-09,0.6242468992,-9.3173678369,-0.3258992113,-19.1300396718,-0.471209317,0,0.722,0,0.624,-9.317,-0.326,-19.13,-0.471
84,8.990893189373039e-05,0.7260614977,4.918807568963196e-09,0.6309795203,-9.3167132678,-0.3201205602,-19.1301996998,-0.4604818728,0,0.726,0,0.631,-9.317,-0.32,-19.13,-0.46
85,8.996458395599754e-05,0.7301679031,4.918224469342797e-09,0.6375558193,-9.3160944767,-0.314480767,-19.1303182518,-0.4501134462,0,0.73,0,0.638,-9.316,-0.314,-19.13,-0.45
86,9.001724489463437e-05,0.7341992908,4.917828536989689e-09,0.6439800669,-9.315509296,-0.3089747738,-19.1303987581,-0.4400875053,0,0.734,0,0.644,-9.316,-0.309,-19.13,-0.44
87,9.006709178945463e-05,0.7381577035,4.917604230442014e-09,0.6502564521,-9.314955701,-0.3035977868,-19.1304443701,-0.4303884523,0,0.738,0,0.65,-9.315,-0.304,-19.13,-0.43
88,9.011429042780068e-05,0.742045098,4.917537284156434e-09,0.6563890761,-9.3144317996,-0.2983452587,-19.1304579838,-0.421001562,0,0.742,0,0.656,-9.314,-0.298,-19.13,-0.421
89,9.01589960476211e-05,0.7458633497,4.917614594501203e-09,0.6623819496,-9.3139358235,-0.2932128729,-19.1304422625,-0.4119129263,0,0.746,0,0.662,-9.314,-0.293,-19.13,-0.412
90,9.020135403295685e-05,0.7496142573,4.917824116581885e-09,0.668238989,-9.3134661196,-0.2881965284,-19.130399657,-0.4031094014,0,0.75,0,0.668,-9.313,-0.288,-19.13,-0.403
91,9.024150056453712e-05,0.7532995463,4.918154770834424e-09,0.6739640147,-9.3130211418,-0.2832923264,-19.1303324234,-0.3945785601,0,0.753,0,0.674,-9.313,-0.283,-19.13,-0.395
92,9.027956322808217e-05,0.7569208736,4.9185963584274886e-09,0.6795607498,-9.312599444,-0.2784965572,-19.1302426401,-0.3863086458,0,0.757,0,0.68,-9.313,-0.278,-19.13,-0.386
93,9.03156615828092e-05,0.7604798306,4.919139484612394e-09,0.6850328188,-9.3121996731,-0.2738056888,-19.1301322232,-0.3782885313,0,0.76,0,0.685,-9.312,-0.274,-19.13,-0.378
94,9.034990769252521e-05,0.7639779469,4.919775489245412e-09,0.690383748,-9.3118205626,-0.2692163556,-19.1300029398,-0.3705076795,0,0.764,0,0.69,-9.312,-0.269,-19.13,-0.371
95,9.03824066215807e-05,0.7674166933,4.92049638378407e-09,0.6956169652,-9.3114609265,-0.2647253484,-19.1298564205,-0.3629561075,0,0.767,0,0.696,-9.311,-0.265,-19.13,-0.363
96,9.041325689785405e-05,0.7707974853,4.921294794129172e-09,0.7007358007,-9.3111196542,-0.2603296049,-19.1296941715,-0.3556243522,0,0.771,0,0.701,-9.311,-0.26,-19.13,-0.356
97,9.044255094482984e-05,0.7741216855,4.9221639087467404e-09,0.7057434877,-9.310795705,-0.2560262013,-19.1295175843,-0.3485034394,0,0.774,0,0.706,-9.311,-0.256,-19.13,-0.349
98,9.047037548471645e-05,0.7773906066,4.923097431559263e-09,0.710643164,-9.3104881036,-0.2518123437,-19.1293279453,-0.3415848543,0,0.777,0,0.711,-9.31,-0.252,-19.129,-0.342
99,9.049681191446202e-05,0.7806055138,4.924089539147383e-09,0.715437873,-9.3101959353,-0.2476853607,-19.1291264446,-0.334860514,0,0.781,0,0.715,-9.31,-0.248,-19.129,-0.335
100,9.052193665641207e-05,0.7837676273,4.925134841847401e-09,0.7201305657,-9.3099183426,-0.2436426964,-19.1289141836,-0.3283227421,0,0.784,0,0.72,-9.31,-0.244,-19.129,-0.328
101,9.054582148526345e-05,0.7868781242,4.92622834837149e-09,0.7247241022,-9.3096545206,-0.2396819038,-19.1286921826,-0.3219642452,0,0.787,0,0.725,-9.31,-0.24,-19.129,-0.322
102,9.05685338328718e-05,0.7899381412,4.927365433613941e-09,0.7292212538,-9.3094037139,-0.2358006389,-19.1284613865,-0.3157780898,0,0.79,0,0.729,-9.309,-0.236,-19.128,-0.316
103,9.059013707237348e-05,0.7929487762,4.928541809339534e-09,0.7336247047,-9.3091652132,-0.2319966544,-19.1282226717,-0.3097576826,0,0.793,0,0.734,-9.309,-0.232,-19.128,-0.31
104,9.061069078300708e-05,0.7959110902,4.929753497480702e-09,0.7379370545,-9.3089383521,-0.2282677951,-19.1279768507,-0.30389675,0,0.796,0,0.738,-9.309,-0.228,-19.128,-0.304
105,9.063025099692313e-05,0.7988261092,4.9309968057957165e-09,0.7421608199,-9.3087225044,-0.2246119924,-19.1277246775,-0.2981893209,0,0.799,0,0.742,-9.309,-0.225,-19.128,-0.298
106,9.064887042920058e-05,0.8016948258,4.932268305665607e-09,0.7462984372,-9.3085170816,-0.22102726,-19.1274668521,-0.2926297089,0,0.802,0,0.746,-9.309,-0.221,-19.127,-0.293
107,9.066659869220816e-05,0.8045182007,4.933564811828165e-09,0.7503522645,-9.3083215301,-0.2175116892,-19.1272040246,-0.2872124967,0,0.805,0,0.75,-9.308,-0.218,-19.127,-0.287
108,9.06834824953752e-05,0.8072971642,4.9348833638672736e-09,0.7543245836,-9.3081353288,-0.2140634453,-19.1269367988,-0.2819325214,0,0.807,0,0.754,-9.308,-0.214,-19.127,-0.282
109,9.069956583137541e-05,0.8100326178,4.9362212092940604e-09,0.7582176025,-9.3079579877,-0.2106807632,-19.1266657359,-0.27678486,0,0.81,0,0.758,-9.308,-0.211,-19.127,-0.277
110,9.071489014964921e-05,0.8127254352,4.937575788071093e-09,0.7620334576,-9.3077890451,-0.2073619446,-19.1263913574,-0.2717648167,0,0.813,0,0.762,-9.308,-0.207,-19.126,-0.272
111,9.072949451814572e-05,0.8153764637,4.938944718446395e-09,0.7657742156,-9.3076280661,-0.2041053537,-19.1261141483,-0.2668679104,0,0.815,0,0.766,-9.308,-0.204,-19.126,-0.267
112,9.074341577409227e-05,0.8179865254,4.940325783975895e-09,0.769441876,-9.3074746409,-0.2009094151,-19.1258345597,-0.2620898633,0,0.818,0,0.769,-9.307,-0.201,-19.126,-0.262
113,9.075668866455278e-05,0.8205564183,4.9417169216253935e-09,0.7730383731,-9.3073283832,-0.19777261,-19.1255530111,-0.2574265898,0,0.821,0,0.773,-9.307,-0.198,-19.126,-0.257
114,9.07693459774916e-05,0.823086917,4.943116210853381e-09,0.7765655781,-9.3071889287,-0.1946934739,-19.1252698927,-0.2528741865,0,0.823,0,0.777,-9.307,-0.195,-19.125,-0.253
115,9.078141866399041e-05,0.8255787745,4.94452186358499e-09,0.780025301,-9.3070559336,-0.1916705938,-19.1249855674,-0.2484289226,0,0.826,0,0.78,-9.307,-0.192,-19.125,-0.248
116,9.079293595224573e-05,0.8280327221,4.94593221499678e-09,0.7834192929,-9.3069290733,-0.188702606,-19.124700373,-0.2440872309,0,0.828,0,0.783,-9.307,-0.189,-19.125,-0.244
117,9.080392545391289e-05,0.830449471,4.947345715039064e-09,0.7867492477,-9.3068080414,-0.1857881934,-19.1244146234,-0.2398456992,0,0.83,0,0.787,-9.307,-0.186,-19.124,-0.24
118,9.081441326333931e-05,0.8328297131,4.9487609206301095e-09,0.7900168043,-9.3066925486,-0.1829260838,-19.1241286108,-0.2357010625,0,0.833,0,0.79,-9.307,-0.183,-19.124,-0.236
119,9.082442405017259e-05,0.8351741213,4.950176488461724e-09,0.7932235481,-9.3065823212,-0.1801150474,-19.1238426068,-0.2316501953,0,0.835,0,0.793,-9.307,-0.18,-19.124,-0.232
120,9.083398114581637e-05,0.8374833507,4.95159116836284e-09,0.7963710133,-9.3064771007,-0.1773538953,-19.1235568639,-0.2276901046,0,0.837,0,0.796,-9.306,-0.177,-19.124,-0.228
121,9.084310662415468e-05,0.8397580392,4.953003797171373e-09,0.7994606842,-9.3063766425,-0.1746414772,-19.1232716167,-0.2238179234,0,0.84,0,0.799,-9.306,-0.175,-19.123,-0.224
122,9.085182137695337e-05,0.8419988081,4.954413293070587e-09,0.8024939973,-9.3062807151,-0.1719766803,-19.1229870832,-0.220030904,0,0.842,0,0.802,-9.306,-0.172,-19.123,-0.22
123,9.086014518430309e-05,0.8442062628,4.955818650349253e-09,0.8054723427,-9.3061890997,-0.1693584271,-19.1227034658,-0.2163264126,0,0.844,0,0.805,-9.306,-0.169,-19.123,-0.216
124,9.086809678045462e-05,0.8463809933,4.957218934549389e-09,0.8083970658,-9.3061015889,-0.166785674,-19.1224209521,-0.2127019231,0,0.846,0,0.808,-9.306,-0.167,-19.122,-0.213
125,9.087569391535877e-05,0.848523575,4.958613277968133e-09,0.8112694692,-9.3060179862,-0.1642574103,-19.1221397164,-0.2091550123,0,0.849,0,0.811,-9.306,-0.164,-19.122,-0.209
126,9.088295341222227e-05,0.850634569,4.96000087548437e-09,0.8140908136,-9.3059381056,-0.1617726563,-19.1218599197,-0.2056833546,0,0.851,0,0.814,-9.306,-0.162,-19.122,-0.206
127,9.088989122134239e-05,0.8527145227,4.96138098068201e-09,0.8168623197,-9.3058617707,-0.1593304619,-19.1215817114,-0.2022847176,0,0.853,0,0.817,-9.306,-0.159,-19.122,-0.202
128,9.089652247049005e-05,0.8547639704,4.9627529022463365e-09,0.8195851697,-9.3057888142,-0.1569299062,-19.1213052296,-0.1989569573,0,0.855,0,0.82,-9.306,-0.157,-19.121,-0.199
129,9.09028615120658e-05,0.8567834336,4.964116000609418e-09,0.8222605085,-9.3057190775,-0.1545700953,-19.1210306015,-0.1956980138,0,0.857,0,0.822,-9.306,-0.155,-19.121,-0.196
130,9.090892196726685e-05,0.8587734215,4.965469684825706e-09,0.8248894448,-9.3056524101,-0.1522501619,-19.1207579448,-0.192505908,0,0.859,0,0.825,-9.306,-0.152,-19.121,-0.193
131,9.091471676745564e-05,0.8607344317,4.966813409658279e-09,0.8274730529,-9.3055886693,-0.1499692639,-19.1204873675,-0.1893787368,0,0.861,0,0.827,-9.306,-0.15,-19.12,-0.189
132,9.092025819293332e-05,0.86266695,4.9681466728592485e-09,0.8300123736,-9.3055277192,-0.1477265836,-19.1202189692,-0.1863146704,0,0.863,0,0.83,-9.306,-0.148,-19.12,-0.186
133,9.092555790928758e-05,0.8645714515,4.969469012628671e-09,0.8325084154,-9.3054694312,-0.1455213266,-19.1199528411,-0.1833119486,0,0.865,0,0.833,-9.305,-0.146,-19.12,-0.183
134,9.093062700148155e-05,0.8664484004,4.970780005238468e-09,0.834962156,-9.3054136828,-0.1433527211,-19.1196890664,-0.1803688773,0,0.866,0,0.835,-9.305,-0.143,-19.12,-0.18
135,9.093547600584074e-05,0.8682982506,4.972079262807902e-09,0.837374543,-9.3053603578,-0.1412200167,-19.1194277216,-0.177483826,0,0.868,0,0.837,-9.305,-0.141,-19.119,-0.177
136,9.094011494007273e-05,0.8701214461,4.973366431219633e-09,0.839746495,-9.3053093457,-0.1391224839,-19.1191688758,-0.1746552244,0,0.87,0,0.84,-9.305,-0.139,-19.119,-0.175
137,9.094455333145932e-05,0.8719184212,4.9746411881653935e-09,0.842078903,-9.3052605412,-0.1370594131,-19.1189125919,-0.1718815601,0,0.872,0,0.842,-9.305,-0.137,-19.119,-0.172
138,9.0948800243338e-05,0.8736896008,4.97590324131159e-09,0.8443726312,-9.3052138445,-0.1350301143,-19.1186589268,-0.1691613757,0,0.874,0,0.844,-9.305,-0.135,-19.119,-0.169
139,9.095286429998874e-05,0.8754354008,4.977152326576186e-09,0.8466285177,-9.3051691604,-0.1330339155,-19.1184079314,-0.1664932664,0,0.875,0,0.847,-9.305,-0.133,-19.118,-0.166
140,9.09567537100333e-05,0.8771562282,4.978388206508639e-09,0.848847376,-9.3051263984,-0.1310701631,-19.1181596516,-0.1638758779,0,0.877,0,0.849,-9.305,-0.131,-19.118,-0.164
141,9.096047628844382e-05,0.8788524818,4.9796106687655514e-09,0.8510299954,-9.3050854723,-0.1291382204,-19.1179141279,-0.1613079038,0,0.879,0,0.851,-9.305,-0.129,-19.118,-0.161
142,9.096403947724847e-05,0.8805245517,4.980819524675111e-09,0.8531771419,-9.3050463001,-0.1272374676,-19.1176713963,-0.1587880838,0,0.881,0,0.853,-9.305,-0.127,-19.118,-0.159
143,9.096745036502689e-05,0.8821728204,4.9820146078843374e-09,0.8552895594,-9.3050088037,-0.1253673006,-19.117431488,-0.1563152014,0,0.882,0,0.855,-9.305,-0.125,-19.117,-0.156
144,9.097071570526939e-05,0.8837976625,4.983195773083396e-09,0.8573679702,-9.3049729087,-0.1235271312,-19.1171944302,-0.1538880825,0,0.884,0,0.857,-9.305,-0.124,-19.117,-0.154
145,9.097384193367107e-05,0.8853994449,4.984362894801557e-09,0.8594130757,-9.304938544,-0.1217163857,-19.1169602462,-0.1515055928,0,0.885,0,0.859,-9.305,-0.122,-19.117,-0.152
146,9.09768351844335e-05,0.8869785274,4.985515866270189e-09,0.8614255575,-9.3049056423,-0.1199345051,-19.1167289552,-0.1491666371,0,0.887,0,0.861,-9.305,-0.12,-19.117,-0.149
147,9.097970130564123e-05,0.8885352627,4.986654598348631e-09,0.8634060777,-9.3048741389,-0.1181809443,-19.1165005732,-0.1468701566,0,0.889,0,0.863,-9.305,-0.118,-19.117,-0.147
148,9.098244587375632e-05,0.8900699964,4.987779018508004e-09,0.8653552799,-9.3048439725,-0.1164551717,-19.1162751127,-0.1446151282,0,0.89,0,0.865,-9.305,-0.116,-19.116,-0.145
149,9.098507420730698e-05,0.8915830676,4.988889069870503e-09,0.8672737896,-9.3048150846,-0.1147566686,-19.1160525833,-0.1424005625,0,0.892,0,0.867,-9.305,-0.115,-19.116,-0.142
150,9.098759137980399e-05,0.8930748088,4.989984710299413e-09,0.869162215,-9.3047874192,-0.1130849291,-19.1158329913,-0.1402255026,0,0.893,0,0.869,-9.305,-0.113,-19.116,-0.14
151,9.09900022319435e-05,0.8945455462,4.991065911537744e-09,0.8710211476,-9.3047609231,-0.1114394593,-19.1156163405,-0.1380890227,0,0.895,0,0.871,-9.305,-0.111,-19.116,-0.138
152,9.099231138313606e-05,0.8959955997,4.992132658391819e-09,0.8728511629,-9.3047355453,-0.1098197771,-19.115402632,-0.1359902269,0,0.896,0,0.873,-9.305,-0.11,-19.115,-0.136
153,9.099452324240436e-05,0.8974252833,4.9931849479576305e-09,0.8746528206,-9.3047112374,-0.1082254119,-19.1151918647,-0.1339282478,0,0.897,0,0.875,-9.305,-0.108,-19.115,-0.134
154,9.099664201868733e-05,0.8988349052,4.994222788886921e-09,0.8764266654,-9.304687953,-0.1066559041,-19.1149840348,-0.1319022456,0,0.899,0,0.876,-9.305,-0.107,-19.115,-0.132
155,9.099867173058757e-05,0.9002247678,4.995246200691108e-09,0.8781732277,-9.3046656479,-0.1051108048,-19.1147791366,-0.1299114067,0,0.9,0,0.878,-9.305,-0.105,-19.115,-0.13
156,9.100061621559624e-05,0.9015951681,4.996255213080635e-09,0.8798930236,-9.3046442799,-0.1035896755,-19.1145771625,-0.1279549429,0,0.902,0,0.88,-9.305,-0.104,-19.115,-0.128
157,9.100247913882587e-05,0.9029463975,4.997249865337877e-09,0.881586556,-9.3046238085,-0.1020920878,-19.1143781028,-0.1260320903,0,0.903,0,0.882,-9.305,-0.102,-19.114,-0.126
158,9.100426400127939e-05,0.9042787423,4.998230205721625e-09,0.8832543144,-9.3046041954,-0.1006176228,-19.114181946,-0.1241421081,0,0.904,0,0.883,-9.305,-0.101,-19.114,-0.124
159,9.100597414768756e-05,0.9055924838,4.9991962909015695e-09,0.8848967759,-9.3045854036,-0.0991658713,-19.1139886793,-0.1222842782,0,0.906,0,0.885,-9.305,-0.099,-19.114,-0.122
160,9.100761277392964e-05,0.9068878979,5.000148185420771e-09,0.8865144054,-9.3045673981,-0.0977364331,-19.1137982879,-0.1204579039,0,0.907,0,0.887,-9.305,-0.098,-19.114,-0.12
161,9.100918293407766e-05,0.9081652559,5.0010859611852865e-09,0.888107656,-9.3045501452,-0.096328917,-19.1136107559,-0.1186623092,0,0.908,0,0.888,-9.305,-0.096,-19.114,-0.119
162,9.10106875470688e-05,0.9094248244,5.002009696978837e-09,0.8896769694,-9.3045336128,-0.0949429404,-19.1134260659,-0.1168968379,0,0.909,0,0.89,-9.305,-0.095,-19.113,-0.117
163,9.101212940304147e-05,0.9106668652,5.0029194780017e-09,0.8912227764,-9.3045177702,-0.0935781289,-19.1132441993,-0.1151608532,0,0.911,0,0.891,-9.305,-0.094,-19.113,-0.115
164,9.101351116934367e-05,0.9118916357,5.003815395432223e-09,0.892745497,-9.3045025881,-0.0922341164,-19.1130651364,-0.1134537364,0,0.912,0,0.893,-9.305,-0.092,-19.113,-0.113
165,9.101483539623872e-05,0.9130993888,5.004697546010082e-09,0.8942455412,-9.3044880384,-0.0909105448,-19.1128888564,-0.1117748869,0,0.913,0,0.894,-9.304,-0.091,-19.113,-0.112
166,9.10161045223257e-05,0.914290373,5.0055660316400514e-09,0.8957233089,-9.3044740943,-0.0896070632,-19.1127153373,-0.1101237207,0,0.914,0,0.896,-9.304,-0.09,-19.113,-0.11
167,9.1017320879684e-05,0.9154648327,5.006420959015405e-09,0.8971791904,-9.3044607302,-0.0883233288,-19.1125445566,-0.1084996706,0,0.915,0,0.897,-9.304,-0.088,-19.113,-0.108
168,9.101848669876515e-05,0.9166230083,5.007262439259646e-09,0.8986135666,-9.3044479215,-0.0870590054,-19.1123764905,-0.106902185,0,0.917,0,0.899,-9.304,-0.087,-19.112,-0.107
169,9.101960411304017e-05,0.9177651359,5.008090587586155e-09,0.9000268097,-9.3044356448,-0.0858137644,-19.1122111147,-0.1053307276,0,0.918,0,0.9,-9.304,-0.086,-19.112,-0.105
170,9.102067516341943e-05,0.9188914478,5.008905522974596e-09,0.9014192829,-9.3044238777,-0.0845872835,-19.1120484042,-0.1037847768,0,0.919,0,0.901,-9.304,-0.085,-19.112,-0.104
171,9.102170180245622e-05,0.9200021725,5.009707367863159e-09,0.9027913413,-9.3044125985,-0.0833792476,-19.1118883332,-0.1022638251,0,0.92,0,0.903,-9.304,-0.083,-19.112,-0.102
172,9.102268589834288e-05,0.9210975346,5.0104962478563235e-09,0.9041433315,-9.3044017869,-0.0821893476,-19.1117308753,-0.1007673786,0,0.921,0,0.904,-9.304,-0.082,-19.112,-0.101
173,9.102362923871689e-05,0.9221777552,5.0112722914469245e-09,0.9054755924,-9.3043914232,-0.0810172809,-19.1115760037,-0.0992949568,0,0.922,0,0.905,-9.304,-0.081,-19.112,-0.099
174,9.102453353428179e-05,0.9232430517,5.012035629752358e-09,0.9067884554,-9.3043814885,-0.0798627512,-19.111423691,-0.0978460916,0,0.923,0,0.907,-9.304,-0.08,-19.111,-0.098
175,9.10254004222519e-05,0.9242936379,5.0127863962636646e-09,0.9080822442,-9.3043719649,-0.0787254679,-19.1112739095,-0.0964203272,0,0.924,0,0.908,-9.304,-0.079,-19.111,-0.096
176,9.102623146963604e-05,0.9253297243,5.013524726607477e-09,0.9093572754,-9.3043628351,-0.0776051463,-19.111126631,-0.0950172197,0,0.925,0,0.909,-9.304,-0.078,-19.111,-0.095
177,9.102702817636594e-05,0.926351518,5.014250758320023e-09,0.9106138589,-9.3043540826,-0.0765015073,-19.1109818268,-0.0936363367,0,0.926,0,0.911,-9.304,-0.077,-19.111,-0.094
178,9.102779197827103e-05,0.9273592226,5.014964630632372e-09,0.9118522976,-9.3043456917,-0.0754142775,-19.1108394683,-0.0922772564,0,0.927,0,0.912,-9.304,-0.075,-19.111,-0.092
179,9.102852424992011e-05,0.9283530388,5.0156664842669615e-09,0.9130728878,-9.3043376473,-0.0743431888,-19.1106995262,-0.0909395682,0,0.928,0,0.913,-9.304,-0.074,-19.111,-0.091
180,9.102922630732433e-05,0.9293331639,5.0163564612444885e-09,0.9142759198,-9.3043299348,-0.0732879781,-19.1105619713,-0.0896228714,0,0.929,0,0.914,-9.304,-0.073,-19.111,-0.09
181,9.102989941051698e-05,0.9302997921,5.0170347047006125e-09,0.9154616775,-9.3043225405,-0.0722483877,-19.110426774,-0.0883267754,0,0.93,0,0.915,-9.304,-0.072,-19.11,-0.088
182,9.103054476601247e-05,0.9312531145,5.017701358712556e-09,0.9166304388,-9.304315451,-0.0712241648,-19.1102939048,-0.0870508991,0,0.931,0,0.917,-9.304,-0.071,-19.11,-0.087
183,9.103116352915089e-05,0.9321933196,5.018356568134619e-09,0.917782476,-9.3043086537,-0.0702150614,-19.1101633337,-0.0857948706,0,0.932,0,0.918,-9.304,-0.07,-19.11,-0.086
184,9.103175680633523e-05,0.9331205925,5.019000478442467e-09,0.9189180557,-9.3043021364,-0.0692208341,-19.1100350309,-0.0845583274,0,0.933,0,0.919,-9.304,-0.069,-19.11,-0.085
185,9.10323256571668e-05,0.9340351156,5.019633235585887e-09,0.920037439,-9.3042958875,-0.0682412444,-19.1099089666,-0.0833409152,0,0.934,0,0.92,-9.304,-0.068,-19.11,-0.083
186,9.103287109647976e-05,0.9349370687,5.020254985849304e-09,0.9211408818,-9.3042898958,-0.0672760582,-19.1097851105,-0.0821422883,0,0.935,0,0.921,-9.304,-0.067,-19.11,-0.082
187,9.103339409628758e-05,0.9358266285,5.020865875720104e-09,0.9222286347,-9.3042841507,-0.0663250456,-19.1096634329,-0.0809621093,0,0.936,0,0.922,-9.304,-0.066,-19.11,-0.081
188,9.10338955876359e-05,0.9367039693,5.021466051764174e-09,0.9233009434,-9.3042786418,-0.0653879813,-19.1095439037,-0.0798000485,0,0.937,0,0.923,-9.304,-0.065,-19.11,-0.08
189,9.103437646237523e-05,0.9375692625,5.022055660508361e-09,0.9243580487,-9.3042733595,-0.0644646439,-19.1094264929,-0.0786557838,0,0.938,0,0.924,-9.304,-0.064,-19.109,-0.079
190,9.103483757485218e-05,0.938422677,5.022634848329657e-09,0.9254001869,-9.3042682942,-0.0635548163,-19.1093111708,-0.0775290006,0,0.938,0,0.925,-9.304,-0.064,-19.109,-0.078
191,9.10352797435244e-05,0.9392643793,5.023203761350717e-09,0.9264275893,-9.3042634371,-0.0626582853,-19.1091979073,-0.0764193914,0,0.939,0,0.926,-9.304,-0.063,-19.109,-0.076
192,9.103570375250497e-05,0.9400945332,5.023762545341457e-09,0.927440483,-9.3042587795,-0.0617748415,-19.109086673,-0.0753266558,0,0.94,0,0.927,-9.304,-0.062,-19.109,-0.075
193,9.103611035303533e-05,0.9409133001,5.024311345626529e-09,0.9284390908,-9.3042543131,-0.0609042796,-19.108977438,-0.0742504999,0,0.941,0,0.928,-9.304,-0.061,-19.109,-0.074
194,9.103650026489208e-05,0.9417208389,5.0248503069980354e-09,0.9294236311,-9.3042500301,-0.0600463977,-19.1088701731,-0.0731906364,0,0.942,0,0.929,-9.304,-0.06,-19.109,-0.073
195,9.103687417773584e-05,0.9425173063,5.0253795736341306e-09,0.9303943183,-9.3042459228,-0.0592009978,-19.1087648488,-0.0721467846,0,0.943,0,0.93,-9.304,-0.059,-19.109,-0.072
196,9.103723275239657e-05,0.9433028565,5.02589928902224e-09,0.9313513626,-9.304241984,-0.0583678851,-19.108661436,-0.0711186694,0,0.943,0,0.931,-9.304,-0.058,-19.109,-0.071
197,9.10375766221002e-05,0.9440776416,5.026409595887082e-09,0.9322949706,-9.3042382068,-0.0575468688,-19.1085599057,-0.0701060223,0,0.944,0,0.932,-9.304,-0.058,-19.109,-0.07
198,9.10379063936488e-05,0.9448418112,5.0269106361237505e-09,0.9332253449,-9.3042345844,-0.056737761,-19.1084602292,-0.06910858,0,0.945,0,0.933,-9.304,-0.057,-19.108,-0.069
199,9.103822264853758e-05,0.9455955131,5.027402550734568e-09,0.9341426845,-9.3042311105,-0.0559403774,-19.1083623777,-0.0681260853,0,0.946,0,0.934,-9.304,-0.056,-19.108,-0.068
200,9.103852594403364e-05,0.9463388924,5.0278854797708054e-09,0.9350471845,-9.304227779,-0.0551545369,-19.108266323,-0.0671582862,0,0.946,0,0.935,-9.304,-0.055,-19.108,-0.067
201,9.103881681420204e-05,0.9470720925,5.028359562278081e-09,0.935939037,-9.304224584,-0.0543800614,-19.1081720368,-0.066204936,0,0.947,0,0.936,-9.304,-0.054,-19.108,-0.066
202,9.103909577088785e-05,0.9477952545,5.0288249362455725e-09,0.9368184302,-9.3042215199,-0.0536167763,-19.1080794912,-0.0652657933,0,0.948,0,0.937,-9.304,-0.054,-19.108,-0.065
203,9.103936330465618e-05,0.9485085176,5.02928173855908e-09,0.9376855492,-9.3042185812,-0.0528645096,-19.1079886585,-0.0643406216,0,0.949,0,0.938,-9.304,-0.053,-19.108,-0.064
204,9.103961988568997e-05,0.9492120187,5.0297301049573705e-09,0.9385405757,-9.3042157628,-0.0521230926,-19.1078995113,-0.0634291893,0,0.949,0,0.939,-9.304,-0.052,-19.108,-0.063
205,9.103986596465145e-05,0.949905893,5.030170169992101e-09,0.9393836883,-9.3042130599,-0.0513923593,-19.1078120224,-0.0625312695,0,0.95,0,0.939,-9.304,-0.051,-19.108,-0.063
206,9.104010197350093e-05,0.9505902735,5.030602066990594e-09,0.9402150626,-9.3042104675,-0.0506721468,-19.1077261648,-0.0616466399,0,0.951,0,0.94,-9.304,-0.051,-19.108,-0.062
207,9.10403283262895e-05,0.9512652916,5.0310259280220705e-09,0.9410348709,-9.3042079812,-0.0499622947,-19.1076419118,-0.0607750828,0,0.951,0,0.941,-9.304,-0.05,-19.108,-0.061
208,9.104054541990773e-05,0.9519310764,5.0314418838663855e-09,0.9418432828,-9.3042055966,-0.0492626455,-19.1075592371,-0.0599163847,0,0.952,0,0.942,-9.304,-0.049,-19.108,-0.06
209,9.104075363480662e-05,0.9525877555,5.0318500639855125e-09,0.9426404647,-9.3042033096,-0.0485730444,-19.1074781145,-0.0590703366,0,0.953,0,0.943,-9.304,-0.049,-19.107,-0.059
210,9.104095333568936e-05,0.9532354545,5.032250596498143e-09,0.9434265806,-9.304201116,-0.0478933392,-19.1073985182,-0.0582367332,0,0.953,0,0.943,-9.304,-0.048,-19.107,-0.058
211,9.10411448721691e-05,0.9538742972,5.03264360815607e-09,0.9442017914,-9.3041990122,-0.0472233801,-19.1073204227,-0.0574153736,0,0.954,0,0.944,-9.304,-0.047,-19.107,-0.057
212,9.104132857940399e-05,0.9545044057,5.033029224323548e-09,0.9449662553,-9.3041969943,-0.0465630201,-19.1072438026,-0.0566060608,0,0.955,0,0.945,-9.304,-0.047,-19.107,-0.057
213,9.104150477870008e-05,0.9551259002,5.033407568958594e-09,0.9457201281,-9.304195059,-0.0459121145,-19.1071686331,-0.0558086014,0,0.955,0,0.946,-9.304,-0.046,-19.107,-0.056
214,9.104167377808833e-05,0.9557388995,5.033778764596283e-09,0.9464635629,-9.3041932027,-0.045270521,-19.1070948894,-0.0550228058,0,0.956,0,0.946,-9.304,-0.045,-19.107,-0.055
215,9.104183587288172e-05,0.9563435202,5.034142932334434e-09,0.9471967101,-9.3041914222,-0.0446380997,-19.1070225472,-0.0542484881,0,0.956,0,0.947,-9.304,-0.045,-19.107,-0.054
216,9.104199134620785e-05,0.9569398779,5.034500191821276e-09,0.947919718,-9.3041897145,-0.044014713,-19.1069515825,-0.053485466,0,0.957,0,0.948,-9.304,-0.044,-19.107,-0.053
217,9.10421404695121e-05,0.957528086,5.034850661244365e-09,0.9486327322,-9.3041880766,-0.0434002258,-19.1068819713,-0.0527335604,0,0.958,0,0.949,-9.304,-0.043,-19.107,-0.053
218,9.104228350304771e-05,0.9581082565,5.035194457321809e-09,0.949335896,-9.3041865055,-0.0427945048,-19.1068136904,-0.0519925957,0,0.958,0,0.949,-9.304,-0.043,-19.107,-0.052
219,9.104242069634113e-05,0.9586805,5.035531695295008e-09,0.9500293504,-9.3041849986,-0.0421974192,-19.1067467165,-0.0512623997,0,0.959,0,0.95,-9.304,-0.042,-19.107,-0.051
220,9.104255228863706e-05,0.9592449252,5.035862488922681e-09,0.9507132342,-9.3041835532,-0.0416088402,-19.1066810268,-0.0505428032,0,0.959,0,0.951,-9.304,-0.042,-19.107,-0.051
221,9.104267850932869e-05,0.9598016395,5.036186950476921e-09,0.951387684,-9.3041821668,-0.0410286413,-19.1066165986,-0.0498336402,0,0.96,0,0.951,-9.304,-0.041,-19.107,-0.05
222,9.104279957836432e-05,0.9603507488,5.036505190740012e-09,0.952052834,-9.304180837,-0.0404566979,-19.1065534099,-0.0491347478,0,0.96,0,0.952,-9.304,-0.04,-19.107,-0.049
223,9.104291570664216e-05,0.9608923574,5.0368173190031225e-09,0.9527088166,-9.3041795614,-0.0398928874,-19.1064914387,-0.048445966,0,0.961,0,0.953,-9.304,-0.04,-19.106,-0.048
224,9.10430270963834e-05,0.9614265681,5.037123443065856e-09,0.9533557618,-9.304178338,-0.0393370891,-19.1064306632,-0.0477671377,0,0.961,0,0.953,-9.304,-0.039,-19.106,-0.048
225,9.104313394149303e-05,0.9619534824,5.0374236692371035e-09,0.9539937979,-9.3041771644,-0.0387891846,-19.1063710623,-0.0470981087,0,0.962,0,0.954,-9.304,-0.039,-19.106,-0.047
226,9.104323642790398e-05,0.9624732002,5.0377181023371745e-09,0.9546230509,-9.3041760387,-0.0382490571,-19.1063126149,-0.0464387275,0,0.962,0,0.955,-9.304,-0.038,-19.106,-0.046
227,9.104333473390928e-05,0.9629858204,5.0380068457007535e-09,0.9552436451,-9.3041749589,-0.0377165917,-19.1062553002,-0.0457888453,0,0.963,0,0.955,-9.304,-0.038,-19.106,-0.046
228,9.104342903047589e-05,0.9634914399,5.038290001180951e-09,0.9558557026,-9.3041739232,-0.0371916755,-19.1061990979,-0.0451483161,0,0.963,0,0.956,-9.304,-0.037,-19.106,-0.045
229,9.10435194815498e-05,0.9639901548,5.038567669154272e-09,0.9564593437,-9.3041729297,-0.0366741972,-19.1061439879,-0.0445169963,0,0.964,0,0.956,-9.304,-0.037,-19.106,-0.045
230,9.104360624434496e-05,0.9644820596,5.0388399485264984e-09,0.9570546871,-9.3041719767,-0.0361640475,-19.1060899503,-0.0438947448,0,0.964,0,0.957,-9.304,-0.036,-19.106,-0.044
231,9.104368946962166e-05,0.9649672476,5.039106936739201e-09,0.9576418494,-9.3041710626,-0.0356611186,-19.1060369657,-0.0432814233,0,0.965,0,0.958,-9.304,-0.036,-19.106,-0.043
232,9.104376930195547e-05,0.9654458105,5.0393687297773785e-09,0.9582209456,-9.3041701857,-0.0351653045,-19.1059850147,-0.0426768955,0,0.965,0,0.958,-9.304,-0.035,-19.106,-0.043
233,9.104384587998912e-05,0.9659178392,5.039625422177446e-09,0.9587920888,-9.3041693446,-0.0346765009,-19.1059340786,-0.0420810276,0,0.966,0,0.959,-9.304,-0.035,-19.106,-0.042
234,9.104391933668104e-05,0.966383423,5.0398771070361e-09,0.9593553904,-9.3041685378,-0.0341946053,-19.1058841387,-0.0414936884,0,0.966,0,0.959,-9.304,-0.034,-19.106,-0.041
235,9.104398979953524e-05,0.9668426501,5.040123876019718e-09,0.9599109604,-9.3041677639,-0.0337195164,-19.1058351766,-0.0409147484,0,0.967,0,0.96,-9.304,-0.034,-19.106,-0.041
236,9.104405739083124e-05,0.9672956073,5.040365819374509e-09,0.9604589067,-9.3041670215,-0.033251135,-19.1057871743,-0.0403440809,0,0.967,0,0.96,-9.304,-0.033,-19.106,-0.04
237,9.104412222783673e-05,0.9677423805,5.040603025936987e-09,0.960999336,-9.3041663093,-0.0327893629,-19.105740114,-0.039781561,0,0.968,0,0.961,-9.304,-0.033,-19.106,-0.04
238,9.104418442301476e-05,0.9681830542,5.04083558314507e-09,0.9615323531,-9.3041656262,-0.032334104,-19.1056939783,-0.0392270659,0,0.968,0,0.962,-9.304,-0.032,-19.106,-0.039
239,9.10442440842203e-05,0.9686177117,5.041063577049611e-09,0.9620580615,-9.3041649709,-0.0318852633,-19.1056487499,-0.0386804752,0,0.969,0,0.962,-9.304,-0.032,-19.106,-0.039
240,9.104430131489275e-05,0.9690464353,5.041287092326439e-09,0.9625765629,-9.3041643423,-0.0314427474,-19.105604412,-0.0381416701,0,0.969,0,0.963,-9.304,-0.031,-19.106,-0.038
241,9.104435621423446e-05,0.9694693061,5.0415062122886625e-09,0.9630879578,-9.3041637393,-0.0310064644,-19.1055609479,-0.0376105341,0,0.969,0,0.963,-9.304,-0.031,-19.106,-0.038
242,9.104440887738882e-05,0.969886404,5.041721018899529e-09,0.9635923449,-9.3041631608,-0.0305763237,-19.1055183411,-0.0370869526,0,0.97,0,0.964,-9.304,-0.031,-19.106,-0.037
243,9.104445939560427e-05,0.9702978079,5.041931592785382e-09,0.9640898216,-9.304162606,-0.0301522362,-19.1054765757,-0.0365708128,0,0.97,0,0.964,-9.304,-0.03,-19.105,-0.037
244,9.10445078563941e-05,0.9707035955,5.0421380132490395e-09,0.964580484,-9.3041620737,-0.0297341142,-19.1054356358,-0.0360620038,0,0.971,0,0.965,-9.304,-0.03,-19.105,-0.036
245,9.104455434369315e-05,0.9711038437,5.042340358283588e-09,0.9650644265,-9.3041615631,-0.0293218713,-19.1053955058,-0.0355604166,0,0.971,0,0.965,-9.304,-0.029,-19.105,-0.036
246,9.104459893800124e-05,0.971498628,5.042538704586173e-09,0.9655417425,-9.3041610733,-0.0289154224,-19.1053561705,-0.035065944,0,0.971,0,0.966,-9.304,-0.029,-19.105,-0.035
247,9.104464171652698e-05,0.9718880231,5.04273312757222e-09,0.9660125236,-9.3041606034,-0.0285146838,-19.1053176146,-0.0345784805,0,0.972,0,0.966,-9.304,-0.029,-19.105,-0.035
248,9.104468275332198e-05,0.9722721025,5.042923701389697e-09,0.9664768604,-9.3041601527,-0.0281195729,-19.1052798236,-0.0340979223,0,0.972,0,0.966,-9.304,-0.028,-19.105,-0.034
249,9.104472211941004e-05,0.9726509388,5.04311049893373e-09,0.9669348421,-9.3041597203,-0.0277300086,-19.1052427827,-0.0336241673,0,0.973,0,0.967,-9.304,-0.028,-19.105,-0.034
250,9.104475988291159e-05,0.9730246036,5.04329359186123e-09,0.9673865566,-9.3041593055,-0.0273459108,-19.1052064778,-0.0331571152,0,0.973,0,0.967,-9.304,-0.027,-19.105,-0.033
251,9.104479610916373e-05,0.9733931674,5.043473050605677e-09,0.9678320904,-9.3041589076,-0.0269672009,-19.1051708948,-0.0326966671,0,0.973,0,0.968,-9.304,-0.027,-19.105,-0.033
252,9.10448308608324e-05,0.9737567,5.043648944392129e-09,0.9682715291,-9.3041585259,-0.0265938012,-19.1051360199,-0.0322427258,0,0.974,0,0.968,-9.304,-0.027,-19.105,-0.032
253,9.104486419802462e-05,0.97411527,5.0438213412522164e-09,0.9687049567,-9.3041581598,-0.0262256353,-19.1051018395,-0.0317951957,0,0.974,0,0.969,-9.304,-0.026,-19.105,-0.032
254,9.104489617839204e-05,0.974468945,5.0439903080392656e-09,0.9691324562,-9.3041578085,-0.0258626281,-19.1050683403,-0.0313539828,0,0.974,0,0.969,-9.304,-0.026,-19.105,-0.031
255,9.104492685722921e-05,0.974817792,5.044155910443381e-09,0.9695541093,-9.3041574716,-0.0255047055,-19.1050355092,-0.0309189943,0,0.975,0,0.97,-9.304,-0.026,-19.105,-0.031
256,9.10449562875757e-05,0.9751618767,5.044318213006927e-09,0.9699699966,-9.3041571483,-0.0251517943,-19.1050033334,-0.0304901393,0,0.975,0,0.97,-9.304,-0.025,-19.105,-0.03
257,9.10449845203026e-05,0.9755012642,5.044477279139479e-09,0.9703801977,-9.3041568382,-0.0248038229,-19.1049718002,-0.0300673279,0,0.976,0,0.97,-9.304,-0.025,-19.105,-0.03
258,9.104501160420678e-05,0.9758360186,5.044633171133375e-09,0.9707847907,-9.3041565407,-0.0244607204,-19.1049408972,-0.029650472,0,0.976,0,0.971,-9.304,-0.024,-19.105,-0.03
259,9.104503758609112e-05,0.976166203,5.044785950178773e-09,0.971183853,-9.3041562554,-0.0241224171,-19.1049106122,-0.0292394847,0,0.976,0,0.971,-9.304,-0.024,-19.105,-0.029
260,9.104506251084922e-05,0.9764918799,5.04493567637916e-09,0.9715774605,-9.3041559816,-0.0237888442,-19.1048809332,-0.0288342804,0,0.976,0,0.972,-9.304,-0.024,-19.105,-0.029
261,9.104508642154137e-05,0.9768131106,5.045082408766378e-09,0.9719656884,-9.304155719,-0.0234599343,-19.1048518485,-0.0284347751,0,0.977,0,0.972,-9.304,-0.023,-19.105,-0.028
262,9.104510935947085e-05,0.9771299559,5.0452262053159994e-09,0.9723486106,-9.304155467,-0.0231356205,-19.1048233466,-0.028040886,0,0.977,0,0.972,-9.304,-0.023,-19.105,-0.028
263,9.10451313642573e-05,0.9774424756,5.045367122962633e-09,0.9727263,-9.3041552253,-0.0228158373,-19.1047954161,-0.0276525314,0,0.977,0,0.973,-9.304,-0.023,-19.105,-0.028
264,9.104515247390252e-05,0.9777507287,5.045505217614829e-09,0.9730988284,-9.3041549935,-0.02250052,-19.1047680459,-0.0272696311,0,0.978,0,0.973,-9.304,-0.023,-19.105,-0.027
265,9.104517272485823e-05,0.9780547734,5.045640544170282e-09,0.9734662669,-9.304154771,-0.022189605,-19.1047412251,-0.0268921061,0,0.978,0,0.973,-9.304,-0.022,-19.105,-0.027
266,9.10451921520902e-05,0.9783546671,5.0457731565309175e-09,0.9738286853,-9.3041545577,-0.0218830294,-19.1047149428,-0.0265198786,0,0.978,0,0.974,-9.304,-0.022,-19.105,-0.027
267,9.104521078913655e-05,0.9786504664,5.045903107617675e-09,0.9741861524,-9.304154353,-0.0215807314,-19.1046891887,-0.026152872,0,0.979,0,0.974,-9.304,-0.022,-19.105,-0.026
268,9.104522866816991e-05,0.9789422272,5.046030449385638e-09,0.9745387362,-9.3041541566,-0.0212826503,-19.1046639524,-0.025791011,0,0.979,0,0.975,-9.304,-0.021,-19.105,-0.026
269,9.104524582004969e-05,0.9792300045,5.0461552328385235e-09,0.9748865038,-9.3041539682,-0.0209887259,-19.1046392237,-0.0254342211,0,0.979,0,0.975,-9.304,-0.021,-19.105,-0.025
270,9.104526227437689e-05,0.9795138527,5.046277508043457e-09,0.975229521,-9.3041537875,-0.0206988991,-19.1046149926,-0.0250824295,0,0.98,0,0.975,-9.304,-0.021,-19.105,-0.025
271,9.104527805954744e-05,0.9797938253,5.046397324145661e-09,0.9755678532,-9.3041536141,-0.0204131118,-19.1045912494,-0.024735564,0,0.98,0,0.976,-9.304,-0.02,-19.105,-0.025
272,9.104529320279831e-05,0.9800699753,5.046514729382765e-09,0.9759015644,-9.3041534478,-0.0201313065,-19.1045679845,-0.0243935538,0,0.98,0,0.976,-9.304,-0.02,-19.105,-0.024
273,9.104530773025495e-05,0.9803423548,5.046629771099145e-09,0.9762307179,-9.3041532882,-0.0198534267,-19.1045451885,-0.0240563292,0,0.98,0,0.976,-9.304,-0.02,-19.105,-0.024
274,9.104532166698059e-05,0.9806110151,5.046742495760352e-09,0.9765553763,-9.3041531351,-0.0195794168,-19.1045228521,-0.0237238213,0,0.981,0,0.977,-9.304,-0.02,-19.105,-0.024
275,9.10453350370171e-05,0.9808760071,5.0468529489671284e-09,0.9768756011,-9.3041529883,-0.0193092218,-19.1045009663,-0.0233959624,0,0.981,0,0.977,-9.304,-0.019,-19.105,-0.023
276,9.104534786342487e-05,0.9811373807,5.046961175469193e-09,0.977191453,-9.3041528474,-0.0190427878,-19.1044795222,-0.023072686,0,0.981,0,0.977,-9.304,-0.019,-19.104,-0.023
277,9.10453601683254e-05,0.9813951852,5.047067219179376e-09,0.9775029919,-9.3041527123,-0.0187800613,-19.104458511,-0.0227539264,0,0.981,0,0.978,-9.304,-0.019,-19.104,-0.023
278,9.104537197293854e-05,0.9816494695,5.047171123187138e-09,0.9778102767,-9.3041525826,-0.0185209901,-19.1044379242,-0.0224396189,0,0.982,0,0.978,-9.304,-0.019,-19.104,-0.022
279,9.104538329762196e-05,0.9819002814,5.047272929772375e-09,0.9781133657,-9.3041524582,-0.0182655222,-19.1044177534,-0.0221296998,0,0.982,0,0.978,-9.304,-0.018,-19.104,-0.022
280,9.104539416190126e-05,0.9821476684,5.047372680418556e-09,0.9784123164,-9.3041523389,-0.0180136068,-19.1043979903,-0.0218241064,0,0.982,0,0.978,-9.304,-0.018,-19.104,-0.022
281,9.104540458450788e-05,0.9823916771,5.047470415826198e-09,0.9787071852,-9.3041522244,-0.0177651936,-19.1043786269,-0.021522777,0,0.982,0,0.979,-9.304,-0.018,-19.104,-0.022
282,9.104541458340953e-05,0.9826323537,5.047566175925963e-09,0.9789980282,-9.3041521146,-0.0175202332,-19.1043596552,-0.0212256506,0,0.983,0,0.979,-9.304,-0.018,-19.104,-0.021
283,9.104542417584382e-05,0.9828697435,5.047659999891754e-09,0.9792849002,-9.3041520092,-0.0172786768,-19.1043410674,-0.0209326674,0,0.983,0,0.979,-9.304,-0.017,-19.104,-0.021
284,9.104543337834407e-05,0.9831038914,5.047751926153321e-09,0.9795678556,-9.3041519081,-0.0170404763,-19.1043228559,-0.0206437683,0,0.983,0,0.98,-9.304,-0.017,-19.104,-0.021
285,9.104544220677331e-05,0.9833348417,5.0478419924093416e-09,0.9798469479,-9.3041518112,-0.0168055844,-19.1043050132,-0.0203588951,0,0.983,0,0.98,-9.304,-0.017,-19.104,-0.02
286,9.104545067634603e-05,0.9835626378,5.0479302356395275e-09,0.98012223,-9.3041517182,-0.0165739545,-19.104287532,-0.0200779906,0,0.984,0,0.98,-9.304,-0.017,-19.104,-0.02
287,9.104545880165787e-05,0.983787323,5.048016692117295e-09,0.9803937539,-9.3041516289,-0.0163455405,-19.104270405,-0.0198009983,0,0.984,0,0.98,-9.304,-0.016,-19.104,-0.02
288,9.10454665967108e-05,0.9840089395,5.048101397421914e-09,0.980661571,-9.3041515433,-0.0161202971,-19.1042536253,-0.0195278626,0,0.984,0,0.981,-9.304,-0.016,-19.104,-0.02
289,9.10454740749371e-05,0.9842275292,5.0481843864507055e-09,0.9809257319,-9.3041514612,-0.0158981798,-19.1042371857,-0.0192585288,0,0.984,0,0.981,-9.304,-0.016,-19.104,-0.019
290,9.104548124922154e-05,0.9844431335,5.048265693430718e-09,0.9811862866,-9.3041513824,-0.0156791444,-19.1042210797,-0.0189929428,0,0.984,0,0.981,-9.304,-0.016,-19.104,-0.019
291,9.104548813192497e-05,0.984655793,5.048345351930756e-09,0.9814432843,-9.3041513068,-0.0154631476,-19.1042053004,-0.0187310516,0,0.985,0,0.981,-9.304,-0.015,-19.104,-0.019
292,9.10454947349043e-05,0.9848655479,5.048423394872677e-09,0.9816967737,-9.3041512342,-0.0152501467,-19.1041898414,-0.0184728027,0,0.985,0,0.982,-9.304,-0.015,-19.104,-0.018
293,9.104550106953414e-05,0.9850724379,5.048499854543185e-09,0.9819468026,-9.3041511647,-0.0150400995,-19.1041746963,-0.0182181446,0,0.985,0,0.982,-9.304,-0.015,-19.104,-0.018
294,9.104550714672699e-05,0.985276502,5.048574762604916e-09,0.9821934183,-9.3041510979,-0.0148329645,-19.1041598587,-0.0179670264,0,0.985,0,0.982,-9.304,-0.015,-19.104,-0.018
295,9.104551297694916e-05,0.9854777787,5.048648150107482e-09,0.9824366674,-9.3041510339,-0.0146287009,-19.1041453225,-0.017719398,0,0.985,0,0.982,-9.304,-0.015,-19.104,-0.018
296,9.10455185702433e-05,0.9856763062,5.048720047498753e-09,0.9826765958,-9.3041509724,-0.0144272682,-19.1041310817,-0.0174752101,0,0.986,0,0.983,-9.304,-0.014,-19.104,-0.017
297,9.104552393624272e-05,0.9858721218,5.048790484635418e-09,0.982913249,-9.3041509135,-0.0142286267,-19.1041171303,-0.017234414,0,0.986,0,0.983,-9.304,-0.014,-19.104,-0.017
298,9.104552908418845e-05,0.9860652626,5.048859490793733e-09,0.9831466717,-9.304150857,-0.0140327373,-19.1041034626,-0.0169969618,0,0.986,0,0.983,-9.304,-0.014,-19.104,-0.017
299,9.104553402294592e-05,0.9862557651,5.048927094680006e-09,0.9833769078,-9.3041508027,-0.0138395614,-19.1040900727,-0.0167628063,0,0.986,0,0.983,-9.304,-0.014,-19.104,-0.017
300,9.10455387610188e-05,0.9864436652,5.0489933244409105e-09,0.983604001,-9.3041507507,-0.0136490609,-19.1040769552,-0.0165319009,0,0.986,0,0.984,-9.304,-0.014,-19.104,-0.017
301,9.104554330656642e-05,0.9866289985,5.049058207673811e-09,0.9838279941,-9.3041507007,-0.0134611982,-19.1040641046,-0.0163041999,0,0.987,0,0.984,-9.304,-0.013,-19.104,-0.016
302,9.10455476674158e-05,0.9868118,5.049121771436669e-09,0.9840489295,-9.3041506528,-0.0132759365,-19.1040515154,-0.0160796581,0,0.987,0,0.984,-9.304,-0.013,-19.104,-0.016
303,9.104555185107397e-05,0.9869921043,5.049184042257927e-09,0.9842668488,-9.3041506069,-0.0130932393,-19.1040391825,-0.0158582309,0,0.987,0,0.984,-9.304,-0.013,-19.104,-0.016
304,9.104555586474453e-05,0.9871699453,5.049245046146365e-09,0.9844817933,-9.3041505628,-0.0129130707,-19.1040271006,-0.0156398745,0,0.987,0,0.984,-9.304,-0.013,-19.104,-0.016
305,9.104555971533694e-05,0.9873453568,5.049304808600542e-09,0.9846938035,-9.3041505205,-0.0127353952,-19.1040152648,-0.0154245456,0,0.987,0,0.985,-9.304,-0.013,-19.104,-0.015
306,9.104556340947968e-05,0.9875183718,5.049363354618316e-09,0.9849029194,-9.3041504799,-0.012560178,-19.10400367,-0.0152122016,0,0.988,0,0.985,-9.304,-0.013,-19.104,-0.015
307,9.104556695353285e-05,0.9876890231,5.049420708706136e-09,0.9851091807,-9.304150441,-0.0123873848,-19.1039923114,-0.0150028006,0,0.988,0,0.985,-9.304,-0.012,-19.104,-0.015
308,9.104557035359578e-05,0.9878573429,5.049476894888053e-09,0.9853126261,-9.3041504037,-0.0122169815,-19.1039811842,-0.0147963012,0,0.988,0,0.985,-9.304,-0.012,-19.104,-0.015
309,9.104557361552103e-05,0.988023363,5.049531936714894e-09,0.9855132942,-9.3041503678,-0.0120489348,-19.1039702838,-0.0145926627,0,0.988,0,0.986,-9.304,-0.012,-19.104,-0.015
310,9.10455767449241e-05,0.9881871148,5.049585857273007e-09,0.9857112229,-9.3041503335,-0.0118832117,-19.1039596055,-0.0143918447,0,0.988,0,0.986,-9.304,-0.012,-19.104,-0.014
311,9.104557974719031e-05,0.9883486293,5.049638679192885e-09,0.9859064494,-9.3041503005,-0.0117197798,-19.1039491449,-0.0141938078,0,0.988,0,0.986,-9.304,-0.012,-19.104,-0.014
312,9.104558262748599e-05,0.988507937,5.049690424657807e-09,0.9860990107,-9.3041502689,-0.0115586071,-19.1039388976,-0.0139985129,0,0.989,0,0.986,-9.304,-0.012,-19.104,-0.014
313,9.104558539076935e-05,0.9886650679,5.0497411154123864e-09,0.9862889432,-9.3041502385,-0.011399662,-19.1039288592,-0.0138059215,0,0.989,0,0.986,-9.304,-0.011,-19.104,-0.014
314,9.10455880417942e-05,0.9888200519,5.049790772770509e-09,0.9864762826,-9.3041502094,-0.0112429134,-19.1039190257,-0.0136159958,0,0.989,0,0.986,-9.304,-0.011,-19.104,-0.014
315,9.104559058512355e-05,0.9889729182,5.049839417623803e-09,0.9866610645,-9.3041501815,-0.0110883307,-19.1039093927,-0.0134286983,0,0.989,0,0.987,-9.304,-0.011,-19.104,-0.013
316,9.104559302513443e-05,0.9891236958,5.049887070449539e-09,0.9868433236,-9.3041501547,-0.0109358836,-19.1038999562,-0.0132439922,0,0.989,0,0.987,-9.304,-0.011,-19.104,-0.013
317,9.104559536602476e-05,0.989272413,5.0499337513183176e-09,0.9870230943,-9.304150129,-0.0107855424,-19.1038907123,-0.0130618413,0,0.989,0,0.987,-9.304,-0.011,-19.104,-0.013
318,9.104559761182178e-05,0.9894190981,5.049979479902034e-09,0.9872004108,-9.3041501043,-0.0106372777,-19.1038816571,-0.0128822098,0,0.989,0,0.987,-9.304,-0.011,-19.104,-0.013
319,9.104559976639042e-05,0.9895637787,5.050024275481389e-09,0.9873753063,-9.3041500806,-0.0104910605,-19.1038727866,-0.0127050623,0,0.99,0,0.987,-9.304,-0.01,-19.104,-0.013
320,9.104560183343727e-05,0.9897064823,5.050068156953336e-09,0.9875478139,-9.3041500579,-0.0103468623,-19.1038640973,-0.0125303642,0,0.99,0,0.988,-9.304,-0.01,-19.104,-0.013
321,9.104560381651971e-05,0.9898472358,5.050111142838502e-09,0.9877179663,-9.3041500361,-0.010204655,-19.1038555854,-0.0123580812,0,0.99,0,0.988,-9.304,-0.01,-19.104,-0.012
322,9.104560571904841e-05,0.9899860659,5.0501532512882815e-09,0.9878857955,-9.3041500152,-0.0100644108,-19.1038472473,-0.0121881795,0,0.99,0,0.988,-9.304,-0.01,-19.104,-0.012
323,9.104560754429668e-05,0.9901229987,5.050194500091987e-09,0.9880513332,-9.3041499952,-0.0099261025,-19.1038390795,-0.0120206259,0,0.99,0,0.988,-9.304,-0.01,-19.104,-0.012
324,9.104560929540454e-05,0.9902580602,5.050234906683847e-09,0.9882146107,-9.304149976,-0.0097897029,-19.1038310786,-0.0118553875,0,0.99,0,0.988,-9.304,-0.01,-19.104,-0.012
325,9.104561097538455e-05,0.990391276,5.05027448814976e-09,0.9883756588,-9.3041499575,-0.0096551857,-19.103823241,-0.011692432,0,0.99,0,0.988,-9.304,-0.01,-19.104,-0.012
326,9.104561258712682e-05,0.9905226712,5.050313261234146e-09,0.9885345079,-9.3041499398,-0.0095225245,-19.1038155637,-0.0115317276,0,0.991,0,0.989,-9.304,-0.01,-19.104,-0.012
327,9.104561413340253e-05,0.9906522706,5.050351242346347e-09,0.9886911881,-9.3041499228,-0.0093916936,-19.1038080431,-0.0113732427,0,0.991,0,0.989,-9.304,-0.009,-19.104,-0.011
328,9.104561561687327e-05,0.9907800989,5.050388447567375e-09,0.9888457289,-9.3041499065,-0.0092626674,-19.1038006763,-0.0112169465,0,0.991,0,0.989,-9.304,-0.009,-19.104,-0.011
329,9.104561704008958e-05,0.9909061802,5.050424892656028e-09,0.9889981594,-9.3041498909,-0.009135421,-19.10379346,-0.0110628084,0,0.991,0,0.989,-9.304,-0.009,-19.104,-0.011
330,9.104561840550034e-05,0.9910305382,5.050460593055357e-09,0.9891485085,-9.3041498759,-0.0090099295,-19.1037863913,-0.0109107983,0,0.991,0,0.989,-9.304,-0.009,-19.104,-0.011
331,9.104561971545326e-05,0.9911531967,5.050495563898479e-09,0.9892968046,-9.3041498615,-0.0088861686,-19.103779467,-0.0107608866,0,0.991,0,0.989,-9.304,-0.009,-19.104,-0.011
332,9.104562097220083e-05,0.9912741787,5.050529820015035e-09,0.9894430757,-9.3041498477,-0.0087641142,-19.1037726843,-0.0106130439,0,0.991,0,0.989,-9.304,-0.009,-19.104,-0.011
333,9.104562217790545e-05,0.9913935071,5.050563375936869e-09,0.9895873494,-9.3041498345,-0.0086437426,-19.1037660403,-0.0104672416,0,0.991,0,0.99,-9.304,-0.009,-19.104,-0.01
334,9.104562333464019e-05,0.9915112046,5.050596245903834e-09,0.9897296529,-9.3041498218,-0.0085250304,-19.1037595321,-0.010323451,0,0.992,0,0.99,-9.304,-0.009,-19.104,-0.01
335,9.104562444439469e-05,0.9916272934,5.050628443869527e-09,0.9898700131,-9.3041498096,-0.0084079546,-19.1037531571,-0.0101816443,0,0.992,0,0.99,-9.304,-0.008,-19.104,-0.01
336,9.104562550907685e-05,0.9917417954,5.0506599835069426e-09,0.9900084566,-9.3041497979,-0.0082924925,-19.1037469124,-0.0100417939,0,0.992,0,0.99,-9.304,-0.008,-19.104,-0.01
337,9.10456265305184e-05,0.9918547324,5.050690878213918e-09,0.9901450094,-9.3041497867,-0.0081786216,-19.1037407954,-0.0099038724,0,0.992,0,0.99,-9.304,-0.008,-19.104,-0.01
338,9.104562751047595e-05,0.9919661256,5.050721141118575e-09,0.9902796974,-9.3041497759,-0.0080663198,-19.1037348036,-0.0097678531,0,0.992,0,0.99,-9.304,-0.008,-19.104,-0.01
339,9.104562845063358e-05,0.9920759963,5.050750785084498e-09,0.990412546,-9.3041497656,-0.0079555655,-19.1037289344,-0.0096337095,0,0.992,0,0.99,-9.304,-0.008,-19.104,-0.01
340,9.104562935260953e-05,0.9921843651,5.050779822716197e-09,0.9905435804,-9.3041497557,-0.0078463371,-19.1037231852,-0.0095014155,0,0.992,0,0.991,-9.304,-0.008,-19.104,-0.01
341,9.104563021795393e-05,0.9922912526,5.050808266363844e-09,0.9906728251,-9.3041497462,-0.0077386134,-19.1037175537,-0.0093709454,0,0.992,0,0.991,-9.304,-0.008,-19.104,-0.009
342,9.104563104815447e-05,0.992396679,5.050836128128567e-09,0.9908003047,-9.304149737,-0.0076323736,-19.1037120374,-0.0092422738,0,0.992,0,0.991,-9.304,-0.008,-19.104,-0.009
343,9.104563184463955e-05,0.9925006642,5.050863419867332e-09,0.9909260433,-9.3041497283,-0.0075275972,-19.103706634,-0.0091153758,0,0.993,0,0.991,-9.304,-0.008,-19.104,-0.009
344,9.104563260877807e-05,0.992603228,5.0508901531976145e-09,0.9910500646,-9.3041497199,-0.0074242637,-19.1037013412,-0.0089902267,0,0.993,0,0.991,-9.304,-0.007,-19.104,-0.009
345,9.104563334188381e-05,0.9927043898,5.0509163395022656e-09,0.991172392,-9.3041497118,-0.0073223533,-19.1036961568,-0.0088668022,0,0.993,0,0.991,-9.304,-0.007,-19.104,-0.009
346,9.104563404521753e-05,0.9928041687,5.050941989934116e-09,0.9912930486,-9.3041497041,-0.0072218462,-19.1036910784,-0.0087450784,0,0.993,0,0.991,-9.304,-0.007,-19.104,-0.009
347,9.104563471998891e-05,0.9929025835,5.0509671154205776e-09,0.9914120573,-9.3041496967,-0.0071227229,-19.103686104,-0.0086250316,0,0.993,0,0.991,-9.304,-0.007,-19.104,-0.009
348,9.104563536735765e-05,0.992999653,5.050991726667972e-09,0.9915294405,-9.3041496896,-0.0070249644,-19.1036812314,-0.0085066386,0,0.993,0,0.992,-9.304,-0.007,-19.104,-0.009
349,9.104563598843637e-05,0.9930953955,5.051015834166065e-09,0.9916452203,-9.3041496828,-0.0069285516,-19.1036764586,-0.0083898764,0,0.993,0,0.992,-9.304,-0.007,-19.104,-0.008
350,9.104563658429372e-05,0.9931898291,5.0510394481923525e-09,0.9917594188,-9.3041496762,-0.0068334659,-19.1036717835,-0.0082747225,0,0.993,0,0.992,-9.304,-0.007,-19.104,-0.008
351,9.104563715595303e-05,0.9932829718,5.051062578816146e-09,0.9918720574,-9.30414967,-0.006739689,-19.1036672041,-0.0081611544,0,0.993,0,0.992,-9.304,-0.007,-19.104,-0.008
352,9.104563770439788e-05,0.993374841,5.051085235902887e-09,0.9919831574,-9.3041496639,-0.0066472028,-19.1036627185,-0.0080491503,0,0.993,0,0.992,-9.304,-0.007,-19.104,-0.008
353,9.104563823057122e-05,0.9934654543,5.0511074291181385e-09,0.9920927398,-9.3041496581,-0.0065559893,-19.1036583248,-0.0079386883,0,0.993,0,0.992,-9.304,-0.007,-19.104,-0.008
354,9.104563873537689e-05,0.9935548288,5.051129167931503e-09,0.9922008254,-9.3041496526,-0.006466031,-19.103654021,-0.0078297472,0,0.994,0,0.992,-9.304,-0.006,-19.104,-0.008
355,9.10456392196838e-05,0.9936429813,5.051150461620661e-09,0.9923074345,-9.3041496473,-0.0063773105,-19.1036498054,-0.0077223059,0,0.994,0,0.992,-9.304,-0.006,-19.104,-0.008
356,9.10456396843243e-05,0.9937299287,5.051171319275091e-09,0.9924125874,-9.3041496422,-0.0062898107,-19.1036456761,-0.0076163435,0,0.994,0,0.992,-9.304,-0.006,-19.104,-0.008
357,9.10456401300962e-05,0.9938156874,5.051191749799775e-09,0.9925163038,-9.3041496373,-0.0062035147,-19.1036416314,-0.0075118396,0,0.994,0,0.993,-9.304,-0.006,-19.104,-0.008
358,9.104564055776671e-05,0.9939002735,5.0512117619191256e-09,0.9926186033,-9.3041496326,-0.0061184058,-19.1036376696,-0.007408774,0,0.994,0,0.993,-9.304,-0.006,-19.104,-0.007
359,9.104564096807023e-05,0.9939837032,5.051231364180321e-09,0.9927195054,-9.3041496281,-0.0060344676,-19.1036337889,-0.0073071267,0,0.994,0,0.993,-9.304,-0.006,-19.104,-0.007
360,9.104564136171206e-05,0.9940659922,5.051250564957037e-09,0.9928190291,-9.3041496238,-0.005951684,-19.1036299877,-0.0072068782,0,0.994,0,0.993,-9.304,-0.006,-19.104,-0.007
361,9.104564173936936e-05,0.9941471561,5.051269372452879e-09,0.9929171932,-9.3041496196,-0.0058700389,-19.1036262644,-0.007108009,0,0.994,0,0.993,-9.304,-0.006,-19.104,-0.007
362,9.104564210169247e-05,0.9942272103,5.0512877947048165e-09,0.9930140162,-9.3041496156,-0.0057895167,-19.1036226173,-0.0070105001,0,0.994,0,0.993,-9.304,-0.006,-19.104,-0.007
363,9.104564244930157e-05,0.9943061699,5.05130583958628e-09,0.9931095164,-9.3041496118,-0.0057101018,-19.103619045,-0.0069143326,0,0.994,0,0.993,-9.304,-0.006,-19.104,-0.007
364,9.104564278279542e-05,0.9943840499,5.051323514810854e-09,0.993203712,-9.3041496081,-0.0056317789,-19.1036155459,-0.006819488,0,0.994,0,0.993,-9.304,-0.006,-19.104,-0.007
365,9.104564310274795e-05,0.994460865,5.051340827935219e-09,0.9932966206,-9.3041496046,-0.0055545329,-19.1036121184,-0.0067259479,0,0.994,0,0.993,-9.304,-0.006,-19.104,-0.007
366,9.10456434097082e-05,0.9945366299,5.051357786362309e-09,0.9933882599,-9.3041496013,-0.0054783489,-19.1036087612,-0.0066336944,0,0.995,0,0.993,-9.304,-0.005,-19.104,-0.007
367,9.104564370420452e-05,0.9946113588,5.051374397344491e-09,0.9934786473,-9.304149598,-0.0054032123,-19.1036054728,-0.0065427097,0,0.995,0,0.993,-9.304,-0.005,-19.104,-0.007
368,9.10456439867427e-05,0.9946850659,5.051390667986563e-09,0.9935677997,-9.3041495949,-0.0053291087,-19.1036022518,-0.0064529761,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
369,9.10456442578087e-05,0.9947577651,5.0514066052486965e-09,0.993655734,-9.3041495919,-0.0052560236,-19.1035990968,-0.0063644764,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
370,9.104564451786706e-05,0.9948294703,5.051422215949317e-09,0.9937424669,-9.3041495891,-0.0051839432,-19.1035960064,-0.0062771935,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
371,9.104564476736624e-05,0.994900195,5.051437506768137e-09,0.9938280148,-9.3041495864,-0.0051128534,-19.1035929794,-0.0061911107,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
372,9.104564500673482e-05,0.9949699526,5.0514524842487394e-09,0.9939123938,-9.3041495837,-0.0050427407,-19.1035900144,-0.0061062113,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
373,9.104564523638364e-05,0.9950387563,5.051467154801396e-09,0.9939956198,-9.3041495812,-0.0049735915,-19.1035871102,-0.0060224789,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
374,9.104564545670759e-05,0.9951066192,5.0514815247057976e-09,0.9940777088,-9.3041495788,-0.0049053926,-19.1035842655,-0.0059398976,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
375,9.104564566808545e-05,0.9951735541,5.05149560011365e-09,0.994158676,-9.3041495765,-0.0048381308,-19.1035814791,-0.0058584512,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
376,9.104564587088118e-05,0.9952395738,5.051509387051299e-09,0.994238537,-9.3041495742,-0.0047717931,-19.1035787498,-0.0057781243,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
377,9.104564606544163e-05,0.9953046906,5.051522891422128e-09,0.9943173067,-9.3041495721,-0.004706367,-19.1035760765,-0.0056989013,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
378,9.104564625210274e-05,0.995368917,5.051536119009261e-09,0.994395,-9.30414957,-0.0046418397,-19.1035734579,-0.0056207669,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
379,9.104564643118482e-05,0.9954322651,5.051549075477858e-09,0.9944716318,-9.3041495681,-0.0045781989,-19.1035708931,-0.0055437062,0,0.995,0,0.994,-9.304,-0.005,-19.104,-0.006
380,9.104564660299504e-05,0.9954947469,5.051561766377432e-09,0.9945472163,-9.3041495662,-0.0045154323,-19.1035683808,-0.0054677044,0,0.995,0,0.995,-9.304,-0.005,-19.104,-0.005
381,9.104564676782917e-05,0.9955563743,5.0515741971443734e-09,0.994621768,-9.3041495644,-0.004453528,-19.10356592,-0.0053927467,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
382,9.104564692597047e-05,0.9956171589,5.051586373104131e-09,0.994695301,-9.3041495626,-0.0043924739,-19.1035635097,-0.0053188189,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
383,9.104564707769096e-05,0.9956771123,5.051598299473454e-09,0.9947678291,-9.304149561,-0.0043322584,-19.1035611488,-0.0052459066,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
384,9.104564722325155e-05,0.9957362458,5.051609981362638e-09,0.9948393661,-9.3041495594,-0.0042728699,-19.1035588363,-0.0051739959,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
385,9.10456473629019e-05,0.9957945706,5.051621423777581e-09,0.9949099255,-9.3041495578,-0.0042142971,-19.1035565712,-0.005103073,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
386,9.104564749688188e-05,0.9958520978,5.051632631622029e-09,0.9949795207,-9.3041495564,-0.0041565286,-19.1035543525,-0.0050331243,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
387,9.10456476254222e-05,0.9959088383,5.051643609699618e-09,0.9950481648,-9.304149555,-0.0040995534,-19.1035521793,-0.0049641362,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
388,9.104564774874325e-05,0.9959648028,5.051654362715824e-09,0.9951158707,-9.3041495536,-0.0040433606,-19.1035500507,-0.0048960956,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
389,9.104564786705718e-05,0.9960200019,5.051664895280054e-09,0.9951826514,-9.3041495523,-0.0039879394,-19.1035479658,-0.0048289894,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
390,9.104564798056706e-05,0.9960744461,5.051675211907482e-09,0.9952485195,-9.3041495511,-0.0039332791,-19.1035459235,-0.0047628047,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
391,9.104564808946836e-05,0.9961281458,5.05168531702117e-09,0.9953134873,-9.3041495499,-0.0038793693,-19.1035439232,-0.0046975288,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
392,9.104564819394754e-05,0.996181111,5.051695214953619e-09,0.9953775673,-9.3041495487,-0.0038261995,-19.1035419639,-0.0046331492,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
393,9.104564829418584e-05,0.9962333519,5.0517049099490105e-09,0.9954407715,-9.3041495476,-0.0037737598,-19.1035400447,-0.0045696535,0,0.996,0,0.995,-9.304,-0.004,-19.104,-0.005
394,9.104564839035377e-05,0.9962848783,5.051714406164561e-09,0.9955031119,-9.3041495466,-0.0037220399,-19.1035381649,-0.0045070295,0,0.996,0,0.996,-9.304,-0.004,-19.104,-0.005
395,9.104564848261673e-05,0.9963357,5.051723707672619e-09,0.9955646003,-9.3041495455,-0.0036710299,-19.1035363236,-0.0044452653,0,0.996,0,0.996,-9.304,-0.004,-19.104,-0.004
396,9.10456485711345e-05,0.9963858267,5.051732818462296e-09,0.9956252482,-9.3041495446,-0.0036207202,-19.1035345201,-0.004384349,0,0.996,0,0.996,-9.304,-0.004,-19.104,-0.004
397,9.104564865605788e-05,0.9964352678,5.051741742441083e-09,0.9956850673,-9.3041495436,-0.003571101,-19.1035327536,-0.0043242689,0,0.996,0,0.996,-9.304,-0.004,-19.104,-0.004
398,9.104564873753257e-05,0.9964840327,5.051750483436586e-09,0.9957440688,-9.3041495427,-0.0035221629,-19.1035310233,-0.0042650134,0,0.996,0,0.996,-9.304,-0.004,-19.104,-0.004
399,9.104564881570035e-05,0.9965321306,5.051759045198273e-09,0.9958022639,-9.3041495419,-0.0034738964,-19.1035293285,-0.0042065713,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
400,9.104564889069349e-05,0.9965795708,5.051767431398673e-09,0.9958596636,-9.3041495411,-0.0034262923,-19.1035276685,-0.0041489314,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
401,9.104564896264224e-05,0.996626362,5.051775645635444e-09,0.9959162787,-9.3041495403,-0.0033793415,-19.1035260425,-0.0040920825,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
402,9.104564903166925e-05,0.9966725134,5.051783691432491e-09,0.99597212,-9.3041495395,-0.003333035,-19.1035244498,-0.0040360138,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
403,9.104564909789413e-05,0.9967180335,5.051791572241725e-09,0.996027198,-9.3041495388,-0.003287364,-19.1035228898,-0.0039807145,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
404,9.104564916143009e-05,0.996762931,5.05179929144436e-09,0.9960815233,-9.3041495381,-0.0032423197,-19.1035213618,-0.0039261741,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
405,9.10456492223867e-05,0.9968072144,5.051806852352528e-09,0.9961351059,-9.3041495374,-0.0031978934,-19.1035198651,-0.0038723821,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
406,9.104564928086862e-05,0.9968508922,5.051814258210485e-09,0.9961879562,-9.3041495368,-0.0031540767,-19.1035183991,-0.0038193282,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
407,9.104564933697618e-05,0.9968939725,5.051821512196137e-09,0.996240084,-9.3041495362,-0.0031108612,-19.1035169632,-0.0037670022,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
408,9.104564939080604e-05,0.9969364636,5.051828617422342e-09,0.9962914993,-9.3041495356,-0.0030682386,-19.1035155567,-0.0037153942,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
409,9.104564944245043e-05,0.9969783736,5.0518355769382385e-09,0.9963422118,-9.304149535,-0.0030262008,-19.1035141791,-0.0036644942,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
410,9.104564949199763e-05,0.9970197103,5.051842393730564e-09,0.9963922311,-9.3041495345,-0.0029847396,-19.1035128298,-0.0036142925,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
411,9.10456495395333e-05,0.9970604816,5.05184907072489e-09,0.9964415667,-9.3041495339,-0.0029438473,-19.1035115081,-0.0035647796,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
412,9.10456495851391e-05,0.9971006952,5.051855610786968e-09,0.9964902279,-9.3041495334,-0.0029035159,-19.1035102135,-0.0035159458,0,0.997,0,0.996,-9.304,-0.003,-19.104,-0.004
413,9.10456496288927e-05,0.9971403589,5.051862016723787e-09,0.9965382239,-9.304149533,-0.0028637377,-19.1035089454,-0.0034677819,0,0.997,0,0.997,-9.304,-0.003,-19.104,-0.003
414,9.104564967087064e-05,0.9971794799,5.051868291284955e-09,0.9965855638,-9.3041495325,-0.0028245052,-19.1035077034,-0.0034202787,0,0.997,0,0.997,-9.304,-0.003,-19.104,-0.003
415,9.104564971114397e-05,0.9972180659,5.051874437163689e-09,0.9966322565,-9.3041495321,-0.0027858108,-19.1035064869,-0.0033734271,0,0.997,0,0.997,-9.304,-0.003,-19.104,-0.003
416,9.10456497497814e-05,0.9972561242,5.05188045699807e-09,0.996678311,-9.3041495316,-0.0027476472,-19.1035052952,-0.0033272181,0,0.997,0,0.997,-9.304,-0.003,-19.104,-0.003
417,9.104564978685062e-05,0.9972936618,5.05188635337225e-09,0.9967237359,-9.3041495312,-0.002710007,-19.1035041281,-0.0032816428,0,0.997,0,0.997,-9.304,-0.003,-19.104,-0.003
418,9.1045649822415e-05,0.997330686,5.051892128817377e-09,0.9967685398,-9.3041495308,-0.002672883,-19.1035029849,-0.0032366926,0,0.997,0,0.997,-9.304,-0.003,-19.104,-0.003
419,9.104564985653514e-05,0.9973672038,5.051897785812731e-09,0.9968127312,-9.3041495305,-0.0026362681,-19.1035018651,-0.0031923589,0,0.997,0,0.997,-9.304,-0.003,-19.104,-0.003
420,9.104564988927021e-05,0.997403222,5.051903326786909e-09,0.9968563185,-9.3041495301,-0.0026001555,-19.1035007683,-0.0031486332,0,0.997,0,0.997,-9.304,-0.003,-19.104,-0.003
421,9.10456499206767e-05,0.9974387476,5.05190875411871e-09,0.99689931,-9.3041495298,-0.002564538,-19.103499694,-0.0031055071,0,0.997,0,0.997,-9.304,-0.003,-19.103,-0.003
422,9.104564995080831e-05,0.9974737873,5.051914070138147e-09,0.9969417137,-9.3041495294,-0.002529409,-19.1034986417,-0.0030629724,0,0.997,0,0.997,-9.304,-0.003,-19.103,-0.003
423,9.104564997971596e-05,0.9975083476,5.05191927712755e-09,0.9969835377,-9.3041495291,-0.0024947617,-19.103497611,-0.003021021,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
424,9.104565000745064e-05,0.9975424352,5.051924377322556e-09,0.9970247899,-9.3041495288,-0.0024605895,-19.1034966014,-0.0029796448,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
425,9.104565003405845e-05,0.9975760566,5.0519293729128915e-09,0.9970654782,-9.3041495285,-0.0024268859,-19.1034956126,-0.002938836,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
426,9.10456500595865e-05,0.997609218,5.051934266043486e-09,0.9971056102,-9.3041495282,-0.0023936445,-19.103494644,-0.0028985866,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
427,9.104565008407845e-05,0.9976419259,5.051939058815337e-09,0.9971451936,-9.304149528,-0.0023608588,-19.1034936953,-0.0028588892,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
428,9.104565010757614e-05,0.9976741863,5.051943753286338e-09,0.9971842357,-9.3041495277,-0.0023285226,-19.1034927661,-0.002819736,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
429,9.104565013011986e-05,0.9977060054,5.0519483514722214e-09,0.9972227442,-9.3041495275,-0.0022966298,-19.1034918559,-0.0027811196,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
430,9.104565015174844e-05,0.9977373893,5.051952855347438e-09,0.9972607261,-9.3041495272,-0.0022651742,-19.1034909644,-0.0027430326,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
431,9.104565017249769e-05,0.9977683439,5.051957266845904e-09,0.9972981888,-9.304149527,-0.0022341499,-19.1034900912,-0.0027054677,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
432,9.104565019240571e-05,0.9977988751,5.051961587862095e-09,0.9973351393,-9.3041495268,-0.002203551,-19.1034892358,-0.0026684178,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
433,9.104565021150524e-05,0.9978289886,5.051965820251459e-09,0.9973715845,-9.3041495266,-0.0021733715,-19.1034883981,-0.0026318758,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
434,9.104565022982934e-05,0.9978586902,5.051969965831508e-09,0.9974075315,-9.3041495264,-0.0021436057,-19.1034875775,-0.0025958347,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
435,9.104565024740978e-05,0.9978879855,5.051974026382473e-09,0.9974429871,-9.3041495262,-0.002114248,-19.1034867737,-0.0025602877,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
436,9.104565026427542e-05,0.99791688,5.051978003648058e-09,0.9974779578,-9.304149526,-0.0020852927,-19.1034859865,-0.0025252279,0,0.998,0,0.997,-9.304,-0.002,-19.103,-0.003
437,9.104565028045698e-05,0.9979453793,5.051981899336383e-09,0.9975124505,-9.3041495258,-0.0020567343,-19.1034852153,-0.0024906486,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
438,9.104565029598182e-05,0.9979734887,5.051985715120386e-09,0.9975464715,-9.3041495256,-0.0020285674,-19.10348446,-0.0024565433,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
439,9.104565031087564e-05,0.9980012137,5.051989452638782e-09,0.9975800274,-9.3041495255,-0.0020007866,-19.1034837202,-0.0024229055,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
440,9.104565032516562e-05,0.9980285593,5.051993113496739e-09,0.9976131245,-9.3041495253,-0.0019733865,-19.1034829956,-0.0023897287,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
441,9.104565033887453e-05,0.9980555309,5.05199669926639e-09,0.997645769,-9.3041495252,-0.001946362,-19.1034822858,-0.0023570066,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
442,9.10456503520276e-05,0.9980821335,5.052000211487798e-09,0.9976779672,-9.304149525,-0.0019197079,-19.1034815906,-0.0023247329,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
443,9.104565036464619e-05,0.9981083722,5.052003651669332e-09,0.9977097252,-9.3041495249,-0.0018934192,-19.1034809096,-0.0022929015,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
444,9.104565037675293e-05,0.998134252,5.052007021288508e-09,0.9977410489,-9.3041495247,-0.0018674907,-19.1034802427,-0.0022615064,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
445,9.104565038836773e-05,0.9981597777,5.052010321792488e-09,0.9977719443,-9.3041495246,-0.0018419176,-19.1034795894,-0.0022305415,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
446,9.104565039951129e-05,0.9981849543,5.0520135545988766e-09,0.9978024173,-9.3041495245,-0.0018166949,-19.1034789494,-0.0022000009,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
447,9.104565041020258e-05,0.9982097864,5.052016721096072e-09,0.9978324736,-9.3041495244,-0.0017918179,-19.1034783227,-0.0021698789,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
448,9.104565042046005e-05,0.9982342788,5.052019822644123e-09,0.997862119,-9.3041495243,-0.0017672819,-19.1034777087,-0.0021401696,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
449,9.104565043030051e-05,0.9982584362,5.05202286057509e-09,0.997891359,-9.3041495242,-0.0017430821,-19.1034771074,-0.0021108674,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
450,9.1045650439742e-05,0.9982822631,5.052025836193788e-09,0.9979201991,-9.304149524,-0.0017192139,-19.1034765184,-0.0020819667,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
451,9.104565044879959e-05,0.9983057641,5.052028750778292e-09,0.9979486449,-9.3041495239,-0.0016956727,-19.1034759415,-0.002053462,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
452,9.104565045749033e-05,0.9983289436,5.0520316055804405e-09,0.9979767018,-9.3041495239,-0.0016724542,-19.1034753764,-0.0020253478,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
453,9.10456504658276e-05,0.9983518059,5.052034401826372e-09,0.998004375,-9.3041495238,-0.0016495538,-19.1034748229,-0.0019976189,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
454,9.104565047382555e-05,0.9983743555,5.052037140717072e-09,0.9980316698,-9.3041495237,-0.0016269672,-19.1034742808,-0.0019702699,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
455,9.104565048149952e-05,0.9983965967,5.052039823429051e-09,0.9980585914,-9.3041495236,-0.0016046902,-19.1034737498,-0.0019432956,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
456,9.104565048886258e-05,0.9984185335,5.052042451114582e-09,0.9980851448,-9.3041495235,-0.0015827183,-19.1034732297,-0.0019166908,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
457,9.104565049592714e-05,0.9984401703,5.0520450249022945e-09,0.9981113352,-9.3041495234,-0.0015610475,-19.1034727202,-0.0018904506,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
458,9.104565050270382e-05,0.9984615111,5.052047545897602e-09,0.9981371674,-9.3041495234,-0.0015396736,-19.1034722212,-0.0018645698,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
459,9.104565050920551e-05,0.9984825599,5.052050015183397e-09,0.9981626464,-9.3041495233,-0.0015185926,-19.1034717324,-0.0018390436,0,0.998,0,0.998,-9.304,-0.002,-19.103,-0.002
460,9.104565051544368e-05,0.9985033207,5.052052433820339e-09,0.9981877769,-9.3041495232,-0.0014978004,-19.1034712537,-0.0018138671,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
461,9.10456505214282e-05,0.9985237976,5.052054802847271e-09,0.9982125639,-9.3041495232,-0.0014772931,-19.1034707848,-0.0017890355,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
462,9.10456505271694e-05,0.9985439943,5.052057123281736e-09,0.9982370118,-9.3041495231,-0.0014570667,-19.1034703255,-0.0017645441,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
463,9.104565053267815e-05,0.9985639147,5.05205939612052e-09,0.9982611255,-9.304149523,-0.0014371174,-19.1034698756,-0.0017403881,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
464,9.104565053796344e-05,0.9985835626,5.0520616223398506e-09,0.9982849094,-9.304149523,-0.0014174415,-19.1034694349,-0.0017165631,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
465,9.104565054303404e-05,0.9986029417,5.052063802895918e-09,0.998308368,-9.3041495229,-0.0013980351,-19.1034690033,-0.0016930644,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
466,9.104565054789895e-05,0.9986220557,5.052065938725421e-09,0.9983315059,-9.3041495229,-0.0013788945,-19.1034685805,-0.0016698876,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
467,9.104565055256523e-05,0.9986409082,5.052068030745674e-09,0.9983543273,-9.3041495228,-0.0013600162,-19.1034681664,-0.0016470283,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
468,9.104565055704257e-05,0.9986595028,5.052070079855393e-09,0.9983768367,-9.3041495228,-0.0013413965,-19.1034677608,-0.0016244821,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
469,9.104565056133807e-05,0.998677843,5.05207208693468e-09,0.9983990382,-9.3041495227,-0.0013230319,-19.1034673636,-0.0016022447,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
470,9.104565056545903e-05,0.9986959323,5.052074052845706e-09,0.9984209362,-9.3041495227,-0.0013049188,-19.1034669744,-0.0015803118,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
471,9.104565056941309e-05,0.9987137741,5.052075978432887e-09,0.9984425347,-9.3041495226,-0.0012870538,-19.1034665933,-0.0015586794,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
472,9.104565057320652e-05,0.9987313718,5.052077864523349e-09,0.9984638378,-9.3041495226,-0.0012694336,-19.10346622,-0.0015373433,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
473,9.10456505768461e-05,0.9987487288,5.052079711927243e-09,0.9984848496,-9.3041495225,-0.0012520547,-19.1034658543,-0.0015162994,0,0.999,0,0.998,-9.304,-0.001,-19.103,-0.002
474,9.104565058033779e-05,0.9987658483,5.052081521438112e-09,0.998505574,-9.3041495225,-0.0012349139,-19.1034654961,-0.0014955438,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
475,9.104565058368776e-05,0.9987827336,5.052083293833203e-09,0.998526015,-9.3041495225,-0.0012180079,-19.1034651453,-0.0014750724,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
476,9.104565058690151e-05,0.9987993879,5.052085029873856e-09,0.9985461765,-9.3041495224,-0.0012013334,-19.1034648017,-0.0014548813,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
477,9.10456505899848e-05,0.9988158144,5.052086730305739e-09,0.9985660623,-9.3041495224,-0.0011848873,-19.1034644651,-0.0014349668,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
478,9.104565059294294e-05,0.9988320161,5.052088395859317e-09,0.9985856761,-9.3041495224,-0.0011686665,-19.1034641354,-0.001415325,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
479,9.104565059578125e-05,0.9988479962,5.05209002724998e-09,0.9986050216,-9.3041495223,-0.0011526679,-19.1034638125,-0.0013959523,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
480,9.104565059850372e-05,0.9988637576,5.052091625178484e-09,0.9986241026,-9.3041495223,-0.0011368884,-19.1034634962,-0.0013768448,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
481,9.10456506011157e-05,0.9988793034,5.052093190331219e-09,0.9986429227,-9.3041495223,-0.001121325,-19.1034631864,-0.001357999,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
482,9.10456506036224e-05,0.9988946366,5.052094723380536e-09,0.9986614854,-9.3041495222,-0.0011059748,-19.103462883,-0.0013394112,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
483,9.10456506060269e-05,0.9989097599,5.052096224984857e-09,0.9986797942,-9.3041495222,-0.0010908348,-19.1034625857,-0.0013210781,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
484,9.104565060833365e-05,0.9989246764,5.052097695789235e-09,0.9986978526,-9.3041495222,-0.0010759022,-19.1034622946,-0.0013029959,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
485,9.104565061054732e-05,0.9989393888,5.052099136425472e-09,0.998715664,-9.3041495222,-0.0010611741,-19.1034620094,-0.0012851614,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
486,9.104565061267042e-05,0.9989538999,5.0521005475122925e-09,0.9987332319,-9.3041495221,-0.0010466477,-19.1034617301,-0.0012675711,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
487,9.104565061470735e-05,0.9989682125,5.052101929655875e-09,0.9987505595,-9.3041495221,-0.0010323202,-19.1034614566,-0.0012502217,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
488,9.104565061666168e-05,0.9989823292,5.052103283449916e-09,0.9987676501,-9.3041495221,-0.0010181889,-19.1034611886,-0.0012331099,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
489,9.104565061853678e-05,0.9989962529,5.0521046094759145e-09,0.998784507,-9.3041495221,-0.0010042512,-19.1034609261,-0.0012162323,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
490,9.104565062033549e-05,0.999009986,5.0521059083034675e-09,0.9988011333,-9.3041495221,-0.0009905044,-19.103460669,-0.0011995859,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
491,9.104565062206175e-05,0.9990235313,5.052107180490489e-09,0.9988175322,-9.304149522,-0.0009769458,-19.1034604172,-0.0011831674,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
492,9.10456506237181e-05,0.9990368912,5.052108426583417e-09,0.9988337069,-9.304149522,-0.0009635729,-19.1034601706,-0.0011669737,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
493,9.10456506253062e-05,0.9990500684,5.0521096471174515e-09,0.9988496604,-9.304149522,-0.0009503831,-19.103459929,-0.0011510018,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
494,9.104565062683083e-05,0.9990630652,5.052110842616936e-09,0.9988653956,-9.304149522,-0.000937374,-19.1034596924,-0.0011352485,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
495,9.104565062829304e-05,0.9990758843,5.05211201359536e-09,0.9988809157,-9.304149522,-0.000924543,-19.1034594606,-0.001119711,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
496,9.104565062969595e-05,0.999088528,5.0521131605556626e-09,0.9988962235,-9.304149522,-0.0009118877,-19.1034592335,-0.0011043862,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
497,9.104565063104168e-05,0.9991009987,5.052114283990555e-09,0.9989113219,-9.3041495219,-0.0008994057,-19.1034590112,-0.0010892712,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
498,9.104565063233319e-05,0.9991132988,5.05211538438258e-09,0.9989262138,-9.3041495219,-0.0008870946,-19.1034587934,-0.0010743631,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
499,9.104565063357156e-05,0.9991254306,5.052116462204359e-09,0.9989409021,-9.3041495219,-0.0008749521,-19.10345858,-0.0010596592,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
500,9.10456506347608e-05,0.9991373964,5.052117517918953e-09,0.9989553894,-9.3041495219,-0.0008629759,-19.1034583711,-0.0010451566,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
501,9.104565063590073e-05,0.9991491985,5.052118551979716e-09,0.9989696786,-9.3041495219,-0.0008511636,-19.1034581664,-0.0010308525,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
502,9.104565063699486e-05,0.9991608391,5.052119564830876e-09,0.9989837724,-9.3041495219,-0.0008395132,-19.1034579659,-0.0010167443,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
503,9.104565063804422e-05,0.9991723205,5.0521205569074485e-09,0.9989976734,-9.3041495219,-0.0008280222,-19.1034577695,-0.0010028292,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
504,9.104565063905161e-05,0.9991836448,5.052121528635601e-09,0.9990113843,-9.3041495219,-0.0008166886,-19.1034575772,-0.0009891047,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
505,9.104565064001778e-05,0.9991948142,5.052122480432719e-09,0.9990249077,-9.3041495218,-0.0008055102,-19.1034573888,-0.000975568,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
506,9.104565064094496e-05,0.9992058307,5.052123412707626e-09,0.9990382461,-9.3041495218,-0.0007944848,-19.1034572043,-0.0009622167,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
507,9.10456506418337e-05,0.9992166966,5.05212432586069e-09,0.9990514021,-9.3041495218,-0.0007836104,-19.1034570235,-0.0009490481,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
508,9.104565064268752e-05,0.9992274137,5.052125220284265e-09,0.9990643781,-9.3041495218,-0.0007728849,-19.1034568465,-0.0009360598,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
509,9.104565064350611e-05,0.9992379843,5.052126096362435e-09,0.9990771767,-9.3041495218,-0.0007623062,-19.1034566731,-0.0009232494,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
510,9.104565064429118e-05,0.9992484102,5.0521269544714905e-09,0.9990898002,-9.3041495218,-0.0007518724,-19.1034565032,-0.0009106143,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
511,9.104565064504412e-05,0.9992586935,5.052127794980055e-09,0.999102251,-9.3041495218,-0.0007415814,-19.1034563369,-0.0008981522,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
512,9.10456506457667e-05,0.999268836,5.052128618249152e-09,0.9991145316,-9.3041495218,-0.0007314314,-19.1034561739,-0.0008858607,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
513,9.104565064646011e-05,0.9992788399,5.0521294246323875e-09,0.9991266442,-9.3041495218,-0.0007214203,-19.1034560143,-0.0008737374,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
514,9.10456506471252e-05,0.9992887068,5.0521302144761434e-09,0.9991385911,-9.3041495218,-0.0007115463,-19.103455858,-0.0008617801,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
515,9.104565064776362e-05,0.9992984388,5.052130988119627e-09,0.9991503746,-9.3041495218,-0.0007018074,-19.1034557048,-0.0008499865,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
516,9.104565064837579e-05,0.9993080376,5.052131745895157e-09,0.9991619969,-9.3041495218,-0.000692202,-19.1034555548,-0.0008383544,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
517,9.104565064896252e-05,0.999317505,5.052132488128176e-09,0.9991734603,-9.3041495218,-0.000682728,-19.1034554079,-0.0008268815,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
518,9.104565064952655e-05,0.999326843,5.0521332151376e-09,0.9991847669,-9.3041495217,-0.0006733837,-19.103455264,-0.0008155656,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
519,9.10456506500671e-05,0.9993360532,5.0521339272355545e-09,0.9991959188,-9.3041495217,-0.0006641673,-19.1034551231,-0.0008044046,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
520,9.104565065058608e-05,0.9993451373,5.052134624728003e-09,0.9992069182,-9.3041495217,-0.0006550772,-19.103454985,-0.0007933965,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
521,9.104565065108347e-05,0.9993540972,5.052135307914466e-09,0.9992177671,-9.3041495217,-0.0006461114,-19.1034548498,-0.000782539,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
522,9.104565065156119e-05,0.9993629345,5.05213597708843e-09,0.9992284677,-9.3041495217,-0.0006372685,-19.1034547173,-0.0007718301,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
523,9.10456506520195e-05,0.9993716509,5.052136632537291e-09,0.9992390219,-9.3041495217,-0.0006285466,-19.1034545876,-0.0007612678,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
524,9.104565065245919e-05,0.9993802481,5.052137274542556e-09,0.9992494317,-9.3041495217,-0.0006199441,-19.1034544605,-0.0007508501,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
525,9.104565065288084e-05,0.9993887276,5.052137903379975e-09,0.9992596992,-9.3041495217,-0.0006114593,-19.103454336,-0.000740575,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
526,9.10456506532852e-05,0.9993970911,5.052138519319659e-09,0.9992698262,-9.3041495217,-0.0006030908,-19.1034542141,-0.0007304405,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
527,9.10456506536734e-05,0.9994053401,5.052139122626166e-09,0.9992798147,-9.3041495217,-0.0005948367,-19.1034540947,-0.0007204448,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
528,9.104565065404604e-05,0.9994134763,5.0521397135586435e-09,0.9992896665,-9.3041495217,-0.0005866957,-19.1034539777,-0.0007105859,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
529,9.104565065440326e-05,0.9994215012,5.05214029237084e-09,0.9992993836,-9.3041495217,-0.0005786662,-19.1034538632,-0.0007008619,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
530,9.104565065474598e-05,0.9994294163,5.052140859311384e-09,0.9993089678,-9.3041495217,-0.0005707465,-19.103453751,-0.000691271,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
531,9.104565065507464e-05,0.9994372231,5.0521414146237665e-09,0.9993184209,-9.3041495217,-0.0005629353,-19.103453641,-0.0006818115,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
532,9.10456506553903e-05,0.9994449231,5.0521419585465485e-09,0.9993277447,-9.3041495217,-0.000555231,-19.1034535334,-0.0006724813,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
533,9.104565065569281e-05,0.9994525178,5.052142491313295e-09,0.999336941,-9.3041495217,-0.0005476322,-19.1034534279,-0.0006632789,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
534,9.104565065598313e-05,0.9994600085,5.0521430131528554e-09,0.9993460115,-9.3041495217,-0.0005401374,-19.1034533246,-0.0006542025,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
535,9.104565065626226e-05,0.9994673967,5.052143524289377e-09,0.9993549579,-9.3041495217,-0.0005327451,-19.1034532235,-0.0006452503,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
536,9.104565065652979e-05,0.9994746839,5.052144024942355e-09,0.9993637819,-9.3041495217,-0.0005254541,-19.1034531244,-0.0006364206,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
537,9.104565065678677e-05,0.9994818713,5.052144515326859e-09,0.9993724852,-9.3041495217,-0.0005182629,-19.1034530273,-0.0006277117,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
538,9.104565065703246e-05,0.9994889605,5.052144995653453e-09,0.9993810695,-9.3041495217,-0.0005111702,-19.1034529322,-0.0006191221,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
539,9.104565065726866e-05,0.9994959526,5.052145466128461e-09,0.9993895364,-9.3041495217,-0.0005041745,-19.1034528391,-0.00061065,0,0.999,0,0.999,-9.304,-0.001,-19.103,-0.001
540,9.104565065749492e-05,0.999502849,5.0521459269539455e-09,0.9993978874,-9.3041495217,-0.0004972746,-19.1034527479,-0.0006022939,0,1,0,0.999,-9.304,0,-19.103,-0.001
541,9.104565065771211e-05,0.9995096512,5.0521463783278645e-09,0.9994061243,-9.3041495217,-0.0004904691,-19.1034526585,-0.0005940522,0,1,0,0.999,-9.304,0,-19.103,-0.001
542,9.104565065792098e-05,0.9995163602,5.052146820444077e-09,0.9994142484,-9.3041495217,-0.0004837568,-19.103452571,-0.0005859232,0,1,0,0.999,-9.304,0,-19.103,-0.001
543,9.104565065812125e-05,0.9995229774,5.052147253492427e-09,0.9994222614,-9.3041495217,-0.0004771364,-19.1034524853,-0.0005779055,0,1,0,0.999,-9.304,0,-19.103,-0.001
544,9.104565065831318e-05,0.9995295041,5.052147677658923e-09,0.9994301649,-9.3041495216,-0.0004706066,-19.1034524014,-0.0005699976,0,1,0,0.999,-9.304,0,-19.103,-0.001
545,9.104565065849688e-05,0.9995359415,5.052148093125721e-09,0.9994379602,-9.3041495216,-0.0004641662,-19.1034523191,-0.0005621978,0,1,0,0.999,-9.304,0,-19.103,-0.001
546,9.10456506586732e-05,0.9995422909,5.0521485000712654e-09,0.9994456488,-9.3041495216,-0.0004578139,-19.1034522386,-0.0005545049,0,1,0,0.999,-9.304,0,-19.103,-0.001
547,9.104565065884288e-05,0.9995485533,5.0521488986704005e-09,0.9994532323,-9.3041495216,-0.0004515486,-19.1034521597,-0.0005469172,0,1,0,0.999,-9.304,0,-19.103,-0.001
548,9.104565065900516e-05,0.9995547301,5.052149289094242e-09,0.9994607121,-9.3041495216,-0.000445369,-19.1034520824,-0.0005394333,0,1,0,0.999,-9.304,0,-19.103,-0.001
549,9.104565065916071e-05,0.9995608224,5.052149671510499e-09,0.9994680896,-9.3041495216,-0.0004392741,-19.1034520067,-0.0005320519,0,1,0,0.999,-9.304,0,-19.103,-0.001
550,9.104565065931036e-05,0.9995668313,5.0521500460834365e-09,0.9994753661,-9.3041495216,-0.0004332626,-19.1034519326,-0.0005247715,0,1,0,0.999,-9.304,0,-19.103,-0.001
551,9.104565065945358e-05,0.999572758,5.052150412973892e-09,0.9994825431,-9.3041495216,-0.0004273333,-19.1034518599,-0.0005175908,0,1,0,0.999,-9.304,0,-19.103,-0.001
552,9.104565065959075e-05,0.9995786036,5.0521507723394604e-09,0.999489622,-9.3041495216,-0.0004214852,-19.1034517888,-0.0005105083,0,1,0,0.999,-9.304,0,-19.103,-0.001
553,9.104565065972311e-05,0.9995843692,5.052151124334487e-09,0.999496604,-9.3041495216,-0.0004157172,-19.1034517191,-0.0005035228,0,1,0,0.999,-9.304,0,-19.103,-0.001
554,9.104565065984967e-05,0.999590056,5.0521514691101235e-09,0.9995034905,-9.3041495216,-0.0004100281,-19.1034516509,-0.0004966328,0,1,0,1,-9.304,0,-19.103,0
555,9.10456506599719e-05,0.9995956649,5.0521518068145065e-09,0.9995102828,-9.3041495216,-0.0004044169,-19.1034515841,-0.0004898372,0,1,0,1,-9.304,0,-19.103,0
556,9.104565066008888e-05,0.9996011971,5.052152137592618e-09,0.9995169822,-9.3041495216,-0.0003988824,-19.1034515186,-0.0004831345,0,1,0,1,-9.304,0,-19.103,0
557,9.104565066020137e-05,0.9996066536,5.052152461586536e-09,0.9995235899,-9.3041495216,-0.0003934238,-19.1034514545,-0.0004765236,0,1,0,1,-9.304,0,-19.103,0
558,9.104565066030886e-05,0.9996120355,5.052152778935389e-09,0.9995301073,-9.3041495216,-0.0003880398,-19.1034513916,-0.0004700032,0,1,0,1,-9.304,0,-19.103,0
559,9.104565066041215e-05,0.9996173437,5.052153089775477e-09,0.9995365355,-9.3041495216,-0.0003827296,-19.1034513301,-0.000463572,0,1,0,1,-9.304,0,-19.103,0
560,9.104565066051091e-05,0.9996225793,5.0521533942402905e-09,0.9995428757,-9.3041495216,-0.000377492,-19.1034512698,-0.0004572288,0,1,0,1,-9.304,0,-19.103,0
561,9.104565066060555e-05,0.9996277432,5.052153692460587e-09,0.9995491293,-9.3041495216,-0.0003723261,-19.1034512108,-0.0004509724,0,1,0,1,-9.304,0,-19.103,0
562,9.104565066069654e-05,0.9996328365,5.052153984564509e-09,0.9995552973,-9.3041495216,-0.0003672309,-19.103451153,-0.0004448016,0,1,0,1,-9.304,0,-19.103,0
563,9.10456506607838e-05,0.9996378601,5.052154270677448e-09,0.9995613809,-9.3041495216,-0.0003622055,-19.1034510964,-0.0004387153,0,1,0,1,-9.304,0,-19.103,0
564,9.104565066086759e-05,0.999642815,5.052154550922304e-09,0.9995673813,-9.3041495216,-0.0003572488,-19.1034510409,-0.0004327123,0,1,0,1,-9.304,0,-19.103,0
565,9.10456506609476e-05,0.9996477021,5.052154825419411e-09,0.9995732996,-9.3041495216,-0.00035236,-19.1034509866,-0.0004267914,0,1,0,1,-9.304,0,-19.103,0
566,9.104565066102443e-05,0.9996525223,5.052155094286663e-09,0.999579137,-9.3041495216,-0.0003475381,-19.1034509333,-0.0004209516,0,1,0,1,-9.304,0,-19.103,0
567,9.104565066109822e-05,0.9996572766,5.052155357639563e-09,0.9995848945,-9.3041495216,-0.0003427822,-19.1034508812,-0.0004151917,0,1,0,1,-9.304,0,-19.103,0
568,9.10456506611689e-05,0.9996619658,5.05215561559118e-09,0.9995905733,-9.3041495216,-0.0003380914,-19.1034508302,-0.0004095106,0,1,0,1,-9.304,0,-19.103,0
569,9.104565066123661e-05,0.9996665908,5.052155868252316e-09,0.9995961744,-9.3041495216,-0.0003334647,-19.1034507802,-0.0004039072,0,1,0,1,-9.304,0,-19.103,0
570,9.104565066130159e-05,0.9996711526,5.052156115731458e-09,0.9996016988,-9.3041495216,-0.0003289015,-19.1034507312,-0.0003983805,0,1,0,1,-9.304,0,-19.103,0
571,9.104565066136381e-05,0.999675652,5.0521563581348975e-09,0.9996071477,-9.3041495216,-0.0003244006,-19.1034506832,-0.0003929295,0,1,0,1,-9.304,0,-19.103,0
572,9.10456506614235e-05,0.9996800898,5.052156595566739e-09,0.999612522,-9.3041495216,-0.0003199614,-19.1034506362,-0.000387553,0,1,0,1,-9.304,0,-19.103,0
573,9.104565066148092e-05,0.9996844669,5.052156828128976e-09,0.9996178229,-9.3041495216,-0.0003155829,-19.1034505902,-0.0003822502,0,1,0,1,-9.304,0,-19.103,0
574,9.10456506615363e-05,0.9996887841,5.0521570559214766e-09,0.9996230512,-9.3041495216,-0.0003112644,-19.1034505451,-0.0003770199,0,1,0,1,-9.304,0,-19.103,0
575,9.104565066158892e-05,0.9996930422,5.052157279042037e-09,0.999628208,-9.3041495216,-0.0003070049,-19.1034505009,-0.0003718611,0,1,0,1,-9.304,0,-19.103,0
576,9.10456506616396e-05,0.9996972421,5.052157497586528e-09,0.9996332942,-9.3041495216,-0.0003028038,-19.1034504576,-0.000366773,0,1,0,1,-9.304,0,-19.103,0
577,9.104565066168792e-05,0.9997013845,5.052157711648741e-09,0.9996383109,-9.3041495216,-0.0002986601,-19.1034504153,-0.0003617545,0,1,0,1,-9.304,0,-19.103,0
578,9.104565066173415e-05,0.9997054702,5.052157921320652e-09,0.999643259,-9.3041495216,-0.0002945732,-19.1034503738,-0.0003568047,0,1,0,1,-9.304,0,-19.103,0
579,9.104565066177935e-05,0.9997095,5.052158126692373e-09,0.9996481393,-9.3041495216,-0.0002905422,-19.1034503331,-0.0003519226,0,1,0,1,-9.304,0,-19.103,0
580,9.10456506618228e-05,0.9997134747,5.052158327852015e-09,0.9996529529,-9.3041495216,-0.0002865663,-19.1034502933,-0.0003471073,0,1,0,1,-9.304,0,-19.103,0
581,9.104565066186439e-05,0.999717395,5.052158524885987e-09,0.9996577007,-9.3041495216,-0.0002826449,-19.1034502543,-0.0003423579,0,1,0,1,-9.304,0,-19.103,0
582,9.10456506619045e-05,0.9997212617,5.0521587178789105e-09,0.9996623835,-9.3041495216,-0.0002787772,-19.1034502161,-0.0003376735,0,1,0,1,-9.304,0,-19.103,0
583,9.104565066194284e-05,0.9997250755,5.052158906913664e-09,0.9996670023,-9.3041495216,-0.0002749623,-19.1034501787,-0.0003330532,0,1,0,1,-9.304,0,-19.103,0
584,9.104565066197996e-05,0.999728837,5.052159092071427e-09,0.9996715578,-9.3041495216,-0.0002711997,-19.103450142,-0.0003284961,0,1,0,1,-9.304,0,-19.103,0
585,9.104565066201558e-05,0.9997325472,5.052159273431717e-09,0.9996760511,-9.3041495216,-0.0002674886,-19.1034501061,-0.0003240014,0,1,0,1,-9.304,0,-19.103,0
586,9.104565066204976e-05,0.9997362065,5.05215945107243e-09,0.9996804829,-9.3041495216,-0.0002638283,-19.103450071,-0.0003195682,0,1,0,1,-9.304,0,-19.103,0
587,9.104565066208223e-05,0.9997398158,5.052159625069823e-09,0.999684854,-9.3041495216,-0.000260218,-19.1034500365,-0.0003151957,0,1,0,1,-9.304,0,-19.103,0
588,9.10456506621134e-05,0.9997433757,5.05215979549864e-09,0.9996891654,-9.3041495216,-0.0002566572,-19.1034500028,-0.000310883,0,1,0,1,-9.304,0,-19.103,0
589,9.104565066214377e-05,0.9997468869,5.0521599624321135e-09,0.9996934177,-9.3041495216,-0.0002531451,-19.1034499698,-0.0003066293,0,1,0,1,-9.304,0,-19.103,0
590,9.104565066217291e-05,0.9997503501,5.052160125941892e-09,0.999697612,-9.3041495216,-0.0002496811,-19.1034499374,-0.0003024338,0,1,0,1,-9.304,0,-19.103,0
591,9.104565066220052e-05,0.9997537658,5.052160286098179e-09,0.9997017488,-9.3041495216,-0.0002462645,-19.1034499057,-0.0002982957,0,1,0,1,-9.304,0,-19.103,0
592,9.104565066222724e-05,0.9997571349,5.052160442969769e-09,0.999705829,-9.3041495216,-0.0002428946,-19.1034498747,-0.0002942142,0,1,0,1,-9.304,0,-19.103,0
593,9.104565066225294e-05,0.9997604578,5.052160596624041e-09,0.9997098535,-9.3041495216,-0.0002395709,-19.1034498442,-0.0002901886,0,1,0,1,-9.304,0,-19.103,0
594,9.104565066227713e-05,0.9997637353,5.052160747126977e-09,0.9997138228,-9.3041495216,-0.0002362926,-19.1034498145,-0.0002862181,0,1,0,1,-9.304,0,-19.103,0
595,9.10456506623006e-05,0.9997669679,5.05216089454321e-09,0.9997177379,-9.3041495216,-0.0002330592,-19.1034497853,-0.0002823019,0,1,0,1,-9.304,0,-19.103,0
596,9.104565066232321e-05,0.9997701563,5.052161038936036e-09,0.9997215994,-9.3041495216,-0.0002298701,-19.1034497567,-0.0002784393,0,1,0,1,-9.304,0,-19.103,0
597,9.104565066234485e-05,0.9997733011,5.052161180367492e-09,0.9997254081,-9.3041495216,-0.0002267246,-19.1034497287,-0.0002746296,0,1,0,1,-9.304,0,-19.103,0
598,9.104565066236576e-05,0.9997764028,5.052161318898292e-09,0.9997291647,-9.3041495216,-0.0002236222,-19.1034497013,-0.000270872,0,1,0,1,-9.304,0,-19.103,0
599,9.104565066238583e-05,0.9997794622,5.05216145458793e-09,0.9997328699,-9.3041495216,-0.0002205622,-19.1034496744,-0.0002671658,0,1,0,1,-9.304,0,-19.103,0
600,9.104565066240513e-05,0.9997824796,5.052161587494708e-09,0.9997365244,-9.3041495216,-0.0002175441,-19.1034496481,-0.0002635103,0,1,0,1,-9.304,0,-19.103,0
601,9.104565066242362e-05,0.9997854558,5.052161717675656e-09,0.9997401289,-9.3041495216,-0.0002145672,-19.1034496223,-0.0002599049,0,1,0,1,-9.304,0,-19.103,0
602,9.104565066244129e-05,0.9997883912,5.0521618451866946e-09,0.9997436841,-9.3041495216,-0.0002116312,-19.1034495971,-0.0002563487,0,1,0,1,-9.304,0,-19.103,0
603,9.104565066245822e-05,0.9997912865,5.0521619700825836e-09,0.9997471907,-9.3041495216,-0.0002087353,-19.1034495724,-0.0002528413,0,1,0,1,-9.304,0,-19.103,0
604,9.10456506624745e-05,0.9997941422,5.0521620924169656e-09,0.9997506493,-9.3041495216,-0.000205879,-19.1034495482,-0.0002493818,0,1,0,1,-9.304,0,-19.103,0
605,9.104565066249008e-05,0.9997969588,5.052162212242374e-09,0.9997540606,-9.3041495216,-0.0002030618,-19.1034495245,-0.0002459697,0,1,0,1,-9.304,0,-19.103,0
606,9.104565066250514e-05,0.9997997368,5.052162329610273e-09,0.9997574252,-9.3041495216,-0.0002002832,-19.1034495012,-0.0002426042,0,1,0,1,-9.304,0,-19.103,0
607,9.104565066251927e-05,0.9998024769,5.052162444571037e-09,0.9997607438,-9.3041495216,-0.0001975426,-19.1034494785,-0.0002392848,0,1,0,1,-9.304,0,-19.103,0
608,9.104565066253314e-05,0.9998051794,5.0521625571740655e-09,0.999764017,-9.3041495216,-0.0001948395,-19.1034494562,-0.0002360109,0,1,0,1,-9.304,0,-19.103,0
609,9.104565066254647e-05,0.999807845,5.052162667467716e-09,0.9997672454,-9.3041495216,-0.0001921734,-19.1034494343,-0.0002327817,0,1,0,1,-9.304,0,-19.103,0
610,9.104565066255923e-05,0.9998104741,5.052162775499332e-09,0.9997704296,-9.3041495216,-0.0001895438,-19.103449413,-0.0002295967,0,1,0,1,-9.304,0,-19.103,0
611,9.104565066257165e-05,0.9998130673,5.052162881315325e-09,0.9997735703,-9.3041495216,-0.0001869502,-19.103449392,-0.0002264553,0,1,0,1,-9.304,0,-19.103,0
612,9.104565066258377e-05,0.9998156249,5.052162984961139e-09,0.9997766681,-9.3041495216,-0.0001843921,-19.1034493715,-0.0002233569,0,1,0,1,-9.304,0,-19.103,0
613,9.104565066259487e-05,0.9998181476,5.052163086481241e-09,0.9997797234,-9.3041495216,-0.0001818689,-19.1034493514,-0.0002203009,0,1,0,1,-9.304,0,-19.103,0
614,9.104565066260594e-05,0.9998206357,5.052163185919291e-09,0.999782737,-9.3041495216,-0.0001793803,-19.1034493317,-0.0002172866,0,1,0,1,-9.304,0,-19.103,0
615,9.104565066261646e-05,0.9998230899,5.052163283317948e-09,0.9997857093,-9.3041495216,-0.0001769258,-19.1034493125,-0.0002143137,0,1,0,1,-9.304,0,-19.103,0
616,9.104565066262651e-05,0.9998255104,5.052163378719055e-09,0.9997886409,-9.3041495216,-0.0001745048,-19.1034492936,-0.0002113814,0,1,0,1,-9.304,0,-19.103,0
617,9.104565066263596e-05,0.9998278978,5.052163472163577e-09,0.9997915325,-9.3041495216,-0.000172117,-19.1034492751,-0.0002084892,0,1,0,1,-9.304,0,-19.103,0
618,9.104565066264519e-05,0.9998302525,5.052163563691637e-09,0.9997943845,-9.3041495216,-0.0001697619,-19.103449257,-0.0002056366,0,1,0,1,-9.304,0,-19.103,0
619,9.104565066265426e-05,0.9998325751,5.052163653342539e-09,0.9997971975,-9.3041495216,-0.000167439,-19.1034492392,-0.0002028231,0,1,0,1,-9.304,0,-19.103,0
620,9.104565066266301e-05,0.9998348658,5.052163741154803e-09,0.999799972,-9.3041495216,-0.0001651478,-19.1034492218,-0.000200048,0,1,0,1,-9.304,0,-19.103,0
621,9.104565066267117e-05,0.9998371252,5.0521638271661205e-09,0.9998027085,-9.3041495216,-0.0001628881,-19.1034492048,-0.0001973109,0,1,0,1,-9.304,0,-19.103,0
622,9.104565066267908e-05,0.9998393537,5.052163911413428e-09,0.9998054076,-9.3041495216,-0.0001606592,-19.1034491881,-0.0001946113,0,1,0,1,-9.304,0,-19.103,0
623,9.104565066268652e-05,0.9998415517,5.052163993932911e-09,0.9998080698,-9.3041495216,-0.0001584608,-19.1034491718,-0.0001919486,0,1,0,1,-9.304,0,-19.103,0
624,9.104565066269373e-05,0.9998437196,5.052164074759988e-09,0.9998106956,-9.3041495216,-0.0001562926,-19.1034491558,-0.0001893223,0,1,0,1,-9.304,0,-19.103,0
625,9.104565066270073e-05,0.9998458579,5.052164153929397e-09,0.9998132854,-9.3041495216,-0.000154154,-19.1034491401,-0.000186732,0,1,0,1,-9.304,0,-19.103,0
626,9.10456506627072e-05,0.9998479669,5.0521642314751104e-09,0.9998158398,-9.3041495216,-0.0001520446,-19.1034491248,-0.0001841771,0,1,0,1,-9.304,0,-19.103,0
627,9.104565066271376e-05,0.9998500471,5.052164307430465e-09,0.9998183593,-9.3041495216,-0.0001499642,-19.1034491097,-0.0001816572,0,1,0,1,-9.304,0,-19.103,0
628,9.104565066272011e-05,0.9998520988,5.0521643818280536e-09,0.9998208443,-9.3041495216,-0.0001479122,-19.103449095,-0.0001791717,0,1,0,1,-9.304,0,-19.103,0
629,9.104565066272596e-05,0.9998541224,5.052164454699817e-09,0.9998232953,-9.3041495216,-0.0001458883,-19.1034490806,-0.0001767203,0,1,0,1,-9.304,0,-19.103,0
630,9.104565066273164e-05,0.9998561183,5.05216452607705e-09,0.9998257128,-9.3041495216,-0.000143892,-19.1034490665,-0.0001743024,0,1,0,1,-9.304,0,-19.103,0
631,9.104565066273722e-05,0.9998580869,5.0521645959904255e-09,0.9998280972,-9.3041495216,-0.0001419231,-19.1034490526,-0.0001719176,0,1,0,1,-9.304,0,-19.103,0
632,9.104565066274267e-05,0.9998600286,5.052164664469967e-09,0.999830449,-9.3041495216,-0.0001399812,-19.1034490391,-0.0001695654,0,1,0,1,-9.304,0,-19.103,0
633,9.104565066274775e-05,0.9998619437,5.052164731545047e-09,0.9998327686,-9.3041495216,-0.0001380658,-19.1034490258,-0.0001672454,0,1,0,1,-9.304,0,-19.103,0
634,9.104565066275273e-05,0.9998638327,5.052164797244482e-09,0.9998350565,-9.3041495216,-0.0001361766,-19.1034490128,-0.0001649571,0,1,0,1,-9.304,0,-19.103,0
635,9.104565066275725e-05,0.9998656957,5.052164861596516e-09,0.999837313,-9.3041495216,-0.0001343133,-19.1034490001,-0.0001627002,0,1,0,1,-9.304,0,-19.103,0
636,9.104565066276173e-05,0.9998675333,5.052164924628749e-09,0.9998395387,-9.3041495216,-0.0001324755,-19.1034489876,-0.0001604741,0,1,0,1,-9.304,0,-19.103,0
637,9.104565066276631e-05,0.9998693458,5.052164986368266e-09,0.999841734,-9.3041495216,-0.0001306628,-19.1034489754,-0.0001582785,0,1,0,1,-9.304,0,-19.103,0
638,9.104565066277027e-05,0.9998711334,5.052165046841569e-09,0.9998438992,-9.3041495216,-0.0001288749,-19.1034489634,-0.000156113,0,1,0,1,-9.304,0,-19.103,0
639,9.104565066277429e-05,0.9998728966,5.05216510607462e-09,0.9998460348,-9.3041495216,-0.0001271115,-19.1034489517,-0.000153977,0,1,0,1,-9.304,0,-19.103,0
640,9.104565066277807e-05,0.9998746356,5.052165164092888e-09,0.9998481412,-9.3041495216,-0.0001253722,-19.1034489402,-0.0001518703,0,1,0,1,-9.304,0,-19.103,0
641,9.104565066278174e-05,0.9998763509,5.052165220921251e-09,0.9998502188,-9.3041495216,-0.0001236567,-19.1034489289,-0.0001497924,0,1,0,1,-9.304,0,-19.103,0
642,9.10456506627852e-05,0.9998780427,5.0521652765841366e-09,0.9998522679,-9.3041495216,-0.0001219647,-19.1034489179,-0.000147743,0,1,0,1,-9.304,0,-19.103,0
643,9.104565066278857e-05,0.9998797113,5.052165331105445e-09,0.999854289,-9.3041495216,-0.0001202959,-19.1034489071,-0.0001457216,0,1,0,1,-9.304,0,-19.103,0
644,9.104565066279187e-05,0.9998813572,5.052165384508577e-09,0.9998562825,-9.3041495216,-0.0001186499,-19.1034488966,-0.0001437278,0,1,0,1,-9.304,0,-19.103,0
645,9.104565066279524e-05,0.9998829805,5.052165436816485e-09,0.9998582487,-9.3041495216,-0.0001170264,-19.1034488862,-0.0001417613,0,1,0,1,-9.304,0,-19.103,0
646,9.104565066279837e-05,0.9998845815,5.052165488051621e-09,0.999860188,-9.3041495216,-0.0001154251,-19.1034488761,-0.0001398218,0,1,0,1,-9.304,0,-19.103,0
647,9.104565066280106e-05,0.9998861607,5.052165538235958e-09,0.9998621008,-9.3041495216,-0.0001138458,-19.1034488661,-0.0001379087,0,1,0,1,-9.304,0,-19.103,0
648,9.104565066280358e-05,0.9998877183,5.052165587391087e-09,0.9998639874,-9.3041495216,-0.000112288,-19.1034488564,-0.0001360219,0,1,0,1,-9.304,0,-19.103,0
649,9.104565066280625e-05,0.9998892546,5.052165635538098e-09,0.9998658482,-9.3041495216,-0.0001107516,-19.1034488469,-0.0001341608,0,1,0,1,-9.304,0,-19.103,0
650,9.104565066280885e-05,0.9998907698,5.052165682697668e-09,0.9998676835,-9.3041495216,-0.0001092362,-19.1034488375,-0.0001323253,0,1,0,1,-9.304,0,-19.103,0
651,9.104565066281114e-05,0.9998922643,5.052165728890058e-09,0.9998694937,-9.3041495216,-0.0001077415,-19.1034488284,-0.0001305148,0,1,0,1,-9.304,0,-19.103,0
652,9.104565066281334e-05,0.9998937384,5.052165774135087e-09,0.9998712792,-9.3041495216,-0.0001062673,-19.1034488194,-0.0001287291,0,1,0,1,-9.304,0,-19.103,0
653,9.104565066281575e-05,0.9998951923,5.052165818452212e-09,0.9998730402,-9.3041495216,-0.0001048132,-19.1034488107,-0.0001269679,0,1,0,1,-9.304,0,-19.103,0
654,9.104565066281778e-05,0.9998966263,5.052165861860432e-09,0.9998747771,-9.3041495216,-0.0001033791,-19.1034488021,-0.0001252307,0,1,0,1,-9.304,0,-19.103,0
655,9.104565066281958e-05,0.9998980407,5.052165904378389e-09,0.9998764903,-9.3041495216,-0.0001019645,-19.1034487937,-0.0001235173,0,1,0,1,-9.304,0,-19.103,0
656,9.104565066282159e-05,0.9998994357,5.052165946024382e-09,0.9998781801,-9.3041495216,-0.0001005694,-19.1034487854,-0.0001218274,0,1,0,1,-9.304,0,-19.103,0
657,9.104565066282336e-05,0.9999008116,5.05216598681625e-09,0.9998798467,-9.3041495216,-9.919328774312881e-05,-19.1034487773,-0.0001201605,0,1,0,1,-9.304,0,-19.103,0
658,9.104565066282506e-05,0.9999021687,5.052166026771528e-09,0.9998814905,-9.3041495216,-9.783603766107303e-05,-19.1034487694,-0.0001185165,0,1,0,1,-9.304,0,-19.103,0
659,9.104565066282662e-05,0.9999035073,5.052166065907368e-09,0.9998831118,-9.3041495216,-9.649735966841443e-05,-19.1034487617,-0.000116895,0,1,0,1,-9.304,0,-19.103,0
660,9.104565066282838e-05,0.9999048275,5.0521661042405715e-09,0.999884711,-9.3041495216,-9.517699960228407e-05,-19.1034487541,-0.0001152957,0,1,0,1,-9.304,0,-19.103,0
661,9.104565066282998e-05,0.9999061297,5.052166141787624e-09,0.9998862883,-9.3041495216,-9.38747067836023e-05,-19.1034487467,-0.0001137182,0,1,0,1,-9.304,0,-19.103,0
662,9.104565066283141e-05,0.9999074141,5.052166178564648e-09,0.999887844,-9.3041495216,-9.259023398625407e-05,-19.1034487394,-0.0001121623,0,1,0,1,-9.304,0,-19.103,0
663,9.104565066283293e-05,0.9999086808,5.052166214587408e-09,0.9998893784,-9.3041495216,-9.132333731810641e-05,-19.1034487322,-0.0001106278,0,1,0,1,-9.304,0,-19.103,0
664,9.10456506628344e-05,0.9999099303,5.052166249871377e-09,0.9998908918,-9.3041495216,-9.00737762727959e-05,-19.1034487253,-0.0001091142,0,1,0,1,-9.304,0,-19.103,0
665,9.104565066283553e-05,0.9999111626,5.052166284431723e-09,0.9998923845,-9.3041495216,-8.884131359675976e-05,-19.1034487184,-0.0001076213,0,1,0,1,-9.304,0,-19.103,0
666,9.104565066283663e-05,0.9999123781,5.052166318283259e-09,0.9998938568,-9.3041495216,-8.762571532048572e-05,-19.1034487117,-0.0001061488,0,1,0,1,-9.304,0,-19.103,0
667,9.104565066283762e-05,0.999913577,5.052166351440556e-09,0.999895309,-9.3041495216,-8.642675064608778e-05,-19.1034487052,-0.0001046965,0,1,0,1,-9.304,0,-19.103,0
668,9.104565066283857e-05,0.9999147594,5.052166383917836e-09,0.9998967412,-9.3041495216,-8.524419195657494e-05,-19.1034486987,-0.0001032641,0,1,0,1,-9.304,0,-19.103,0
669,9.104565066283953e-05,0.9999159257,5.052166415729044e-09,0.9998981539,-9.3041495216,-8.407781473540761e-05,-19.1034486924,-0.0001018513,0,1,0,1,-9.304,0,-19.103,0
670,9.104565066284059e-05,0.999917076,5.052166446887855e-09,0.9998995473,-9.3041495216,-8.292739754601296e-05,-19.1034486863,-0.0001004577,0,1,0,1,-9.304,0,-19.103,0
671,9.104565066284182e-05,0.9999182106,5.052166477407654e-09,0.9999009216,-9.3041495216,-8.179272198076789e-05,-19.1034486802,-9.90833068306948e-05,0,1,0,1,-9.304,0,-19.103,0
672,9.104565066284269e-05,0.9999193297,5.0521665073015155e-09,0.9999022771,-9.3041495216,-8.067357263230101e-05,-19.1034486743,-9.772767181149678e-05,0,1,0,1,-9.304,0,-19.103,0
673,9.104565066284369e-05,0.9999204334,5.0521665365823005e-09,0.9999036141,-9.3041495216,-7.956973702637908e-05,-19.1034486685,-9.639058475330082e-05,0,1,0,1,-9.304,0,-19.103,0
674,9.10456506628444e-05,0.9999215221,5.0521665652625465e-09,0.9999049327,-9.3041495216,-7.848100560753487e-05,-19.1034486628,-9.507179187340459e-05,0,1,0,1,-9.304,0,-19.103,0
675,9.104565066284521e-05,0.9999225958,5.0521665933546325e-09,0.9999062334,-9.3041495216,-7.740717167850732e-05,-19.1034486573,-9.377104285101495e-05,0,1,0,1,-9.304,0,-19.103,0
676,9.104565066284621e-05,0.9999236549,5.052166620870585e-09,0.9999075162,-9.3041495216,-7.634803137010565e-05,-19.1034486518,-9.248809078532044e-05,0,1,0,1,-9.304,0,-19.103,0
677,9.104565066284701e-05,0.9999246995,5.052166647822208e-09,0.9999087815,-9.3041495216,-7.530338360707757e-05,-19.1034486465,-9.122269216700043e-05,0,1,0,1,-9.304,0,-19.103,0
678,9.104565066284776e-05,0.9999257297,5.052166674221085e-09,0.9999100294,-9.3041495216,-7.427303007064796e-05,-19.1034486413,-8.997460681742571e-05,0,1,0,1,-9.304,0,-19.103,0
679,9.104565066284887e-05,0.9999267459,5.052166700078586e-09,0.9999112603,-9.3041495216,-7.325677515861582e-05,-19.1034486362,-8.874359784773567e-05,0,1,0,1,-9.304,0,-19.103,0
680,9.104565066284934e-05,0.9999277482,5.052166725405752e-09,0.9999124744,-9.3041495216,-7.225442593845789e-05,-19.1034486311,-8.752943160503761e-05,0,1,0,1,-9.304,0,-19.103,0
681,9.104565066285001e-05,0.9999287367,5.0521667502135025e-09,0.9999136718,-9.3041495216,-7.126579211242446e-05,-19.1034486262,-8.633187762582475e-05,0,1,0,1,-9.304,0,-19.103,0
682,9.104565066285094e-05,0.9999297118,5.0521667745124855e-09,0.9999148529,-9.3041495216,-7.029068601439112e-05,-19.1034486214,-8.515070862981169e-05,0,1,0,1,-9.304,0,-19.103,0
683,9.104565066285158e-05,0.9999306735,5.052166798313116e-09,0.9999160178,-9.3041495216,-6.932892251444538e-05,-19.1034486167,-8.398570040906819e-05,0,1,0,1,-9.304,0,-19.103,0
684,9.104565066285195e-05,0.999931622,5.052166821625616e-09,0.9999171668,-9.3041495216,-6.838031902628847e-05,-19.1034486121,-8.283663184273179e-05,0,1,0,1,-9.304,0,-19.103,0
685,9.104565066285262e-05,0.9999325576,5.052166844460023e-09,0.9999183001,-9.3041495216,-6.744469546933769e-05,-19.1034486076,-8.17032848373305e-05,0,1,0,1,-9.304,0,-19.103,0
686,9.104565066285296e-05,0.9999334803,5.052166866826123e-09,0.9999194178,-9.3041495216,-6.652187422949761e-05,-19.1034486031,-8.058544428498306e-05,0,1,0,1,-9.304,0,-19.103,0
687,9.104565066285359e-05,0.9999343905,5.052166888733535e-09,0.9999205203,-9.3041495216,-6.561168012159757e-05,-19.1034485988,-7.94828980218229e-05,0,1,0,1,-9.304,0,-19.103,0
688,9.104565066285387e-05,0.9999352882,5.0521669101916325e-09,0.9999216076,-9.3041495216,-6.471394033839565e-05,-19.1034485946,-7.839543676765913e-05,0,1,0,1,-9.304,0,-19.103,0
689,9.104565066285444e-05,0.9999361736,5.052166931209669e-09,0.9999226801,-9.3041495216,-6.38284844658683e-05,-19.1034485904,-7.732285412937079e-05,0,1,0,1,-9.304,0,-19.103,0
690,9.104565066285505e-05,0.9999370468,5.052166951796662e-09,0.999923738,-9.3041495216,-6.295514441067634e-05,-19.1034485863,-7.626494653202119e-05,0,1,0,1,-9.304,0,-19.103,0
691,9.104565066285543e-05,0.9999379082,5.052166971961431e-09,0.9999247813,-9.3041495216,-6.209375437037836e-05,-19.1034485823,-7.52215131719578e-05,0,1,0,1,-9.304,0,-19.103,0
692,9.104565066285593e-05,0.9999387577,5.052166991712643e-09,0.9999258104,-9.3041495216,-6.124415082418536e-05,-19.1034485784,-7.419235601476969e-05,0,1,0,1,-9.304,0,-19.103,0
693,9.104565066285628e-05,0.9999395957,5.052167011058797e-09,0.9999268254,-9.3041495216,-6.0406172479526617e-05,-19.1034485746,-7.317727971419253e-05,0,1,0,1,-9.304,0,-19.103,0
694,9.104565066285681e-05,0.9999404221,5.052167030008187e-09,0.9999278265,-9.3041495216,-5.957966027091093e-05,-19.1034485708,-7.217609162750019e-05,0,1,0,1,-9.304,0,-19.103,0
695,9.104565066285727e-05,0.9999412373,5.05216704856896e-09,0.9999288139,-9.3041495216,-5.87644572861759e-05,-19.1034485672,-7.118860171598103e-05,0,1,0,1,-9.304,0,-19.103,0
696,9.104565066285764e-05,0.9999420413,5.052167066749065e-09,0.9999297878,-9.3041495216,-5.796040877278975e-05,-19.1034485636,-7.021462255511343e-05,0,1,0,1,-9.304,0,-19.103,0
697,9.104565066285788e-05,0.9999428343,5.052167084556303e-09,0.9999307484,-9.3041495216,-5.7167362095967315e-05,-19.1034485601,-6.925396929244707e-05,0,1,0,1,-9.304,0,-19.103,0
698,9.104565066285829e-05,0.9999436164,5.052167101998369e-09,0.9999316959,-9.3041495216,-5.638516669956264e-05,-19.1034485566,-6.830645958971891e-05,0,1,0,1,-9.304,0,-19.103,0
699,9.104565066285848e-05,0.9999443879,5.052167119082693e-09,0.9999326304,-9.3041495216,-5.5613674100159696e-05,-19.1034485532,-6.737191361127001e-05,0,1,0,1,-9.304,0,-19.103,0
700,9.104565066285876e-05,0.9999451488,5.052167135816659e-09,0.9999335521,-9.3041495216,-5.485273785485012e-05,-19.1034485499,-6.64501539994726e-05,0,1,0,1,-9.304,0,-19.103,0
701,9.104565066285883e-05,0.9999458992,5.052167152207414e-09,0.9999344611,-9.3041495216,-5.410221350058824e-05,-19.1034485467,-6.554100578942492e-05,0,1,0,1,-9.304,0,-19.103,0
702,9.104565066285925e-05,0.9999466395,5.052167168262045e-09,0.9999353578,-9.3041495216,-5.336195856083016e-05,-19.1034485435,-6.464429643112387e-05,0,1,0,1,-9.304,0,-19.103,0
703,9.104565066285943e-05,0.9999473696,5.052167183987395e-09,0.9999362422,-9.3041495216,-5.263183250432007e-05,-19.1034485404,-6.375985572037223e-05,0,1,0,1,-9.304,0,-19.103,0
704,9.104565066285967e-05,0.9999480897,5.05216719939024e-09,0.9999371145,-9.3041495216,-5.191169674062767e-05,-19.1034485373,-6.288751580674112e-05,0,1,0,1,-9.304,0,-19.103,0
705,9.104565066285986e-05,0.9999487999,5.052167214477215e-09,0.9999379748,-9.3041495216,-5.120141456994239e-05,-19.1034485343,-6.202711112570038e-05,0,1,0,1,-9.304,0,-19.103,0
706,9.104565066286039e-05,0.9999495004,5.052167229254761e-09,0.9999388234,-9.3041495216,-5.0500851146747e-05,-19.1034485314,-6.117847836605714e-05,0,1,0,1,-9.304,0,-19.103,0
707,9.104565066286047e-05,0.9999501914,5.052167243729244e-09,0.9999396604,-9.3041495216,-4.980987349445341e-05,-19.1034485285,-6.0341456474923084e-05,0,1,0,1,-9.304,0,-19.103,0
708,9.104565066286066e-05,0.9999508729,5.052167257906876e-09,0.9999404859,-9.3041495216,-4.912835044454015e-05,-19.1034485257,-5.951588658440696e-05,0,1,0,1,-9.304,0,-19.103,0
709,9.104565066286115e-05,0.999951545,5.052167271793772e-09,0.9999413001,-9.3041495216,-4.845615260011651e-05,-19.103448523,-5.87016119883821e-05,0,1,0,1,-9.304,0,-19.103,0
710,9.104565066286128e-05,0.999952208,5.05216728539584e-09,0.9999421032,-9.3041495216,-4.779315238930865e-05,-19.1034485203,-5.789847816721908e-05,0,1,0,1,-9.304,0,-19.103,0
711,9.104565066286115e-05,0.9999528619,5.052167298718929e-09,0.9999428953,-9.3041495216,-4.713922394422166e-05,-19.1034485177,-5.710633267906242e-05,0,1,0,1,-9.304,0,-19.103,0
712,9.104565066286131e-05,0.9999535068,5.052167311768792e-09,0.9999436766,-9.3041495216,-4.6494243130455654e-05,-19.1034485151,-5.632502518734049e-05,0,1,0,1,-9.304,0,-19.103,0
713,9.104565066286139e-05,0.999954143,5.052167324551037e-09,0.9999444471,-9.3041495216,-4.585808750711914e-05,-19.1034485125,-5.555440738757298e-05,0,1,0,1,-9.304,0,-19.103,0
714,9.104565066286166e-05,0.9999547704,5.0521673370711256e-09,0.9999452072,-9.3041495216,-4.5230636316487056e-05,-19.1034485101,-5.479433303099606e-05,0,1,0,1,-9.304,0,-19.103,0
715,9.104565066286174e-05,0.9999553892,5.05216734933443e-09,0.9999459568,-9.3041495216,-4.461177044090634e-05,-19.1034485076,-5.404465784881763e-05,0,1,0,1,-9.304,0,-19.103,0
716,9.104565066286173e-05,0.9999559996,5.052167361346248e-09,0.9999466962,-9.3041495216,-4.4001372417880105e-05,-19.1034485053,-5.3305239572290776e-05,0,1,0,1,-9.304,0,-19.103,0
717,9.104565066286174e-05,0.9999566016,5.052167373111722e-09,0.9999474254,-9.3041495216,-4.339932637698915e-05,-19.1034485029,-5.2575937866629875e-05,0,1,0,1,-9.304,0,-19.103,0
718,9.10456506628617e-05,0.9999571954,5.052167384635888e-09,0.9999481447,-9.3041495216,-4.280551802322328e-05,-19.1034485007,-5.1856614301122556e-05,0,1,0,1,-9.304,0,-19.103,0
719,9.104565066286203e-05,0.9999577811,5.0521673959237225e-09,0.9999488542,-9.3041495216,-4.221983464540515e-05,-19.1034484984,-5.114713236554103e-05,0,1,0,1,-9.304,0,-19.103,0
720,9.104565066286235e-05,0.9999583587,5.052167406980075e-09,0.9999495539,-9.3041495216,-4.164216505333505e-05,-19.1034484962,-5.0447357394511636e-05,0,1,0,1,-9.304,0,-19.103,0
721,9.104565066286218e-05,0.9999589284,5.0521674178096435e-09,0.9999502441,-9.3041495216,-4.1072399597651364e-05,-19.1034484941,-4.9757156578153795e-05,0,1,0,1,-9.304,0,-19.103,0
722,9.10456506628621e-05,0.9999594904,5.0521674284171124e-09,0.9999509248,-9.3041495216,-4.0510430135399036e-05,-19.103448492,-4.907639893719052e-05,0,1,0,1,-9.304,0,-19.103,0
723,9.10456506628622e-05,0.9999600446,5.052167438807068e-09,0.9999515962,-9.3041495216,-3.995614997627985e-05,-19.1034484899,-4.84049552549807e-05,0,1,0,1,-9.304,0,-19.103,0
724,9.104565066286253e-05,0.9999605913,5.052167448983948e-09,0.9999522584,-9.3041495216,-3.9409453909064444e-05,-19.1034484879,-4.7742698101260885e-05,0,1,0,1,-9.304,0,-19.103,0
725,9.104565066286268e-05,0.9999611305,5.052167458952093e-09,0.9999529116,-9.3041495216,-3.887023814762125e-05,-19.1034484859,-4.708950177528139e-05,0,1,0,1,-9.304,0,-19.103,0
726,9.10456506628628e-05,0.9999616623,5.0521674687158075e-09,0.9999535558,-9.3041495216,-3.8338400344561035e-05,-19.103448484,-4.644524231678085e-05,0,1,0,1,-9.304,0,-19.103,0
727,9.104565066286272e-05,0.9999621869,5.052167478279278e-09,0.9999541913,-9.3041495216,-3.7813839551033815e-05,-19.1034484821,-4.580979745511883e-05,0,1,0,1,-9.304,0,-19.103,0
728,9.104565066286284e-05,0.9999627042,5.052167487646623e-09,0.999954818,-9.3041495216,-3.729645619206991e-05,-19.1034484803,-4.518304658760917e-05,0,1,0,1,-9.304,0,-19.103,0
729,9.104565066286294e-05,0.9999632145,5.052167496821845e-09,0.9999554361,-9.3041495216,-3.67861520388125e-05,-19.1034484785,-4.4564870745418805e-05,0,1,0,1,-9.304,0,-19.103,0
730,9.104565066286291e-05,0.9999637178,5.052167505808896e-09,0.9999560458,-9.3041495216,-3.628283024447969e-05,-19.1034484767,-4.3955152623751746e-05,0,1,0,1,-9.304,0,-19.103,0
731,9.104565066286283e-05,0.9999642142,5.052167514611645e-09,0.9999566472,-9.3041495216,-3.578639525553317e-05,-19.1034484749,-4.3353776494344575e-05,0,1,0,1,-9.304,0,-19.103,0
732,9.104565066286295e-05,0.9999647039,5.052167523233861e-09,0.9999572403,-9.3041495216,-3.529675284397693e-05,-19.1034484732,-4.276062822676913e-05,0,1,0,1,-9.304,0,-19.103,0
733,9.10456506628632e-05,0.9999651868,5.052167531679258e-09,0.9999578253,-9.3041495216,-3.481381006982073e-05,-19.1034484716,-4.217559525388883e-05,0,1,0,1,-9.304,0,-19.103,0
734,9.104565066286325e-05,0.9999656631,5.0521675399514405e-09,0.9999584023,-9.3041495216,-3.433747523666018e-05,-19.1034484699,-4.1598566517552695e-05,0,1,0,1,-9.304,0,-19.103,0
735,9.104565066286314e-05,0.9999661329,5.0521675480539674e-09,0.9999589714,-9.3041495216,-3.38676579412963e-05,-19.1034484683,-4.102943251843302e-05,0,1,0,1,-9.304,0,-19.103,0
736,9.104565066286343e-05,0.9999665963,5.0521675559903344e-09,0.9999595327,-9.3041495216,-3.340426901388352e-05,-19.1034484667,-4.046808525261589e-05,0,1,0,1,-9.304,0,-19.103,0
737,9.104565066286355e-05,0.9999670533,5.052167563763937e-09,0.9999600864,-9.3041495216,-3.294722047739648e-05,-19.1034484652,-3.991441816540135e-05,0,1,0,1,-9.304,0,-19.103,0
738,9.104565066286362e-05,0.9999675041,5.052167571378109e-09,0.9999606324,-9.3041495216,-3.249642559391951e-05,-19.1034484637,-3.9368326197811214e-05,0,1,0,1,-9.304,0,-19.103,0
739,9.10456506628638e-05,0.9999679487,5.052167578836126e-09,0.999961171,-9.3041495216,-3.2051798765825274e-05,-19.1034484622,-3.8829705675772425e-05,0,1,0,1,-9.304,0,-19.103,0
740,9.104565066286402e-05,0.9999683872,5.052167586141214e-09,0.9999617023,-9.3041495216,-3.1613255619147306e-05,-19.1034484608,-3.82984544015913e-05,0,1,0,1,-9.304,0,-19.103,0
741,9.104565066286417e-05,0.9999688198,5.052167593296459e-09,0.9999622262,-9.3041495216,-3.1180712899096834e-05,-19.1034484594,-3.7774471543248575e-05,0,1,0,1,-9.304,0,-19.103,0
742,9.104565066286394e-05,0.9999692464,5.052167600304952e-09,0.999962743,-9.3041495216,-3.0754088498922035e-05,-19.103448458,-3.725765764704542e-05,0,1,0,1,-9.304,0,-19.103,0
743,9.10456506628638e-05,0.9999696672,5.05216760716972e-09,0.9999632528,-9.3041495216,-3.0333301443024712e-05,-19.1034484566,-3.674791463759264e-05,0,1,0,1,-9.304,0,-19.103,0
744,9.1045650662864e-05,0.9999700822,5.052167613893709e-09,0.9999637555,-9.3041495216,-2.991827185353442e-05,-19.1034484553,-3.624514576439645e-05,0,1,0,1,-9.304,0,-19.103,0
745,9.104565066286401e-05,0.9999704915,5.0521676204797975e-09,0.9999642514,-9.3041495216,-2.9508920950856682e-05,-19.103448454,-3.57492556059563e-05,0,1,0,1,-9.304,0,-19.103,0
746,9.104565066286416e-05,0.9999708953,5.052167626930802e-09,0.9999647405,-9.3041495216,-2.910517103834463e-05,-19.1034484527,-3.5260150058985384e-05,0,1,0,1,-9.304,0,-19.103,0
747,9.104565066286418e-05,0.9999712935,5.0521676332495115e-09,0.9999652229,-9.3041495216,-2.8706945465098918e-05,-19.1034484514,-3.477773628621862e-05,0,1,0,1,-9.304,0,-19.103,0
748,9.104565066286413e-05,0.9999716862,5.052167639438624e-09,0.9999656987,-9.3041495216,-2.831416865893587e-05,-19.1034484502,-3.430192274371574e-05,0,1,0,1,-9.304,0,-19.103,0
749,9.104565066286429e-05,0.9999720736,5.052167645500835e-09,0.999966168,-9.3041495216,-2.7926766040669594e-05,-19.103448449,-3.3832619108352086e-05,0,1,0,1,-9.304,0,-19.103,0
750,9.104565066286418e-05,0.9999724557,5.052167651438698e-09,0.9999666308,-9.3041495216,-2.7544664085391982e-05,-19.1034484478,-3.336973632210911e-05,0,1,0,1,-9.304,0,-19.103,0
751,9.104565066286435e-05,0.9999728326,5.0521676572547925e-09,0.9999670874,-9.3041495216,-2.7167790270284853e-05,-19.1034484467,-3.291318653999454e-05,0,1,0,1,-9.304,0,-19.103,0
752,9.104565066286427e-05,0.9999732043,5.052167662951601e-09,0.9999675376,-9.3041495216,-2.6796073062734508e-05,-19.1034484456,-3.246288312081876e-05,0,1,0,1,-9.304,0,-19.103,0
753,9.10456506628643e-05,0.9999735709,5.0521676685315796e-09,0.9999679818,-9.3041495216,-2.64294418914596e-05,-19.1034484445,-3.201874058888274e-05,0,1,0,1,-9.304,0,-19.103,0
754,9.104565066286408e-05,0.9999739325,5.052167673997126e-09,0.9999684198,-9.3041495216,-2.6067827168599728e-05,-19.1034484434,-3.158067465772959e-05,0,1,0,1,-9.304,0,-19.103,0
755,9.104565066286429e-05,0.9999742892,5.0521676793505775e-09,0.9999688519,-9.3041495216,-2.5711160253515944e-05,-19.1034484423,-3.114860218694779e-05,0,1,0,1,-9.304,0,-19.103,0
756,9.104565066286443e-05,0.9999746409,5.052167684594238e-09,0.999969278,-9.3041495216,-2.535937344190513e-05,-19.1034484413,-3.072244117061693e-05,0,1,0,1,-9.304,0,-19.103,0
757,9.104565066286446e-05,0.9999749879,5.052167689730351e-09,0.9999696983,-9.3041495216,-2.501239997667549e-05,-19.1034484403,-3.0302110744628127e-05,0,1,0,1,-9.304,0,-19.103,0
758,9.10456506628646e-05,0.9999753301,5.052167694761141e-09,0.9999701129,-9.3041495216,-2.467017398099351e-05,-19.1034484393,-2.9887531122726044e-05,0,1,0,1,-9.304,0,-19.103,0
759,9.10456506628647e-05,0.9999756677,5.052167699688762e-09,0.9999705218,-9.3041495216,-2.433263049525065e-05,-19.1034484383,-2.9478623624702522e-05,0,1,0,1,-9.304,0,-19.103,0
760,9.104565066286467e-05,0.9999760006,5.052167704515303e-09,0.9999709251,-9.3041495216,-2.399970544896936e-05,-19.1034484373,-2.9075310645191623e-05,0,1,0,1,-9.304,0,-19.103,0
761,9.104565066286466e-05,0.9999763289,5.052167709242867e-09,0.9999713229,-9.3041495216,-2.3671335664462443e-05,-19.1034484364,-2.867751565266381e-05,0,1,0,1,-9.304,0,-19.103,0
762,9.104565066286482e-05,0.9999766528,5.05216771387349e-09,0.9999717152,-9.3041495216,-2.3347458801871347e-05,-19.1034484355,-2.828516314578656e-05,0,1,0,1,-9.304,0,-19.103,0
763,9.104565066286482e-05,0.9999769723,5.052167718409136e-09,0.9999721022,-9.3041495216,-2.3028013376814905e-05,-19.1034484346,-2.7898178650642514e-05,0,1,0,1,-9.304,0,-19.103,0
764,9.10456506628647e-05,0.9999772873,5.052167722851751e-09,0.9999724839,-9.3041495216,-2.2712938770710533e-05,-19.1034484337,-2.7516488742373397e-05,0,1,0,1,-9.304,0,-19.103,0
765,9.104565066286473e-05,0.9999775981,5.052167727203281e-09,0.9999728603,-9.3041495216,-2.2402175162934027e-05,-19.1034484329,-2.7140020964902765e-05,0,1,0,1,-9.304,0,-19.103,0
766,9.104565066286497e-05,0.9999779046,5.052167731465553e-09,0.9999732317,-9.3041495216,-2.209566356812002e-05,-19.103448432,-2.6768703871898668e-05,0,1,0,1,-9.304,0,-19.103,0
767,9.104565066286489e-05,0.9999782069,5.052167735640412e-09,0.9999735979,-9.3041495216,-2.1793345807735843e-05,-19.1034484312,-2.640246699390459e-05,0,1,0,1,-9.304,0,-19.103,0
768,9.104565066286502e-05,0.9999785051,5.052167739729649e-09,0.9999739591,-9.3041495216,-2.1495164508523472e-05,-19.1034484304,-2.6041240832782756e-05,0,1,0,1,-9.304,0,-19.103,0
769,9.104565066286494e-05,0.9999787992,5.05216774373502e-09,0.9999743154,-9.3041495216,-2.1201063059862466e-05,-19.1034484296,-2.56849568252926e-05,0,1,0,1,-9.304,0,-19.103,0
770,9.104565066286497e-05,0.9999790892,5.052167747658251e-09,0.9999746668,-9.3041495216,-2.091098563708166e-05,-19.1034484288,-2.533354734808179e-05,0,1,0,1,-9.304,0,-19.103,0
771,9.104565066286525e-05,0.9999793753,5.052167751501033e-09,0.9999750134,-9.3041495216,-2.062487718635642e-05,-19.103448428,-2.4986945719790726e-05,0,1,0,1,-9.304,0,-19.103,0
772,9.1045650662865e-05,0.9999796575,5.052167755264988e-09,0.9999753552,-9.3041495216,-2.034268340227835e-05,-19.1034484273,-2.464508616074555e-05,0,1,0,1,-9.304,0,-19.103,0
773,9.10456506628652e-05,0.9999799359,5.052167758951758e-09,0.9999756924,-9.3041495216,-2.006435071697168e-05,-19.1034484266,-2.4307903786069902e-05,0,1,0,1,-9.304,0,-19.103,0
774,9.104565066286525e-05,0.9999802104,5.052167762562924e-09,0.999976025,-9.3041495216,-1.9789826296870434e-05,-19.1034484259,-2.397533460201651e-05,0,1,0,1,-9.304,0,-19.103,0
775,9.10456506628653e-05,0.9999804811,5.052167766100032e-09,0.999976353,-9.3041495216,-1.9519058040272848e-05,-19.1034484252,-2.364731549685867e-05,0,1,0,1,-9.304,0,-19.103,0
776,9.104565066286532e-05,0.9999807482,5.052167769564583e-09,0.9999766765,-9.3041495216,-1.9251994554134282e-05,-19.1034484245,-2.33237842204573e-05,0,1,0,1,-9.304,0,-19.103,0
777,9.104565066286539e-05,0.9999810116,5.052167772958093e-09,0.9999769956,-9.3041495216,-1.898858513519018e-05,-19.1034484238,-2.3004679359276142e-05,0,1,0,1,-9.304,0,-19.103,0
778,9.10456506628653e-05,0.9999812714,5.052167776281982e-09,0.9999773103,-9.3041495216,-1.8728779795044828e-05,-19.1034484231,-2.2689940362135398e-05,0,1,0,1,-9.304,0,-19.103,0
779,9.104565066286551e-05,0.9999815276,5.052167779537732e-09,0.9999776207,-9.3041495216,-1.8472529225528965e-05,-19.1034484225,-2.2379507503569545e-05,0,1,0,1,-9.304,0,-19.103,0
780,9.104565066286562e-05,0.9999817804,5.05216778272671e-09,0.9999779269,-9.3041495216,-1.8219784783486815e-05,-19.1034484219,-2.2073321861840525e-05,0,1,0,1,-9.304,0,-19.103,0
781,9.104565066286561e-05,0.9999820297,5.052167785850285e-09,0.9999782289,-9.3041495216,-1.7970498481114414e-05,-19.1034484212,-2.1771325314159913e-05,0,1,0,1,-9.304,0,-19.103,0
782,9.10456506628657e-05,0.9999822755,5.052167788909795e-09,0.9999785268,-9.3041495216,-1.7724623024482514e-05,-19.1034484206,-2.1473460570547787e-05,0,1,0,1,-9.304,0,-19.103,0
783,9.104565066286565e-05,0.999982518,5.052167791906544e-09,0.9999788206,-9.3041495216,-1.7482111730043877e-05,-19.10344842,-2.1179671084343208e-05,0,1,0,1,-9.304,0,-19.103,0
784,9.104565066286562e-05,0.9999827572,5.052167794841858e-09,0.9999791103,-9.3041495216,-1.7242918563267365e-05,-19.1034484195,-2.088990109883112e-05,0,1,0,1,-9.304,0,-19.103,0
785,9.104565066286577e-05,0.9999829931,5.05216779771696e-09,0.9999793961,-9.3041495216,-1.700699813075289e-05,-19.1034484189,-2.060409562414584e-05,0,1,0,1,-9.304,0,-19.103,0
786,9.104565066286562e-05,0.9999832258,5.0521678005330965e-09,0.999979678,-9.3041495216,-1.6774305647810117e-05,-19.1034484183,-2.0322200416728203e-05,0,1,0,1,-9.304,0,-19.103,0
787,9.104565066286554e-05,0.9999834553,5.0521678032914824e-09,0.999979956,-9.3041495216,-1.654479695422169e-05,-19.1034484178,-2.004416198620586e-05,0,1,0,1,-9.304,0,-19.103,0
788,9.104565066286543e-05,0.9999836817,5.052167805993286e-09,0.9999802303,-9.3041495216,-1.6318428483820503e-05,-19.1034484173,-1.976992755775287e-05,0,1,0,1,-9.304,0,-19.103,0
789,9.104565066286538e-05,0.999983905,5.052167808639689e-09,0.9999805007,-9.3041495216,-1.609515725616083e-05,-19.1034484167,-1.949944507497328e-05,0,1,0,1,-9.304,0,-19.103,0
790,9.104565066286538e-05,0.9999841252,5.052167811231819e-09,0.9999807675,-9.3041495216,-1.5874940917706238e-05,-19.1034484162,-1.9232663230651983e-05,0,1,0,1,-9.304,0,-19.103,0
791,9.104565066286534e-05,0.9999843424,5.0521678137707854e-09,0.9999810306,-9.3041495216,-1.565773766000288e-05,-19.1034484157,-1.8969531385592915e-05,0,1,0,1,-9.304,0,-19.103,0
792,9.10456506628654e-05,0.9999845566,5.05216781625768e-09,0.9999812902,-9.3041495216,-1.5443506255094284e-05,-19.1034484152,-1.8709999596150373e-05,0,1,0,1,-9.304,0,-19.103,0
793,9.104565066286516e-05,0.9999847679,5.0521678186935755e-09,0.9999815462,-9.3041495216,-1.5232206020324882e-05,-19.1034484147,-1.845401859102218e-05,0,1,0,1,-9.304,0,-19.103,0
794,9.104565066286527e-05,0.9999849763,5.05216782107952e-09,0.9999817986,-9.3041495216,-1.5023796880178569e-05,-19.1034484143,-1.820153981754422e-05,0,1,0,1,-9.304,0,-19.103,0
795,9.104565066286532e-05,0.9999851819,5.052167823416525e-09,0.9999820476,-9.3041495216,-1.4818239266577404e-05,-19.1034484138,-1.7952515351091947e-05,0,1,0,1,-9.304,0,-19.103,0
796,9.104565066286508e-05,0.9999853846,5.052167825705592e-09,0.9999822933,-9.3041495216,-1.4615494156183976e-05,-19.1034484134,-1.770689792616475e-05,0,1,0,1,-9.304,0,-19.103,0
797,9.104565066286513e-05,0.9999855846,5.052167827947724e-09,0.9999825355,-9.3041495216,-1.4415523070177688e-05,-19.1034484129,-1.7464640930721264e-05,0,1,0,1,-9.304,0,-19.103,0
798,9.104565066286497e-05,0.9999857818,5.052167830143873e-09,0.9999827744,-9.3041495216,-1.4218288057599556e-05,-19.1034484125,-1.7225698390966662e-05,0,1,0,1,-9.304,0,-19.103,0
799,9.104565066286497e-05,0.9999859763,5.052167832294969e-09,0.9999830101,-9.3041495216,-1.4023751681583669e-05,-19.103448412,-1.6990024961358188e-05,0,1,0,1,-9.304,0,-19.103,0
800,9.104565066286483e-05,0.9999861682,5.052167834401976e-09,0.9999832426,-9.3041495216,-1.3831877008364312e-05,-19.1034484116,-1.6757575906394936e-05,0,1,0,1,-9.304,0,-19.103,0
801,9.104565066286477e-05,0.9999863575,5.052167836465758e-09,0.9999834718,-9.3041495216,-1.3642627625371367e-05,-19.1034484112,-1.6528307117047266e-05,0,1,0,1,-9.304,0,-19.103,0
802,9.10456506628649e-05,0.9999865441,5.052167838487225e-09,0.999983698,-9.3041495216,-1.3455967610586273e-05,-19.1034484108,-1.6302175078557653e-05,0,1,0,1,-9.304,0,-19.103,0
803,9.104565066286509e-05,0.9999867282,5.052167840467235e-09,0.999983921,-9.3041495216,-1.3271861532540641e-05,-19.1034484104,-1.6079136878210338e-05,0,1,0,1,-9.304,0,-19.103,0
804,9.10456506628651e-05,0.9999869098,5.052167842406623e-09,0.999984141,-9.3041495216,-1.3090274458863705e-05,-19.10344841,-1.5859150195559174e-05,0,1,0,1,-9.304,0,-19.103,0
805,9.1045650662865e-05,0.9999870889,5.05216784430625e-09,0.9999843579,-9.3041495216,-1.2911171911316361e-05,-19.1034484097,-1.564217327000665e-05,0,1,0,1,-9.304,0,-19.103,0
806,9.104565066286509e-05,0.9999872656,5.052167846166914e-09,0.999984572,-9.3041495216,-1.2734519895544256e-05,-19.1034484093,-1.5428164926559594e-05,0,1,0,1,-9.304,0,-19.103,0
807,9.104565066286523e-05,0.9999874398,5.052167847989419e-09,0.999984783,-9.3041495216,-1.2560284882424529e-05,-19.1034484089,-1.5217084544962624e-05,0,1,0,1,-9.304,0,-19.103,0
808,9.104565066286519e-05,0.9999876116,5.052167849774551e-09,0.9999849912,-9.3041495216,-1.2388433802291352e-05,-19.1034484086,-1.5008892066135746e-05,0,1,0,1,-9.304,0,-19.103,0
809,9.104565066286492e-05,0.9999877811,5.052167851523057e-09,0.9999851966,-9.3041495216,-1.2218934035830802e-05,-19.1034484082,-1.4803547981958403e-05,0,1,0,1,-9.304,0,-19.103,0
810,9.10456506628651e-05,0.9999879483,5.0521678532357065e-09,0.9999853991,-9.3041495216,-1.2051753414301743e-05,-19.1034484079,-1.4601013327829159e-05,0,1,0,1,-9.304,0,-19.103,0
811,9.104565066286485e-05,0.9999881132,5.052167854913242e-09,0.9999855989,-9.3041495216,-1.188686020410241e-05,-19.1034484076,-1.4401249658793901e-05,0,1,0,1,-9.304,0,-19.103,0
812,9.104565066286444e-05,0.9999882758,5.052167856556342e-09,0.9999857959,-9.3041495216,-1.1724223105659081e-05,-19.1034484072,-1.4204219065753727e-05,0,1,0,1,-9.304,0,-19.103,0
813,9.104565066286448e-05,0.9999884363,5.052167858165779e-09,0.9999859902,-9.3041495216,-1.1563811247207687e-05,-19.1034484069,-1.4009884150483002e-05,0,1,0,1,-9.304,0,-19.103,0
814,9.104565066286443e-05,0.9999885945,5.052167859742192e-09,0.9999861819,-9.3041495216,-1.1405594191898279e-05,-19.1034484066,-1.3818208038950691e-05,0,1,0,1,-9.304,0,-19.103,0
815,9.104565066286429e-05,0.9999887505,5.052167861286278e-09,0.9999863709,-9.3041495216,-1.1249541895605056e-05,-19.1034484063,-1.3629154346235348e-05,0,1,0,1,-9.304,0,-19.103,0
816,9.10456506628644e-05,0.9999889044,5.052167862798718e-09,0.9999865574,-9.3041495216,-1.109562475111277e-05,-19.103448406,-1.3442687201281988e-05,0,1,0,1,-9.304,0,-19.103,0
817,9.10456506628643e-05,0.9999890562,5.0521678642801145e-09,0.9999867413,-9.3041495216,-1.0943813548369326e-05,-19.1034484057,-1.325877122303055e-05,0,1,0,1,-9.304,0,-19.103,0
818,9.104565066286443e-05,0.999989206,5.05216786573114e-09,0.9999869227,-9.3041495216,-1.0794079462383293e-05,-19.1034484054,-1.3077371493657814e-05,0,1,0,1,-9.304,0,-19.103,0
819,9.104565066286451e-05,0.9999893537,5.052167867152408e-09,0.9999871016,-9.3041495216,-1.0646394065657648e-05,-19.1034484051,-1.2898453586887142e-05,0,1,0,1,-9.304,0,-19.103,0
820,9.104565066286418e-05,0.9999894993,5.0521678685445275e-09,0.9999872781,-9.3041495216,-1.0500729338292017e-05,-19.1034484049,-1.2721983549446207e-05,0,1,0,1,-9.304,0,-19.103,0
821,9.104565066286424e-05,0.999989643,5.052167869908081e-09,0.9999874522,-9.3041495216,-1.0357057632787378e-05,-19.1034484046,-1.2547927897179904e-05,0,1,0,1,-9.304,0,-19.103,0
822,9.104565066286414e-05,0.9999897847,5.05216787124368e-09,0.9999876238,-9.3041495216,-1.0215351682594031e-05,-19.1034484043,-1.2376253600949122e-05,0,1,0,1,-9.304,0,-19.103,0
823,9.104565066286424e-05,0.9999899245,5.052167872551905e-09,0.9999877931,-9.3041495216,-1.0075584575021081e-05,-19.1034484041,-1.2206928058429537e-05,0,1,0,1,-9.304,0,-19.103,0
824,9.10456506628642e-05,0.9999900623,5.052167873833293e-09,0.9999879602,-9.3041495216,-9.937729804526883e-06,-19.1034484038,-1.2039919160502616e-05,0,1,0,1,-9.304,0,-19.103,0
825,9.104565066286432e-05,0.9999901983,5.0521678750884e-09,0.9999881249,-9.3041495216,-9.80176118922867e-06,-19.1034484036,-1.1875195193997763e-05,0,1,0,1,-9.304,0,-19.103,0
826,9.10456506628644e-05,0.9999903324,5.05216787631778e-09,0.9999882873,-9.3041495216,-9.667652928411933e-06,-19.1034484033,-1.1712724906751077e-05,0,1,0,1,-9.304,0,-19.103,0
827,9.104565066286421e-05,0.9999904647,5.052167877521916e-09,0.9999884476,-9.3041495216,-9.535379568223463e-06,-19.1034484031,-1.1552477462306656e-05,0,1,0,1,-9.304,0,-19.103,0
828,9.104565066286432e-05,0.9999905951,5.0521678787013765e-09,0.9999886056,-9.3041495216,-9.40491600033837e-06,-19.1034484029,-1.13944224481313e-05,0,1,0,1,-9.304,0,-19.103,0
829,9.104565066286432e-05,0.9999907238,5.052167879856652e-09,0.9999887615,-9.3041495216,-9.2762374629586e-06,-19.1034484026,-1.1238529868841071e-05,0,1,0,1,-9.304,0,-19.103,0
830,9.104565066286416e-05,0.9999908507,5.052167880988218e-09,0.9999889153,-9.3041495216,-9.149319533817803e-06,-19.1034484024,-1.108477013809559e-05,0,1,0,1,-9.304,0,-19.103,0
831,9.10456506628642e-05,0.9999909759,5.052167882096588e-09,0.9999890669,-9.3041495216,-9.024138120632673e-06,-19.1034484022,-1.0933114073378976e-05,0,1,0,1,-9.304,0,-19.103,0
832,9.104565066286422e-05,0.9999910994,5.05216788318222e-09,0.9999892165,-9.3041495216,-8.900669469095994e-06,-19.103448402,-1.0783532897109158e-05,0,1,0,1,-9.304,0,-19.103,0
833,9.10456506628641e-05,0.9999912211,5.052167884245593e-09,0.9999893641,-9.3041495216,-8.778890132011548e-06,-19.1034484018,-1.0635998215431469e-05,0,1,0,1,-9.304,0,-19.103,0
834,9.104565066286409e-05,0.9999913413,5.052167885287172e-09,0.9999895096,-9.3041495216,-8.658777005376089e-06,-19.1034484016,-1.0490482031762651e-05,0,1,0,1,-9.304,0,-19.103,0
835,9.104565066286422e-05,0.9999914597,5.052167886307361e-09,0.9999896531,-9.3041495216,-8.540307287411165e-06,-19.1034484014,-1.0346956730580565e-05,0,1,0,1,-9.304,0,-19.103,0
836,9.104565066286408e-05,0.9999915766,5.0521678873066464e-09,0.9999897947,-9.3041495216,-8.423458500878232e-06,-19.1034484012,-1.0205395078200515e-05,0,1,0,1,-9.304,0,-19.103,0
837,9.104565066286406e-05,0.9999916918,5.052167888285415e-09,0.9999899343,-9.3041495216,-8.308208455441221e-06,-19.103448401,-1.00657701979052e-05,0,1,0,1,-9.304,0,-19.103,0
838,9.104565066286408e-05,0.9999918055,5.052167889244147e-09,0.999990072,-9.3041495216,-8.194535278086368e-06,-19.1034484008,-9.928055593813968e-06,0,1,0,1,-9.304,0,-19.103,0
839,9.104565066286409e-05,0.9999919176,5.052167890183191e-09,0.9999902078,-9.3041495216,-8.082417403240626e-06,-19.1034484006,-9.792225141223e-06,0,1,0,1,-9.304,0,-19.103,0
840,9.10456506628643e-05,0.9999920282,5.052167891103001e-09,0.9999903418,-9.3041495216,-7.97183354679173e-06,-19.1034484004,-9.658253057627461e-06,0,1,0,1,-9.304,0,-19.103,0
841,9.104565066286412e-05,0.9999921373,5.052167892003926e-09,0.9999904739,-9.3041495216,-7.862762721297869e-06,-19.1034484002,-9.526113918042012e-06,0,1,0,1,-9.304,0,-19.103,0
842,9.104565066286408e-05,0.9999922448,5.052167892886376e-09,0.9999906043,-9.3041495216,-7.755184218001469e-06,-19.1034484001,-9.395782638790686e-06,0,1,0,1,-9.304,0,-19.103,0
843,9.104565066286413e-05,0.999992351,5.052167893750741e-09,0.9999907328,-9.3041495216,-7.64907762281605e-06,-19.1034483999,-9.267234488608545e-06,0,1,0,1,-9.304,0,-19.103,0
844,9.104565066286405e-05,0.9999924556,5.052167894597361e-09,0.9999908596,-9.3041495216,-7.544422796230584e-06,-19.1034483997,-9.140445071876481e-06,0,1,0,1,-9.304,0,-19.103,0
845,9.104565066286401e-05,0.9999925588,5.052167895426613e-09,0.9999909847,-9.3041495216,-7.441199879304302e-06,-19.1034483996,-9.01539033261741e-06,0,1,0,1,-9.304,0,-19.103,0
846,9.104565066286409e-05,0.9999926606,5.052167896238878e-09,0.999991108,-9.3041495216,-7.339389276013582e-06,-19.1034483994,-8.89204653195791e-06,0,1,0,1,-9.304,0,-19.103,0
847,9.104565066286391e-05,0.9999927611,5.052167897034477e-09,0.9999912296,-9.3041495216,-7.23897165747042e-06,-19.1034483992,-8.770390256565378e-06,0,1,0,1,-9.304,0,-19.103,0
848,9.104565066286357e-05,0.9999928601,5.0521678978137344e-09,0.9999913496,-9.3041495216,-7.139927957148018e-06,-19.1034483991,-8.650398412652176e-06,0,1,0,1,-9.304,0,-19.103,0
849,9.104565066286326e-05,0.9999929578,5.0521678985770286e-09,0.999991468,-9.3041495216,-7.042239399746403e-06,-19.1034483989,-8.532048248623798e-06,0,1,0,1,-9.304,0,-19.103,0
850,9.104565066286353e-05,0.9999930541,5.052167899324688e-09,0.9999915847,-9.3041495216,-6.945887428027815e-06,-19.1034483988,-8.415317292239132e-06,0,1,0,1,-9.304,0,-19.103,0
851,9.104565066286313e-05,0.9999931492,5.052167900056994e-09,0.9999916999,-9.3041495216,-6.850853756773557e-06,-19.1034483986,-8.300183390578285e-06,0,1,0,1,-9.304,0,-19.103,0
852,9.10456506628632e-05,0.9999932429,5.052167900774284e-09,0.9999918134,-9.3041495216,-6.757120351911294e-06,-19.1034483985,-8.186624695164942e-06,0,1,0,1,-9.304,0,-19.103,0
853,9.10456506628634e-05,0.9999933354,5.052167901476886e-09,0.9999919254,-9.3041495216,-6.664669418302154e-06,-19.1034483984,-8.074619651307605e-06,0,1,0,1,-9.304,0,-19.103,0
854,9.104565066286337e-05,0.9999934265,5.052167902165053e-09,0.9999920359,-9.3041495216,-6.5734834034041566e-06,-19.1034483982,-7.964146998765233e-06,0,1,0,1,-9.304,0,-19.103,0
855,9.104565066286348e-05,0.9999935165,5.052167902839112e-09,0.9999921448,-9.3041495216,-6.483545016700898e-06,-19.1034483981,-7.85518578751204e-06,0,1,0,1,-9.304,0,-19.103,0
856,9.104565066286366e-05,0.9999936052,5.052167903499375e-09,0.9999922523,-9.3041495216,-6.394837183071552e-06,-19.103448398,-7.747715331440348e-06,0,1,0,1,-9.304,0,-19.103,0
857,9.104565066286368e-05,0.9999936927,5.052167904146067e-09,0.9999923583,-9.3041495216,-6.30734306011015e-06,-19.1034483978,-7.641715234672612e-06,0,1,0,1,-9.304,0,-19.103,0
858,9.104565066286389e-05,0.999993779,5.052167904779519e-09,0.9999924629,-9.3041495216,-6.221046045563815e-06,-19.1034483977,-7.537165377794102e-06,0,1,0,1,-9.304,0,-19.103,0
859,9.104565066286397e-05,0.9999938641,5.052167905399964e-09,0.999992566,-9.3041495216,-6.135929750686933e-06,-19.1034483976,-7.434045915187903e-06,0,1,0,1,-9.304,0,-19.103,0
860,9.104565066286372e-05,0.999993948,5.052167906007675e-09,0.9999926677,-9.3041495216,-6.051978024554906e-06,-19.1034483975,-7.332337279031317e-06,0,1,0,1,-9.304,0,-19.103,0
861,9.104565066286383e-05,0.9999940308,5.052167906602946e-09,0.999992768,-9.3041495216,-5.96917493963087e-06,-19.1034483973,-7.232020171745872e-06,0,1,0,1,-9.304,0,-19.103,0
862,9.104565066286397e-05,0.9999941125,5.052167907185993e-09,0.9999928669,-9.3041495216,-5.887504769005715e-06,-19.1034483972,-7.133075548011174e-06,0,1,0,1,-9.304,0,-19.103,0
863,9.104565066286382e-05,0.9999941931,5.052167907757062e-09,0.9999929645,-9.3041495216,-5.806952031140065e-06,-19.1034483971,-7.03548464729428e-06,0,1,0,1,-9.304,0,-19.103,0
864,9.1045650662864e-05,0.9999942725,5.052167908316462e-09,0.9999930608,-9.3041495216,-5.72750143168799e-06,-19.103448397,-6.939228942556641e-06,0,1,0,1,-9.304,0,-19.103,0
865,9.104565066286386e-05,0.9999943509,5.0521679088643645e-09,0.9999931557,-9.3041495216,-5.6491378670494905e-06,-19.1034483969,-6.8442901439175e-06,0,1,0,1,-9.304,0,-19.103,0
866,9.104565066286378e-05,0.9999944282,5.052167909401035e-09,0.9999932494,-9.3041495216,-5.5718464880974145e-06,-19.1034483968,-6.750650257162685e-06,0,1,0,1,-9.304,0,-19.103,0
867,9.104565066286371e-05,0.9999945044,5.052167909926682e-09,0.9999933417,-9.3041495216,-5.49561262479264e-06,-19.1034483967,-6.658291511357209e-06,0,1,0,1,-9.304,0,-19.103,0
868,9.104565066286376e-05,0.9999945796,5.05216791044157e-09,0.9999934328,-9.3041495216,-5.420421791623972e-06,-19.1034483966,-6.5671963598441425e-06,0,1,0,1,-9.304,0,-19.103,0
869,9.104565066286383e-05,0.9999946538,5.052167910945896e-09,0.9999935227,-9.3041495216,-5.346259728575365e-06,-19.1034483965,-6.477347530870788e-06,0,1,0,1,-9.304,0,-19.103,0
870,9.10456506628638e-05,0.9999947269,5.052167911439869e-09,0.9999936113,-9.3041495216,-5.273112353829949e-06,-19.1034483964,-6.388727962417826e-06,0,1,0,1,-9.304,0,-19.103,0
871,9.104565066286375e-05,0.999994799,5.052167911923719e-09,0.9999936987,-9.3041495216,-5.200965795300306e-06,-19.1034483963,-6.301320847718443e-06,0,1,0,1,-9.304,0,-19.103,0
872,9.10456506628638e-05,0.9999948702,5.052167912397657e-09,0.9999937849,-9.3041495216,-5.12980635654424e-06,-19.1034483962,-6.21510959806531e-06,0,1,0,1,-9.304,0,-19.103,0
873,9.104565066286391e-05,0.9999949404,5.052167912861861e-09,0.9999938699,-9.3041495216,-5.059620527977887e-06,-19.1034483961,-6.130077848361436e-06,0,1,0,1,-9.304,0,-19.103,0
874,9.104565066286394e-05,0.9999950096,5.052167913316558e-09,0.9999939538,-9.3041495216,-4.9903949890959655e-06,-19.103448396,-6.046209458674199e-06,0,1,0,1,-9.304,0,-19.103,0
875,9.104565066286378e-05,0.9999950779,5.0521679137619065e-09,0.9999940365,-9.3041495216,-4.9221165931504375e-06,-19.1034483959,-5.963488508350848e-06,0,1,0,1,-9.304,0,-19.103,0
876,9.104565066286376e-05,0.9999951452,5.052167914198137e-09,0.9999941181,-9.3041495216,-4.854772396793416e-06,-19.1034483958,-5.881899312782685e-06,0,1,0,1,-9.304,0,-19.103,0
877,9.104565066286376e-05,0.9999952117,5.0521679146254285e-09,0.9999941986,-9.3041495216,-4.788349595239638e-06,-19.1034483958,-5.801426366561047e-06,0,1,0,1,-9.304,0,-19.103,0
878,9.104565066286344e-05,0.9999952772,5.0521679150439306e-09,0.999994278,-9.3041495216,-4.7228356073097905e-06,-19.1034483957,-5.722054422969481e-06,0,1,0,1,-9.304,0,-19.103,0
879,9.10456506628633e-05,0.9999953418,5.052167915453868e-09,0.9999943562,-9.3041495216,-4.6582179921631984e-06,-19.1034483956,-5.643768410494224e-06,0,1,0,1,-9.304,0,-19.103,0
880,9.104565066286326e-05,0.9999954055,5.052167915855379e-09,0.9999944335,-9.3041495216,-4.594484472168372e-06,-19.1034483955,-5.5665534611348195e-06,0,1,0,1,-9.304,0,-19.103,0
881,9.104565066286318e-05,0.9999954684,5.0521679162486745e-09,0.9999945096,-9.3041495216,-4.531622959104223e-06,-19.1034483954,-5.490394924170715e-06,0,1,0,1,-9.304,0,-19.103,0
882,9.104565066286313e-05,0.9999955304,5.052167916633904e-09,0.9999945847,-9.3041495216,-4.4696215232955635e-06,-19.1034483954,-5.415278353615432e-06,0,1,0,1,-9.304,0,-19.103,0
883,9.10456506628632e-05,0.9999955915,5.052167917011237e-09,0.9999946588,-9.3041495216,-4.408468395722383e-06,-19.1034483953,-5.3411894906747265e-06,0,1,0,1,-9.304,0,-19.103,0
884,9.104565066286318e-05,0.9999956519,5.052167917380822e-09,0.9999947319,-9.3041495216,-4.3481519732377675e-06,-19.1034483952,-5.268114276402969e-06,0,1,0,1,-9.304,0,-19.103,0
885,9.104565066286307e-05,0.9999957113,5.052167917742833e-09,0.999994804,-9.3041495216,-4.2886607990277496e-06,-19.1034483951,-5.196038834938485e-06,0,1,0,1,-9.304,0,-19.103,0
886,9.104565066286329e-05,0.99999577,5.052167918097419e-09,0.9999948751,-9.3041495216,-4.229983586925147e-06,-19.1034483951,-5.124949492488249e-06,0,1,0,1,-9.304,0,-19.103,0
887,9.10456506628634e-05,0.9999958279,5.052167918444746e-09,0.9999949452,-9.3041495216,-4.1721091976505514e-06,-19.103448395,-5.054832757565611e-06,0,1,0,1,-9.304,0,-19.103,0
888,9.104565066286337e-05,0.999995885,5.052167918784923e-09,0.9999950143,-9.3041495216,-4.1150266508026555e-06,-19.1034483949,-4.985675324320784e-06,0,1,0,1,-9.304,0,-19.103,0
889,9.104565066286347e-05,0.9999959413,5.052167919118147e-09,0.9999950825,-9.3041495216,-4.058725110758227e-06,-19.1034483949,-4.917464067988717e-06,0,1,0,1,-9.304,0,-19.103,0
890,9.104565066286345e-05,0.9999959968,5.0521679194445314e-09,0.9999951498,-9.3041495216,-4.0031938906688e-06,-19.1034483948,-4.850186040447987e-06,0,1,0,1,-9.304,0,-19.103,0
891,9.104565066286321e-05,0.9999960516,5.052167919764214e-09,0.9999952162,-9.3041495216,-3.948422447131464e-06,-19.1034483947,-4.783828474883581e-06,0,1,0,1,-9.304,0,-19.103,0
892,9.104565066286321e-05,0.9999961056,5.052167920077338e-09,0.9999952816,-9.3041495216,-3.894400394399644e-06,-19.1034483947,-4.71837878556467e-06,0,1,0,1,-9.304,0,-19.103,0
893,9.104565066286317e-05,0.9999961589,5.05216792038404e-09,0.9999953462,-9.3041495216,-3.841117473740718e-06,-19.1034483946,-4.653824540310775e-06,0,1,0,1,-9.304,0,-19.103,0
894,9.104565066286298e-05,0.9999962114,5.052167920684438e-09,0.9999954099,-9.3041495216,-3.7885635779719173e-06,-19.1034483946,-4.590153499016519e-06,0,1,0,1,-9.304,0,-19.103,0
895,9.104565066286306e-05,0.9999962633,5.052167920978709e-09,0.9999954727,-9.3041495216,-3.7367287228163563e-06,-19.1034483945,-4.5273535712407465e-06,0,1,0,1,-9.304,0,-19.103,0
896,9.104565066286311e-05,0.9999963144,5.052167921266934e-09,0.9999955346,-9.3041495216,-3.6856030719940607e-06,-19.1034483944,-4.465412836301495e-06,0,1,0,1,-9.304,0,-19.103,0
897,9.10456506628629e-05,0.9999963648,5.052167921549246e-09,0.9999955957,-9.3041495216,-3.635176926008563e-06,-19.1034483944,-4.404319543719928e-06,0,1,0,1,-9.304,0,-19.103,0
898,9.104565066286307e-05,0.9999964146,5.052167921825763e-09,0.9999956559,-9.3041495216,-3.585440701718625e-06,-19.1034483943,-4.344062088684152e-06,0,1,0,1,-9.304,0,-19.103,0
899,9.104565066286296e-05,0.9999964636,5.052167922096608e-09,0.9999957154,-9.3041495216,-3.536384981077103e-06,-19.1034483943,-4.28462905323852e-06,0,1,0,1,-9.304,0,-19.103,0
900,9.10456506628628e-05,0.999996512,5.0521679223618874e-09,0.999995774,-9.3041495216,-3.4880004370787102e-06,-19.1034483942,-4.226009147108345e-06,0,1,0,1,-9.304,0,-19.103,0
901,9.104565066286267e-05,0.9999965597,5.052167922621754e-09,0.9999958318,-9.3041495216,-3.440277899596381e-06,-19.1034483942,-4.168191254440352e-06,0,1,0,1,-9.304,0,-19.103,0
902,9.104565066286264e-05,0.9999966068,5.052167922876279e-09,0.9999958888,-9.3041495216,-3.393208304532786e-06,-19.1034483941,-4.111164398053213e-06,0,1,0,1,-9.304,0,-19.103,0
903,9.104565066286267e-05,0.9999966532,5.052167923125585e-09,0.9999959451,-9.3041495216,-3.3467827103626263e-06,-19.1034483941,-4.054917745210597e-06,0,1,0,1,-9.304,0,-19.103,0
904,9.104565066286272e-05,0.999996699,5.052167923369786e-09,0.9999960006,-9.3041495216,-3.300992318449693e-06,-19.103448394,-3.999440636375941e-06,0,1,0,1,-9.304,0,-19.103,0
905,9.104565066286282e-05,0.9999967442,5.052167923608979e-09,0.9999960553,-9.3041495216,-3.255828429525895e-06,-19.103448394,-3.944722534696965e-06,0,1,0,1,-9.304,0,-19.103,0
906,9.10456506628626e-05,0.9999967887,5.052167923843246e-09,0.9999961093,-9.3041495216,-3.2112824807727503e-06,-19.1034483939,-3.890753064863522e-06,0,1,0,1,-9.304,0,-19.103,0
907,9.104565066286295e-05,0.9999968327,5.052167924072731e-09,0.9999961625,-9.3041495216,-3.167346004187804e-06,-19.1034483939,-3.837521972251105e-06,0,1,0,1,-9.304,0,-19.103,0
908,9.104565066286287e-05,0.999996876,5.052167924297511e-09,0.999996215,-9.3041495216,-3.1240106622228277e-06,-19.1034483938,-3.7850191532299454e-06,0,1,0,1,-9.304,0,-19.103,0
909,9.104565066286277e-05,0.9999969187,5.052167924517655e-09,0.9999962668,-9.3041495216,-3.0812682418995396e-06,-19.1034483938,-3.7332346557200103e-06,0,1,0,1,-9.304,0,-19.103,0
910,9.104565066286303e-05,0.9999969609,5.052167924733302e-09,0.9999963178,-9.3041495216,-3.0391106198373966e-06,-19.1034483938,-3.682158643552602e-06,0,1,0,1,-9.304,0,-19.103,0
911,9.104565066286302e-05,0.9999970025,5.052167924944528e-09,0.9999963682,-9.3041495216,-2.997529799002021e-06,-19.1034483937,-3.631781427334568e-06,0,1,0,1,-9.304,0,-19.103,0
912,9.104565066286307e-05,0.9999970435,5.052167925151421e-09,0.9999964179,-9.3041495216,-2.956517887388779e-06,-19.1034483937,-3.5820934433538844e-06,0,1,0,1,-9.304,0,-19.103,0
913,9.104565066286296e-05,0.9999970839,5.052167925354072e-09,0.9999964669,-9.3041495216,-2.91606710568328e-06,-19.1034483936,-3.533085272009324e-06,0,1,0,1,-9.304,0,-19.103,0
914,9.10456506628629e-05,0.9999971238,5.0521679255525605e-09,0.9999965153,-9.3041495216,-2.8761697650567796e-06,-19.1034483936,-3.484747597842188e-06,0,1,0,1,-9.304,0,-19.103,0
915,9.104565066286299e-05,0.9999971632,5.052167925746979e-09,0.9999965629,-9.3041495216,-2.8368183130184636e-06,-19.1034483936,-3.4370712683782405e-06,0,1,0,1,-9.304,0,-19.103,0
916,9.104565066286302e-05,0.999997202,5.052167925937417e-09,0.99999661,-9.3041495216,-2.7980052548113673e-06,-19.1034483935,-3.3900472051984414e-06,0,1,0,1,-9.304,0,-19.103,0
917,9.104565066286295e-05,0.9999972403,5.052167926123942e-09,0.9999966563,-9.3041495216,-2.7597232443398407e-06,-19.1034483935,-3.343666509188365e-06,0,1,0,1,-9.304,0,-19.103,0
918,9.104565066286272e-05,0.999997278,5.0521679263066316e-09,0.9999967021,-9.3041495216,-2.7219650073418373e-06,-19.1034483934,-3.2979203701656477e-06,0,1,0,1,-9.304,0,-19.103,0
919,9.104565066286267e-05,0.9999973153,5.0521679264855805e-09,0.9999967472,-9.3041495216,-2.684723378137344e-06,-19.1034483934,-3.2528001022961403e-06,0,1,0,1,-9.304,0,-19.103,0
920,9.104565066286279e-05,0.999997352,5.052167926660872e-09,0.9999967917,-9.3041495216,-2.6479912839741363e-06,-19.1034483934,-3.2082971428725747e-06,0,1,0,1,-9.304,0,-19.103,0
921,9.104565066286275e-05,0.9999973882,5.052167926832563e-09,0.9999968356,-9.3041495216,-2.6117617629023613e-06,-19.1034483933,-3.164403055201075e-06,0,1,0,1,-9.304,0,-19.103,0
922,9.104565066286276e-05,0.999997424,5.0521679270007254e-09,0.9999968789,-9.3041495216,-2.5760279371290633e-06,-19.1034483933,-3.1211095065075667e-06,0,1,0,1,-9.304,0,-19.103,0
923,9.104565066286286e-05,0.9999974592,5.0521679271654535e-09,0.9999969216,-9.3041495216,-2.5407830193464193e-06,-19.1034483933,-3.078408272933725e-06,0,1,0,1,-9.304,0,-19.103,0
924,9.104565066286275e-05,0.999997494,5.0521679273267884e-09,0.9999969637,-9.3041495216,-2.5060203231678124e-06,-19.1034483932,-3.036291256079275e-06,0,1,0,1,-9.304,0,-19.103,0
925,9.104565066286275e-05,0.9999975283,5.052167927484817e-09,0.9999970053,-9.3041495216,-2.4717332454751933e-06,-19.1034483932,-2.9947504592430735e-06,0,1,0,1,-9.304,0,-19.103,0
926,9.104565066286292e-05,0.9999975621,5.052167927639622e-09,0.9999970462,-9.3041495216,-2.437915290955021e-06,-19.1034483932,-2.953778008739385e-06,0,1,0,1,-9.304,0,-19.103,0
927,9.104565066286302e-05,0.9999975954,5.052167927791248e-09,0.9999970866,-9.3041495216,-2.4045600363489468e-06,-19.1034483931,-2.9133661249209068e-06,0,1,0,1,-9.304,0,-19.103,0
928,9.104565066286302e-05,0.9999976283,5.052167927939749e-09,0.9999971265,-9.3041495216,-2.3716611415560298e-06,-19.1034483931,-2.8735071299502897e-06,0,1,0,1,-9.304,0,-19.103,0
929,9.10456506628631e-05,0.9999976608,5.052167928085225e-09,0.9999971658,-9.3041495216,-2.3392123637325578e-06,-19.1034483931,-2.8341934576810867e-06,0,1,0,1,-9.304,0,-19.103,0
930,9.104565066286329e-05,0.9999976928,5.052167928227704e-09,0.9999972046,-9.3041495216,-2.3072075489653126e-06,-19.1034483931,-2.7954176565442776e-06,0,1,0,1,-9.304,0,-19.103,0
931,9.104565066286343e-05,0.9999977244,5.052167928367294e-09,0.9999972428,-9.3041495216,-2.27564061373076e-06,-19.103448393,-2.7571723537989253e-06,0,1,0,1,-9.304,0,-19.103,0
932,9.104565066286353e-05,0.9999977555,5.052167928494979e-09,0.9999972806,-9.3041495216,-2.2445055887489205e-06,-19.103448393,-2.719450314041036e-06,0,1,0,1,-9.304,0,-19.103,0
933,9.104565066286332e-05,0.9999977862,5.0521679286202044e-09,0.9999973178,-9.3041495216,-2.213796545375375e-06,-19.103448393,-2.6822443609325586e-06,0,1,0,1,-9.304,0,-19.103,0
934,9.104565066286329e-05,0.9999978165,5.052167928743035e-09,0.9999973545,-9.3041495216,-2.1835076629919183e-06,-19.103448393,-2.6455474410393302e-06,0,1,0,1,-9.304,0,-19.103,0
935,9.104565066286299e-05,0.9999978464,5.052167928863516e-09,0.9999973907,-9.3041495216,-2.1536331951446434e-06,-19.1034483929,-2.6093525926336708e-06,0,1,0,1,-9.304,0,-19.103,0
936,9.104565066286284e-05,0.9999978758,5.052167928981704e-09,0.9999974264,-9.3041495216,-2.1241674715423105e-06,-19.1034483929,-2.5736529421416046e-06,0,1,0,1,-9.304,0,-19.103,0
937,9.104565066286294e-05,0.9999979049,5.052167929097666e-09,0.9999974616,-9.3041495216,-2.095104898944494e-06,-19.1034483929,-2.5384417194639296e-06,0,1,0,1,-9.304,0,-19.103,0
938,9.104565066286294e-05,0.9999979336,5.0521679292114475e-09,0.9999974963,-9.3041495216,-2.066439955943489e-06,-19.1034483929,-2.5037122343283544e-06,0,1,0,1,-9.304,0,-19.103,0
939,9.1045650662863e-05,0.9999979618,5.052167929323085e-09,0.9999975305,-9.3041495216,-2.0381672059539126e-06,-19.1034483928,-2.4694579027128263e-06,0,1,0,1,-9.304,0,-19.103,0
940,9.104565066286287e-05,0.9999979897,5.052167929432627e-09,0.9999975643,-9.3041495216,-2.0102812844450835e-06,-19.1034483928,-2.4356722179796103e-06,0,1,0,1,-9.304,0,-19.103,0
941,9.104565066286291e-05,0.9999980172,5.052167929540121e-09,0.9999975977,-9.3041495216,-1.982776887727714e-06,-19.1034483928,-2.4023487656412497e-06,0,1,0,1,-9.304,0,-19.103,0
942,9.104565066286305e-05,0.9999980444,5.052167929645608e-09,0.9999976305,-9.3041495216,-1.9556488091472214e-06,-19.1034483928,-2.3694812278014203e-06,0,1,0,1,-9.304,0,-19.103,0
943,9.104565066286296e-05,0.9999980711,5.052167929749125e-09,0.9999976629,-9.3041495216,-1.928891903778538e-06,-19.1034483928,-2.3370633720526322e-06,0,1,0,1,-9.304,0,-19.103,0
944,9.104565066286292e-05,0.9999980975,5.0521679298507e-09,0.9999976949,-9.3041495216,-1.9025010791001887e-06,-19.1034483927,-2.3050890364881394e-06,0,1,0,1,-9.304,0,-19.103,0
945,9.104565066286299e-05,0.9999981235,5.052167929950401e-09,0.9999977265,-9.3041495216,-1.8764713238601207e-06,-19.1034483927,-2.273552148242668e-06,0,1,0,1,-9.304,0,-19.103,0
946,9.104565066286283e-05,0.9999981492,5.0521679300482375e-09,0.9999977576,-9.3041495216,-1.8507977129606631e-06,-19.1034483927,-2.2424467339284975e-06,0,1,0,1,-9.304,0,-19.103,0
947,9.104565066286272e-05,0.9999981745,5.052167930144243e-09,0.9999977882,-9.3041495216,-1.825475371265163e-06,-19.1034483927,-2.21176689365614e-06,0,1,0,1,-9.304,0,-19.103,0
948,9.104565066286291e-05,0.9999981995,5.052167930238489e-09,0.9999978185,-9.3041495216,-1.8004994854773684e-06,-19.1034483927,-2.181506794817042e-06,0,1,0,1,-9.304,0,-19.103,0
949,9.104565066286309e-05,0.9999982241,5.052167930330988e-09,0.9999978483,-9.3041495216,-1.7758653075831007e-06,-19.1034483926,-2.151660689292044e-06,0,1,0,1,-9.304,0,-19.103,0
950,9.104565066286322e-05,0.9999982484,5.052167930432721e-09,0.9999978778,-9.3041495216,-1.7515681814956311e-06,-19.1034483926,-2.1222229282173397e-06,0,1,0,1,-9.304,0,-19.103,0
951,9.104565066286322e-05,0.9999982724,5.052167930521434e-09,0.9999979068,-9.3041495216,-1.7276034816602126e-06,-19.1034483926,-2.0931879134675925e-06,0,1,0,1,-9.304,0,-19.103,0
952,9.104565066286328e-05,0.999998296,5.052167930619386e-09,0.9999979355,-9.3041495216,-1.7039666732282528e-06,-19.1034483926,-2.064550146394795e-06,0,1,0,1,-9.304,0,-19.103,0
953,9.104565066286326e-05,0.9999983193,5.0521679307154835e-09,0.9999979637,-9.3041495216,-1.6806532608759184e-06,-19.1034483926,-2.0363041853066045e-06,0,1,0,1,-9.304,0,-19.103,0
954,9.10456506628631e-05,0.9999983423,5.05216793079858e-09,0.9999979916,-9.3041495216,-1.6576588195573467e-06,-19.1034483926,-2.008444666893661e-06,0,1,0,1,-9.304,0,-19.103,0
955,9.104565066286298e-05,0.999998365,5.052167930891034e-09,0.999998019,-9.3041495216,-1.6349789930613302e-06,-19.1034483925,-1.980966314667267e-06,0,1,0,1,-9.304,0,-19.103,0
956,9.104565066286283e-05,0.9999983874,5.052167930981719e-09,0.9999980461,-9.3041495216,-1.6126094634801122e-06,-19.1034483925,-1.953863902321923e-06,0,1,0,1,-9.304,0,-19.103,0
957,9.104565066286275e-05,0.9999984095,5.052167931059529e-09,0.9999980729,-9.3041495216,-1.5905459950632483e-06,-19.1034483925,-1.927132288818418e-06,0,1,0,1,-9.304,0,-19.103,0
958,9.10456506628626e-05,0.9999984312,5.0521679311467035e-09,0.9999980992,-9.3041495216,-1.5687843946935828e-06,-19.1034483925,-1.9007663999540584e-06,0,1,0,1,-9.304,0,-19.103,0
959,9.10456506628626e-05,0.9999984527,5.052167931232212e-09,0.9999981252,-9.3041495216,-1.5473205395318273e-06,-19.1034483925,-1.8747612412412548e-06,0,1,0,1,-9.304,0,-19.103,0
960,9.10456506628625e-05,0.9999984739,5.052167931316048e-09,0.9999981509,-9.3041495216,-1.526150348594787e-06,-19.1034483924,-1.8491118681534594e-06,0,1,0,1,-9.304,0,-19.103,0
961,9.104565066286267e-05,0.9999984947,5.052167931398266e-09,0.9999981762,-9.3041495216,-1.505269814063682e-06,-19.1034483924,-1.823813422540523e-06,0,1,0,1,-9.304,0,-19.103,0
962,9.104565066286261e-05,0.9999985153,5.0521679314676405e-09,0.9999982011,-9.3041495216,-1.4846749638695554e-06,-19.1034483924,-1.7988610953251085e-06,0,1,0,1,-9.304,0,-19.103,0
963,9.104565066286248e-05,0.9999985356,5.052167931546576e-09,0.9999982258,-9.3041495216,-1.4643618856741106e-06,-19.1034483924,-1.7742501454875121e-06,0,1,0,1,-9.304,0,-19.103,0
964,9.104565066286235e-05,0.9999985557,5.052167931623969e-09,0.99999825,-9.3041495216,-1.4443267320877504e-06,-19.1034483924,-1.7499759141654982e-06,0,1,0,1,-9.304,0,-19.103,0
965,9.104565066286238e-05,0.9999985754,5.0521679316998235e-09,0.999998274,-9.3041495216,-1.4245656969107522e-06,-19.1034483924,-1.7260337867956013e-06,0,1,0,1,-9.304,0,-19.103,0
966,9.104565066286267e-05,0.9999985949,5.0521679317741606e-09,0.9999982976,-9.3041495216,-1.4050750249032312e-06,-19.1034483924,-1.7024192152065826e-06,0,1,0,1,-9.304,0,-19.103,0
967,9.104565066286277e-05,0.9999986141,5.052167931847021e-09,0.9999983209,-9.3041495216,-1.3858510296597384e-06,-19.1034483923,-1.6791277336066436e-06,0,1,0,1,-9.304,0,-19.103,0
968,9.104565066286268e-05,0.9999986331,5.052167931907239e-09,0.9999983438,-9.3041495216,-1.3668900531970726e-06,-19.1034483923,-1.656154909955554e-06,0,1,0,1,-9.304,0,-19.103,0
969,9.104565066286259e-05,0.9999986518,5.052167931977125e-09,0.9999983665,-9.3041495216,-1.3481885011483845e-06,-19.1034483923,-1.63349639048465e-06,0,1,0,1,-9.304,0,-19.103,0
970,9.104565066286272e-05,0.9999986703,5.052167932045601e-09,0.9999983889,-9.3041495216,-1.3297428213358284e-06,-19.1034483923,-1.611147872052212e-06,0,1,0,1,-9.304,0,-19.103,0
971,9.104565066286267e-05,0.9999986885,5.052167932112693e-09,0.9999984109,-9.3041495216,-1.3115495162050634e-06,-19.1034483923,-1.5891051160212574e-06,0,1,0,1,-9.304,0,-19.103,0
972,9.104565066286268e-05,0.9999987064,5.052167932178444e-09,0.9999984326,-9.3041495216,-1.2936051272820972e-06,-19.1034483923,-1.5673639326053489e-06,0,1,0,1,-9.304,0,-19.103,0
973,9.104565066286256e-05,0.9999987241,5.052167932242825e-09,0.9999984541,-9.3041495216,-1.2759062603753681e-06,-19.1034483923,-1.5459202090682868e-06,0,1,0,1,-9.304,0,-19.103,0
974,9.10456506628627e-05,0.9999987416,5.052167932305909e-09,0.9999984752,-9.3041495216,-1.2584495369479019e-06,-19.1034483923,-1.5247698573214802e-06,0,1,0,1,-9.304,0,-19.103,0
975,9.10456506628628e-05,0.9999987588,5.052167932367698e-09,0.9999984961,-9.3041495216,-1.2412316603976984e-06,-19.1034483922,-1.503908877428786e-06,0,1,0,1,-9.304,0,-19.103,0
976,9.104565066286256e-05,0.9999987758,5.052167932428179e-09,0.9999985167,-9.3041495216,-1.2242493627669468e-06,-19.1034483922,-1.4833333128644329e-06,0,1,0,1,-9.304,0,-19.103,0
977,9.104565066286263e-05,0.9999987925,5.052167932487423e-09,0.999998537,-9.3041495216,-1.2074994085167776e-06,-19.1034483922,-1.4630392412981407e-06,0,1,0,1,-9.304,0,-19.103,0
978,9.104565066286253e-05,0.999998809,5.052167932545423e-09,0.999998557,-9.3041495216,-1.1909786259466012e-06,-19.1034483922,-1.4430228245552148e-06,0,1,0,1,-9.304,0,-19.103,0
979,9.104565066286256e-05,0.9999988253,5.052167932602214e-09,0.9999985767,-9.3041495216,-1.1746838742204332e-06,-19.1034483922,-1.423280255436767e-06,0,1,0,1,-9.304,0,-19.103,0
980,9.104565066286248e-05,0.9999988414,5.052167932657812e-09,0.9999985962,-9.3041495216,-1.1586120680138644e-06,-19.1034483922,-1.4038077964665419e-06,0,1,0,1,-9.304,0,-19.103,0
981,9.104565066286246e-05,0.9999988572,5.052167932712237e-09,0.9999986154,-9.3041495216,-1.1427601636362449e-06,-19.1034483922,-1.3846017570202712e-06,0,1,0,1,-9.304,0,-19.103,0
982,9.104565066286235e-05,0.9999988729,5.052167932765524e-09,0.9999986343,-9.3041495216,-1.1271251304979108e-06,-19.1034483922,-1.3656584700109464e-06,0,1,0,1,-9.304,0,-19.103,0
983,9.104565066286244e-05,0.9999988883,5.052167932817682e-09,0.999998653,-9.3041495216,-1.1117040188338568e-06,-19.1034483922,-1.3469743639423765e-06,0,1,0,1,-9.304,0,-19.103,0
984,9.104565066286253e-05,0.9999989035,5.052167932868727e-09,0.9999986715,-9.3041495216,-1.0964938887603932e-06,-19.1034483921,-1.328545874424278e-06,0,1,0,1,-9.304,0,-19.103,0
985,9.10456506628624e-05,0.9999989185,5.052167932918673e-09,0.9999986896,-9.3041495216,-1.0814918795531314e-06,-19.1034483921,-1.3103695252186515e-06,0,1,0,1,-9.304,0,-19.103,0
986,9.104565066286253e-05,0.9999989333,5.05216793296757e-09,0.9999987076,-9.3041495216,-1.0666951122803086e-06,-19.1034483921,-1.2924418443067956e-06,0,1,0,1,-9.304,0,-19.103,0
987,9.104565066286223e-05,0.9999989479,5.052167933015398e-09,0.9999987252,-9.3041495216,-1.0521007934977228e-06,-19.1034483921,-1.2747594418270538e-06,0,1,0,1,-9.304,0,-19.103,0
988,9.104565066286225e-05,0.9999989623,5.052167933062222e-09,0.9999987427,-9.3041495216,-1.0377061575170639e-06,-19.1034483921,-1.257318961891059e-06,0,1,0,1,-9.304,0,-19.103,0
989,9.104565066286226e-05,0.9999989765,5.052167933108045e-09,0.9999987599,-9.3041495216,-1.0235084681822637e-06,-19.1034483921,-1.2401170957953922e-06,0,1,0,1,-9.304,0,-19.103,0
990,9.104565066286248e-05,0.9999989905,5.052167933152881e-09,0.9999987769,-9.3041495216,-1.009505036300009e-06,-19.1034483921,-1.2231505821325934e-06,0,1,0,1,-9.304,0,-19.103,0
991,9.104565066286253e-05,0.9999990043,5.052167933196747e-09,0.9999987936,-9.3041495216,-9.956931871101647e-07,-19.1034483921,-1.2064161838095049e-06,0,1,0,1,-9.304,0,-19.103,0
992,9.10456506628627e-05,0.9999990179,5.052167933239657e-09,0.9999988101,-9.3041495216,-9.820703163520862e-07,-19.1034483921,-1.1899107424482554e-06,0,1,0,1,-9.304,0,-19.103,0
993,9.104565066286267e-05,0.9999990314,5.052167933281659e-09,0.9999988264,-9.3041495216,-9.68633829091261e-07,-19.1034483921,-1.1736311135491443e-06,0,1,0,1,-9.304,0,-19.103,0
994,9.104565066286267e-05,0.9999990446,5.052167933327658e-09,0.9999988424,-9.3041495216,-9.55381173803183e-07,-19.1034483921,-1.1575742116767644e-06,0,1,0,1,-9.304,0,-19.103,0
995,9.104565066286254e-05,0.9999990577,5.052167933372802e-09,0.9999988583,-9.3041495216,-9.423098410410768e-07,-19.103448392,-1.1417369906979957e-06,0,1,0,1,-9.304,0,-19.103,0
996,9.104565066286256e-05,0.9999990706,5.052167933417084e-09,0.9999988739,-9.3041495216,-9.294173495580878e-07,-19.103448392,-1.1261164482228945e-06,0,1,0,1,-9.304,0,-19.103,0
997,9.104565066286257e-05,0.9999990833,5.052167933460523e-09,0.9999988893,-9.3041495216,-9.167012554111144e-07,-19.103448392,-1.110709620275606e-06,0,1,0,1,-9.304,0,-19.103,0
998,9.10456506628623e-05,0.9999990958,5.052167933503108e-09,0.9999989045,-9.3041495216,-9.041591357515301e-07,-19.103448392,-1.0955135735227853e-06,0,1,0,1,-9.304,0,-19.103,0
999,9.10456506628623e-05,0.9999991082,5.0521679335448755e-09,0.9999989195,-9.3041495216,-8.917886219098536e-07,-19.103448392,-1.080525440467697e-06,0,1,0,1,-9.304,0,-19.103,0


==> fidelity_DriftAndSmooth.csv <==
x,i1m0,i1m1,i1m2,i1m0h2,i1m1h2,i1m0h2h2,i1m0round,i1m1round,i1m2round,i1m0h2round,i1m1h2round,i1m0h2h2round
10,0.5722618872,0.5790002151,0.7088609283,0.5750259954,0.5660937016,0.5810511961,0.572,0.579,0.709,0.575,0.566,0.581
12,0.5632084594,0.5768498648,0.6931864483,0.5557888367,0.5520564065,0.5604371042,0.563,0.577,0.693,0.556,0.552,0.560
14,0.5171032505,0.5526733306,0.6775647521,0.5118691626,0.5300038962,0.5156010744,0.517,0.553,0.678,0.512,0.530,0.516
16,0.523303323,0.5388691937,0.6764514538,0.5323808596,0.5258476565,0.5357320916,0.523,0.539,0.676,0.532,0.526,0.536
18,0.5338246266,0.5312186816,0.6751665339,0.5423751358,0.5241531381,0.5443033157,0.534,0.531,0.675,0.542,0.524,0.544
20,0.5229500417,0.5221827441,0.656285766,0.5233897263,0.5143123781,0.5240003002,0.523,0.522,0.656,0.523,0.514,0.524
22,0.5128134534,0.5162349441,0.6521781661,0.5162104315,0.5132337966,0.5169828566,0.513,0.516,0.652,0.516,0.513,0.517
24,0.5290115914,0.5305021956,0.6497185366,0.5309707248,0.5288272746,0.5319173308,0.529,0.531,0.650,0.531,0.529,0.532
26,0.5407706001,0.5388577281,0.6462455364,0.5374455011,0.5349521752,0.5382632134,0.541,0.539,0.646,0.537,0.535,0.538
28,0.5196497506,0.5272348833,0.6385271769,0.5148693858,0.5192413258,0.5164775219,0.520,0.527,0.639,0.515,0.519,0.516
30,0.5182411982,0.5264848183,0.6377706221,0.5191839081,0.5221062657,0.5207347392,0.518,0.526,0.638,0.519,0.522,0.521
32,0.5292150041,0.5311472761,0.6376693448,0.5280345656,0.5258545504,0.5296933108,0.529,0.531,0.638,0.528,0.526,0.530
34,0.5250873313,0.5273831909,0.6265143791,0.5227700761,0.519376088,0.5240006876,0.525,0.527,0.627,0.523,0.519,0.524
36,0.501908602,0.5143202916,0.6201956502,0.5002115048,0.5060830422,0.5012611099,0.502,0.514,0.620,0.500,0.506,0.501
38,0.5123177943,0.5173815999,0.6203632984,0.5168320294,0.5143906171,0.5176391425,0.512,0.517,0.620,0.517,0.514,0.518
40,0.5251578323,0.5235568749,0.6170162137,0.5239454421,0.5217817062,0.5240123054,0.525,0.524,0.617,0.524,0.522,0.524
42,0.5032155,0.5113887455,0.6064830418,0.5023020685,0.5065438333,0.5030350708,0.503,0.511,0.606,0.502,0.507,0.503
44,0.5070099388,0.5077760488,0.6070409159,0.5086188986,0.5063192571,0.509312752,0.507,0.508,0.607,0.509,0.506,0.509
46,0.5227821997,0.5208567724,0.6019789929,0.5211759881,0.5197148176,0.5219649336,0.523,0.521,0.602,0.521,0.520,0.522
48,0.5178460442,0.5235800208,0.6020158791,0.5125996472,0.5203266833,0.5131390736,0.518,0.524,0.602,0.513,0.520,0.513
50,0.5107176247,0.5178850351,0.5992565094,0.509429819,0.5144477907,0.5104864131,0.511,0.518,0.599,0.509,0.514,0.510
52,0.5166103413,0.5211038748,0.5990811376,0.5169808936,0.5188378631,0.5182273454,0.517,0.521,0.599,0.517,0.519,0.518
54,0.512901375,0.5148158373,0.5939768556,0.5108345228,0.5108075436,0.5117900116,0.513,0.515,0.594,0.511,0.511,0.512
56,0.5065790013,0.5100281334,0.5917193542,0.5066036726,0.5052119769,0.5076046348,0.507,0.510,0.592,0.507,0.505,0.508
58,0.512736083,0.5178102607,0.5926936027,0.5145542203,0.5167447998,0.5149293329,0.513,0.518,0.593,0.515,0.517,0.515
60,0.5115285746,0.508103858,0.5866980964,0.5143355362,0.5068039678,0.5148508183,0.512,0.508,0.587,0.514,0.507,0.515
62,0.5118587928,0.5072830667,0.5835829759,0.5118666055,0.5049836934,0.5121979149,0.512,0.507,0.584,0.512,0.505,0.512
64,0.5067749052,0.5095002081,0.5821549375,0.5070953195,0.5077407958,0.507453618,0.507,0.510,0.582,0.507,0.508,0.507
66,0.507403518,0.5083423125,0.5797683994,0.5097772864,0.508560124,0.5103683483,0.507,0.508,0.580,0.510,0.509,0.510
68,0.515555171,0.5142089982,0.5797697735,0.5137699299,0.5134889413,0.5141032525,0.516,0.514,0.580,0.514,0.513,0.514
70,0.5070957151,0.5117997291,0.5757037123,0.5049302134,0.5079900014,0.5055302328,0.507,0.512,0.576,0.505,0.508,0.506
72,0.5101018307,0.5131408067,0.5759862909,0.5106380992,0.5128945919,0.5111807123,0.510,0.513,0.576,0.511,0.513,0.511
74,0.51380268,0.508430897,0.5757606892,0.5150879591,0.5061523509,0.5155344762,0.514,0.508,0.576,0.515,0.506,0.516
76,0.5071467693,0.5096486064,0.5729799435,0.5087140754,0.5057478498,0.5099490191,0.507,0.510,0.573,0.509,0.506,0.510
78,0.5056550039,0.509048404,0.5702005484,0.5057046048,0.5072989189,0.505972019,0.506,0.509,0.570,0.506,0.507,0.506
80,0.5072980943,0.5078558516,0.5691200218,0.5104212009,0.5071396904,0.5110481569,0.507,0.508,0.569,0.510,0.507,0.511
82,0.5092938446,0.5054692271,0.567067658,0.5122643184,0.504211196,0.5128287394,0.509,0.505,0.567,0.512,0.504,0.513
84,0.5052363836,0.5068202355,0.5631835834,0.5041848811,0.5051283286,0.5043349995,0.505,0.507,0.563,0.504,0.505,0.504
86,0.5042958924,0.5065813989,0.563239945,0.5049216479,0.5059768109,0.5052668331,0.504,0.507,0.563,0.505,0.506,0.505
88,0.5052210478,0.5048447017,0.5594859274,0.5046228229,0.5035997558,0.5049441,0.505,0.505,0.559,0.505,0.504,0.505
90,0.5090819802,0.5059447106,0.5594352283,0.5072565685,0.5031900318,0.507911858,0.509,0.506,0.559,0.507,0.503,0.508
92,0.5080345728,0.5054633412,0.5584661097,0.5078965885,0.5040579988,0.5086541999,0.508,0.505,0.558,0.508,0.504,0.509
94,0.5108996622,0.5130438379,0.5621906327,0.5121023743,0.5114981902,0.5127878566,0.511,0.513,0.562,0.512,0.511,0.513
96,0.5100725786,0.5133117865,0.5601166755,0.5076622405,0.5100940196,0.5080019926,0.510,0.513,0.560,0.508,0.510,0.508
98,0.5015834669,0.5079324381,0.5565588436,0.5007672365,0.5052529184,0.5011934123,0.502,0.508,0.557,0.501,0.505,0.501
100,0.5028943129,0.5060405682,0.5573521694,0.5058380796,0.5038878927,0.5064598567,0.503,0.506,0.557,0.506,0.504,0.506


==> fidelity_LinearDrift.csv <==
x,i1m0,i1m1,i1m2,i1m0h2,i1m1h2,i1m0round,i1m1round,i1m2round,i1m0h2round,i1m1h2round
10,0.5208338571,0.6718072866,0.7985044596,0.5179123569,0.6559217198,0.521,0.672,0.799,0.518,0.656
12,0.489026241,0.5732951623,0.7712354924,0.5015886081,0.5673258122,0.489,0.573,0.771,0.502,0.567
14,0.5070627168,0.5485373773,0.7623639781,0.5275278105,0.5369163903,0.507,0.549,0.762,0.528,0.537
16,0.5312520887,0.5840952484,0.7554377895,0.5304669684,0.5625828916,0.531,0.584,0.755,0.53,0.563
18,0.5099457936,0.6112115725,0.7501741681,0.5048862395,0.5892220739,0.51,0.611,0.75,0.505,0.589
20,0.5059163462,0.592837328,0.7329369253,0.4982198762,0.5813213722,0.506,0.593,0.733,0.498,0.581
22,0.4938282229,0.5485446913,0.7180941256,0.5001561838,0.5451546817,0.494,0.549,0.718,0.5,0.545
24,0.5014637173,0.5272369462,0.7070876557,0.5096079249,0.5211465569,0.501,0.527,0.707,0.51,0.521
26,0.5115722646,0.5439183263,0.7059065322,0.5206613351,0.5321147381,0.512,0.544,0.706,0.521,0.532
28,0.5200878466,0.5691024755,0.699423506,0.5144546586,0.5553780962,0.52,0.569,0.699,0.514,0.555
30,0.5113195874,0.5663093317,0.6876603316,0.5036152105,0.5568680099,0.511,0.566,0.688,0.504,0.557
32,0.4889622489,0.5397215241,0.675787589,0.4922371159,0.5363468664,0.489,0.54,0.676,0.492,0.536
34,0.5018805372,0.5200887931,0.67046289,0.5104370544,0.5174887441,0.502,0.52,0.67,0.51,0.517
36,0.5062597732,0.5262873741,0.6610748751,0.5088471057,0.5184181698,0.506,0.526,0.661,0.509,0.518
38,0.5051767547,0.546049882,0.6592271611,0.5034242829,0.5354178231,0.505,0.546,0.659,0.503,0.535
40,0.5047728598,0.5518323543,0.6569115738,0.5037322943,0.5442785582,0.505,0.552,0.657,0.504,0.544
42,0.5029536858,0.5357066025,0.6471955052,0.5050541295,0.5327389424,0.503,0.536,0.647,0.505,0.533
44,0.4999230054,0.5174768921,0.6383834199,0.5078621501,0.5157258532,0.5,0.517,0.638,0.508,0.516
46,0.5103902737,0.517542684,0.6323393681,0.5132241241,0.5125973659,0.51,0.518,0.632,0.513,0.513
48,0.5089954647,0.5333142095,0.630983997,0.5080942461,0.5254278834,0.509,0.533,0.631,0.508,0.525
50,0.500428062,0.54037603,0.6227903565,0.4942111256,0.5328662902,0.5,0.54,0.623,0.494,0.533
52,0.5015070604,0.5316239687,0.6199226762,0.4997890846,0.5281062865,0.502,0.532,0.62,0.5,0.528
54,0.503497618,0.5173143613,0.6166498987,0.509870105,0.5165023899,0.503,0.517,0.617,0.51,0.517
56,0.5019173171,0.5122228392,0.609829906,0.5059373351,0.5088686101,0.502,0.512,0.61,0.506,0.509
58,0.5053067897,0.5232143662,0.607226155,0.5037242483,0.5168019204,0.505,0.523,0.607,0.504,0.517
60,0.5057808303,0.533759806,0.6059872633,0.5036965619,0.5272939257,0.506,0.534,0.606,0.504,0.527
62,0.5018227525,0.5295786242,0.6014368497,0.5003323693,0.5262269488,0.502,0.53,0.601,0.5,0.526
64,0.4998345117,0.5160755368,0.5980970705,0.5009638012,0.5151037155,0.5,0.516,0.598,0.501,0.515
66,0.4962615475,0.5093352449,0.5948604981,0.5012766634,0.5073223171,0.496,0.509,0.595,0.501,0.507
68,0.5043830633,0.5174544206,0.5921095995,0.5066361885,0.5127982648,0.504,0.517,0.592,0.507,0.513
70,0.5095189812,0.5282033501,0.5934273404,0.5096695641,0.5228767433,0.51,0.528,0.593,0.51,0.523
72,0.5014064202,0.5266927757,0.5867791054,0.4980423304,0.5230044165,0.501,0.527,0.587,0.498,0.523
74,0.4964902331,0.516115374,0.5827607696,0.4960745901,0.5145980291,0.496,0.516,0.583,0.496,0.515
76,0.4997913543,0.5092935684,0.5820660332,0.5039051135,0.5080425267,0.5,0.509,0.582,0.504,0.508
78,0.5085895667,0.5130762009,0.5816545891,0.509889193,0.5093472988,0.509,0.513,0.582,0.51,0.509
80,0.5072763078,0.5222707902,0.5784381435,0.5034248467,0.5172434259,0.507,0.522,0.578,0.503,0.517
82,0.5004363148,0.5250987271,0.5763230052,0.498463675,0.5213215965,0.5,0.525,0.576,0.498,0.521
84,0.4959898176,0.5174045152,0.5747939282,0.5018679749,0.5164628813,0.496,0.517,0.575,0.502,0.516
86,0.4980655796,0.5077412375,0.5677152337,0.4975691523,0.5061989456,0.498,0.508,0.568,0.498,0.506
88,0.5013734415,0.5092438581,0.5685719394,0.5024412173,0.5062753195,0.501,0.509,0.569,0.502,0.506
90,0.5046449278,0.5178879269,0.5691937118,0.504598021,0.5136357912,0.505,0.518,0.569,0.505,0.514
92,0.5047650484,0.5225386193,0.5694746073,0.5034512397,0.5187053562,0.505,0.523,0.569,0.503,0.519
94,0.5009434272,0.5174454457,0.5681510518,0.5028698365,0.5157871145,0.501,0.517,0.568,0.503,0.516
96,0.4963835369,0.5081712461,0.5630122809,0.4987778359,0.5074869101,0.496,0.508,0.563,0.499,0.507
98,0.5013742727,0.5071257244,0.5621551233,0.503021426,0.5051898879,0.501,0.507,0.562,0.503,0.505
100,0.5097280046,0.514915631,0.5637701712,0.5098838243,0.5111783937,0.51,0.515,0.564,0.51,0.511


==> fidelity_LowpassDrift.csv <==
x,i1m0,i1m1,i1m2,i1m0h2,i1m1h2,i1m0round,i1m1round,i1m2round,i1m0h2round,i1m1h2round
10,0.8852971694,0.8948255551,0.896157523,0.8853653746,0.8926963578,0.885,0.895,0.896,0.885,0.893
12,0.8739159247,0.8800421057,0.8809622333,0.8739518928,0.8780620906,0.874,0.880,0.881,0.874,0.878
14,0.8718271886,0.8792871403,0.8813006907,0.8719544459,0.8769353241,0.872,0.879,0.881,0.872,0.877
16,0.8563179156,0.8693199477,0.8704529618,0.8563806127,0.8655268237,0.856,0.869,0.870,0.856,0.866
18,0.8593943837,0.8698722672,0.8709061872,0.8593580174,0.8676280001,0.859,0.870,0.871,0.859,0.868
20,0.8780344434,0.8874559334,0.8877678677,0.877841485,0.8853093116,0.878,0.887,0.888,0.878,0.885
22,0.8625392616,0.8749717043,0.8761249996,0.8624022692,0.8722148961,0.863,0.875,0.876,0.862,0.872
24,0.8600075686,0.8720084722,0.8723320728,0.8598673868,0.8691908471,0.860,0.872,0.872,0.860,0.869
26,0.8623928316,0.8760512155,0.8769358263,0.8622404245,0.8729945822,0.862,0.876,0.877,0.862,0.873
28,0.8485269432,0.8613899283,0.8625867069,0.8484914385,0.858589491,0.849,0.861,0.863,0.848,0.859
30,0.8533402197,0.8685791993,0.8699755712,0.8531529451,0.8651024204,0.853,0.869,0.870,0.853,0.865
32,0.8607182687,0.8745446663,0.8753224256,0.8606696456,0.8710405441,0.861,0.875,0.875,0.861,0.871
34,0.8746776689,0.8866971236,0.8871064556,0.8744701637,0.8842746911,0.875,0.887,0.887,0.874,0.884
36,0.8643567659,0.8767909201,0.8777404713,0.8643334514,0.8739946981,0.864,0.877,0.878,0.864,0.874
38,0.8673699325,0.8800906343,0.8805233654,0.866990934,0.8772316495,0.867,0.880,0.881,0.867,0.877
40,0.8642340736,0.8766450399,0.8773015626,0.8642562968,0.8731750924,0.864,0.877,0.877,0.864,0.873
42,0.8654352693,0.8796259334,0.8802280204,0.8650910522,0.8769185576,0.865,0.880,0.880,0.865,0.877
44,0.8601439968,0.873777782,0.8741004115,0.8599845268,0.8710775232,0.860,0.874,0.874,0.860,0.871
46,0.87146219,0.8834396326,0.8845965619,0.8715152202,0.8807928081,0.871,0.883,0.885,0.872,0.881
48,0.8655017424,0.8759387338,0.8770260805,0.8655558321,0.873223495,0.866,0.876,0.877,0.866,0.873
50,0.8617734659,0.8742829257,0.8746494081,0.8615165591,0.8713944755,0.862,0.874,0.875,0.862,0.871
52,0.8669777123,0.8782951592,0.8790277246,0.8668304028,0.8759733987,0.867,0.878,0.879,0.867,0.876
54,0.8657458314,0.8784112225,0.8793740547,0.8657402331,0.8751904592,0.866,0.878,0.879,0.866,0.875
56,0.8591615346,0.8743304921,0.8751095567,0.8589875085,0.8711105578,0.859,0.874,0.875,0.859,0.871
58,0.8608702534,0.8721071123,0.8732300549,0.8609415805,0.8695345267,0.861,0.872,0.873,0.861,0.870
60,0.8652554655,0.8776876429,0.8782923933,0.865057467,0.875216114,0.865,0.878,0.878,0.865,0.875
62,0.8681774255,0.8786926345,0.8788905147,0.8680286991,0.8763689858,0.868,0.879,0.879,0.868,0.876
64,0.8612224709,0.8744420215,0.8747814867,0.8609242586,0.8716819074,0.861,0.874,0.875,0.861,0.872
66,0.8707655171,0.8829202915,0.8833499649,0.8707021253,0.8801288267,0.871,0.883,0.883,0.871,0.880
68,0.8683207421,0.8811573959,0.8820744401,0.8685514168,0.8780708381,0.868,0.881,0.882,0.869,0.878
70,0.8650048484,0.8770247509,0.8777494272,0.8648510739,0.8742708983,0.865,0.877,0.878,0.865,0.874
72,0.8652173792,0.8779282792,0.8788874939,0.8652204752,0.8750640168,0.865,0.878,0.879,0.865,0.875
74,0.8583630577,0.872700317,0.8734925791,0.8583912549,0.8692914165,0.858,0.873,0.873,0.858,0.869
76,0.8633614924,0.8770398377,0.8774821896,0.8631729254,0.8742525093,0.863,0.877,0.877,0.863,0.874
78,0.8580211679,0.870721341,0.8715007435,0.8579947755,0.867720315,0.858,0.871,0.872,0.858,0.868
80,0.8583182567,0.8726256553,0.873273207,0.858152645,0.8695461384,0.858,0.873,0.873,0.858,0.870
82,0.8666773111,0.8786465624,0.8792958269,0.8667661351,0.8758118471,0.867,0.879,0.879,0.867,0.876
84,0.8572688145,0.8719453054,0.8725951089,0.8569959443,0.8690556538,0.857,0.872,0.873,0.857,0.869
86,0.8621293759,0.8746418714,0.8754469595,0.8621528469,0.8715162296,0.862,0.875,0.875,0.862,0.872
88,0.8610689551,0.8757288406,0.8763298064,0.86096538,0.8725115724,0.861,0.876,0.876,0.861,0.873
90,0.8639863717,0.8767592183,0.877236181,0.8638675595,0.8736618168,0.864,0.877,0.877,0.864,0.874
92,0.8607548574,0.873996314,0.8746102072,0.8607392514,0.870892966,0.861,0.874,0.875,0.861,0.871
94,0.8573918132,0.8707182668,0.8710405284,0.8570266342,0.8678215703,0.857,0.871,0.871,0.857,0.868
96,0.8633960492,0.8780052293,0.8784410228,0.8632230381,0.8747608968,0.863,0.878,0.878,0.863,0.875
98,0.8641281551,0.8774374478,0.8782682396,0.8641598999,0.8741244723,0.864,0.877,0.878,0.864,0.874
100,0.8640542183,0.876985533,0.8776565261,0.863928951,0.8738942852,0.864,0.877,0.878,0.864,0.874


==> fidelity_SqrtDrift.csv <==
x,i1m0,i1m1,i1m2,i1m0h2,i1m1h2,i1m0round,i1m1round,i1m2round,i1m0h2round,i1m1h2round
10,0.5130709875,0.6659259662,0.8392786627,0.505688609,0.6654536331,0.513,0.666,0.839,0.506,0.665
12,0.4894874557,0.5754360046,0.7298611113,0.4939783052,0.5696378396,0.489,0.575,0.730,0.494,0.570
14,0.5053941943,0.54509135,0.6402027912,0.4905778665,0.5333123078,0.505,0.545,0.640,0.491,0.533
16,0.5348500068,0.5778472062,0.6260555581,0.5161430555,0.5658922572,0.535,0.578,0.626,0.516,0.566
18,0.544576774,0.6026652483,0.6589036841,0.5316321769,0.600336986,0.545,0.603,0.659,0.532,0.600
20,0.5040795994,0.5890150403,0.6714003393,0.5033739569,0.5905164819,0.504,0.589,0.671,0.503,0.591
22,0.4912720039,0.547369004,0.6353623039,0.4884661606,0.5464769533,0.491,0.547,0.635,0.488,0.546
24,0.5049967642,0.5256709644,0.5870618255,0.4965439517,0.5194215754,0.505,0.526,0.587,0.497,0.519
26,0.5117603527,0.5409684193,0.5730430128,0.5024181796,0.5327672194,0.512,0.541,0.573,0.502,0.533
28,0.524309457,0.5623488083,0.5939789692,0.514639516,0.5592318032,0.524,0.562,0.594,0.515,0.559
30,0.513107519,0.5641437839,0.6122507177,0.5142221087,0.5637899594,0.513,0.564,0.612,0.514,0.564
32,0.4991090034,0.5394021172,0.5987692004,0.4970449332,0.5390874687,0.499,0.539,0.599,0.497,0.539
34,0.5020512943,0.5199091644,0.5676827791,0.4978976902,0.515580476,0.502,0.520,0.568,0.498,0.516
36,0.5066934566,0.5267382196,0.5517389737,0.4989728676,0.5194190994,0.507,0.527,0.552,0.499,0.519
38,0.5162734286,0.5437980883,0.5637090256,0.5110841774,0.5395951653,0.516,0.544,0.564,0.511,0.540
40,0.504627213,0.5483673846,0.5812902328,0.5030937197,0.5480974858,0.505,0.548,0.581,0.503,0.548
42,0.494172414,0.5326638187,0.5788499121,0.4941862747,0.5339438748,0.494,0.533,0.579,0.494,0.534
44,0.5006848193,0.516568046,0.5565938529,0.4994020849,0.5143124506,0.501,0.517,0.557,0.499,0.514
46,0.5097903221,0.515427063,0.5405826728,0.5029058478,0.5117365699,0.510,0.515,0.541,0.503,0.512
48,0.5129987744,0.529892245,0.5464812778,0.5051680493,0.5271156449,0.513,0.530,0.546,0.505,0.527
50,0.5117976991,0.5371516084,0.5626248724,0.5098358041,0.5379427868,0.512,0.537,0.563,0.510,0.538
52,0.5018324435,0.5294964543,0.5655656512,0.5024008051,0.5311504792,0.502,0.529,0.566,0.502,0.531
54,0.499469111,0.5163164999,0.5503442172,0.4983485181,0.5147283027,0.499,0.516,0.550,0.498,0.515
56,0.5040036719,0.5119241448,0.5348437973,0.500908888,0.5086452997,0.504,0.512,0.535,0.501,0.509
58,0.5127729453,0.5213901565,0.5354828103,0.5066525947,0.518711018,0.513,0.521,0.535,0.507,0.519
60,0.5121608883,0.531097274,0.5483698612,0.5071631112,0.5305856807,0.512,0.531,0.548,0.507,0.531
62,0.5014500837,0.5272508744,0.5553101962,0.5007951017,0.5285860827,0.501,0.527,0.555,0.501,0.529
64,0.4964858589,0.5159653051,0.5456592907,0.4951687889,0.5152283456,0.496,0.516,0.546,0.495,0.515
66,0.5008446931,0.5106826733,0.531210372,0.4974781131,0.5071483869,0.501,0.511,0.531,0.497,0.507
68,0.5106292849,0.5169692547,0.52853317,0.5042007159,0.5133422632,0.511,0.517,0.529,0.504,0.513
70,0.5106906467,0.5256312111,0.5383465511,0.5077602524,0.5241742225,0.511,0.526,0.538,0.508,0.524
72,0.501574665,0.5259401005,0.5466385984,0.5016161457,0.5258740895,0.502,0.526,0.547,0.502,0.526
74,0.5013399218,0.5169456147,0.5422108858,0.5013255091,0.5161984307,0.501,0.517,0.542,0.501,0.516
76,0.5006122706,0.5093404296,0.5291654608,0.5010575852,0.5065034979,0.501,0.509,0.529,0.501,0.507
78,0.5029206651,0.512798545,0.5238552866,0.4995985839,0.509294321,0.503,0.513,0.524,0.500,0.509
80,0.5087874655,0.5213038698,0.5308121763,0.5075790619,0.5195178437,0.509,0.521,0.531,0.508,0.520
82,0.5060035909,0.5225895598,0.5400842705,0.503882497,0.523540573,0.506,0.523,0.540,0.504,0.524
84,0.5014571615,0.5169267089,0.5389745777,0.4987275399,0.5166865844,0.501,0.517,0.539,0.499,0.517
86,0.4961742446,0.5079416447,0.5287439315,0.4954464899,0.5069492429,0.496,0.508,0.529,0.495,0.507
88,0.504376384,0.5088494403,0.5211996513,0.5008279566,0.5065783441,0.504,0.509,0.521,0.501,0.507
90,0.5067657416,0.5164455323,0.5250775415,0.5042719486,0.5148691417,0.507,0.516,0.525,0.504,0.515
92,0.5055764263,0.5213175602,0.5339567789,0.5031213958,0.5208974231,0.506,0.521,0.534,0.503,0.521
94,0.4990325733,0.5169521512,0.5356894406,0.4993935397,0.5168445809,0.499,0.517,0.536,0.499,0.517
96,0.4994158988,0.5083165411,0.5278102698,0.4980213149,0.5076728327,0.499,0.508,0.528,0.498,0.508
98,0.5016509009,0.5072311406,0.519419839,0.4980013084,0.505060482,0.502,0.507,0.519,0.498,0.505
100,0.5066301672,0.5132683339,0.5208510073,0.503992935,0.5113565858,0.507,0.513,0.521,0.504,0.511


==> mixedSWAP1m.csv <==
step,fidelitywom,fidelity1m,fidelitywomtest,fidelity1mtest,hilbertwom,hilbert1m,hilbertwomtest,hilbert1mtest,fidelitywomround,fidelity1mround,fidelitywomtestround,fidelity1mtestround,hilbertwomround,hilbert1mround,hilbertwomtestround,hilbert1mtestround
0,0.8574424908,0.881681096,0.9093985489,0.9061101162,0.4743830446,0.3694279465,0.289506106,0.2865163944,0.857,0.882,0.909,0.906,0.474,0.369,0.290,0.287
1,0.858095326,0.8844294565,0.9096728234,0.9069083305,0.4717370173,0.3587921913,0.2882102032,0.2824469481,0.858,0.884,0.910,0.907,0.472,0.359,0.288,0.282
2,0.8587263601,0.886920994,0.9099302602,0.9075941736,0.4691724303,0.3492204599,0.2869827404,0.2789589314,0.859,0.887,0.910,0.908,0.469,0.349,0.287,0.279
3,0.8593365056,0.8891795233,0.9101713755,0.9081833546,0.4666870991,0.3406184576,0.2858224571,0.2759817797,0.859,0.889,0.910,0.908,0.467,0.341,0.286,0.276
4,0.8599266681,0.8912277189,0.9103966828,0.9086902073,0.4642787415,0.3328932755,0.2847280177,0.2734485923,0.860,0.891,0.910,0.909,0.464,0.333,0.285,0.273
5,0.8604977419,0.8930868097,0.9106066907,0.9091276117,0.4619449969,0.3259557944,0.2836980226,0.2712973291,0.860,0.893,0.911,0.909,0.462,0.326,0.284,0.271
6,0.8610506066,0.8947764106,0.9108019017,0.9095069933,0.4596834459,0.3197222523,0.2827310193,0.2694714731,0.861,0.895,0.911,0.910,0.460,0.320,0.283,0.269
7,0.861586124,0.8963144582,0.9109828105,0.9098383755,0.4574916277,0.3141151527,0.2818255125,0.2679202886,0.862,0.896,0.911,0.910,0.457,0.314,0.282,0.268
8,0.8621051349,0.8977172196,0.9111499031,0.9101304684,0.4553670573,0.3090636762,0.280979974,0.2665987851,0.862,0.898,0.911,0.910,0.455,0.309,0.281,0.267
9,0.8626084568,0.8989993531,0.9113036552,0.9103907761,0.4533072401,0.3045037357,0.2801928512,0.2654674828,0.863,0.899,0.911,0.910,0.453,0.305,0.280,0.265
10,0.863096882,0.9001739992,0.9114445319,0.9106257144,0.4513096865,0.3003777847,0.2794625755,0.2644920512,0.863,0.900,0.911,0.911,0.451,0.300,0.279,0.264
11,0.8635711759,0.9012528912,0.9115729869,0.9108407284,0.4493719241,0.296634469,0.27878757,0.2636428779,0.864,0.901,0.912,0.911,0.449,0.297,0.279,0.264
12,0.8640320755,0.9022464737,0.9116894615,0.9110404074,0.447491509,0.2932281854,0.2781662559,0.2628946071,0.864,0.902,0.912,0.911,0.447,0.293,0.278,0.263
13,0.8644802884,0.9031640224,0.911794385,0.9112285926,0.4456660357,0.2901185953,0.2775970583,0.262225677,0.864,0.903,0.912,0.911,0.446,0.290,0.278,0.262
14,0.8649164921,0.9040137608,0.9118881739,0.9114084759,0.4438931458,0.2872701266,0.2770784122,0.2616178734,0.865,0.904,0.912,0.911,0.444,0.287,0.277,0.262
15,0.8653413338,0.9048029711,0.9119712318,0.9115826894,0.4421705353,0.2846514856,0.2766087661,0.2610559112,0.865,0.905,0.912,0.912,0.442,0.285,0.277,0.261
16,0.8657554299,0.9055380968,0.9120439497,0.9117533851,0.4404959609,0.2822351929,0.2761865867,0.2605270508,0.866,0.906,0.912,0.912,0.440,0.282,0.276,0.261
17,0.8661593659,0.9062248371,0.9121067058,0.9119223053,0.4388672449,0.2799971521,0.275810362,0.2600207511,0.866,0.906,0.912,0.912,0.439,0.280,0.276,0.260
18,0.8665536969,0.9068682321,0.9121598658,0.912090845,0.4372822797,0.2779162545,0.2754786038,0.2595283599,0.867,0.907,0.912,0.912,0.437,0.278,0.275,0.260
19,0.8669389481,0.9074727402,0.9122037829,0.9122601047,0.4357390306,0.2759740216,0.2751898503,0.25904284,0.867,0.907,0.912,0.912,0.436,0.276,0.275,0.259
20,0.8673156147,0.908042306,0.9122387983,0.9124309383,0.4342355387,0.2741542843,0.2749426676,0.2585585289,0.867,0.908,0.912,0.912,0.434,0.274,0.275,0.259
21,0.8676841632,0.9085804221,0.9122652417,0.9126039921,0.4327699217,0.2724428977,0.2747356515,0.2580709292,0.868,0.909,0.912,0.913,0.433,0.272,0.275,0.258
22,0.8680450319,0.9090901824,0.9122834311,0.9127797399,0.4313403759,0.2708274876,0.2745674277,0.2575765267,0.868,0.909,0.912,0.913,0.431,0.271,0.275,0.258
23,0.8683986316,0.9095743307,0.912293674,0.9129585128,0.4299451754,0.269297228,0.2744366533,0.2570726336,0.868,0.910,0.912,0.913,0.430,0.269,0.274,0.257
24,0.868745347,0.9100353019,0.912296267,0.9131405237,0.4285826727,0.2678426446,0.2743420167,0.256557253,0.869,0.910,0.912,0.913,0.429,0.268,0.274,0.257
25,0.869085537,0.9104752599,0.9122914967,0.9133258892,0.4272512976,0.2664554433,0.2742822375,0.2560289636,0.869,0.910,0.912,0.913,0.427,0.266,0.274,0.256
26,0.8694195363,0.9108961292,0.9122796403,0.9135146477,0.4259495563,0.2651283594,0.274256067,0.2554868199,0.869,0.911,0.912,0.914,0.426,0.265,0.274,0.255
27,0.8697476562,0.9112996244,0.9122609655,0.9137067748,0.42467603,0.2638550263,0.2742622873,0.2549302682,0.870,0.911,0.912,0.914,0.425,0.264,0.274,0.255
28,0.8700701858,0.9116872744,0.9122357315,0.9139021961,0.4234293729,0.262629861,0.2742997114,0.2543590746,0.870,0.912,0.912,0.914,0.423,0.263,0.274,0.254
29,0.8703873929,0.9120604449,0.9122041891,0.9141007984,0.4222083108,0.2614479637,0.2743671821,0.253773264,0.870,0.912,0.912,0.914,0.422,0.261,0.274,0.254
30,0.8706995252,0.9124203575,0.9121665812,0.9143024385,0.4210116385,0.2603050309,0.2744635719,0.2531730685,0.871,0.912,0.912,0.914,0.421,0.260,0.274,0.253
31,0.8710068114,0.9127681066,0.9121231434,0.9145069513,0.4198382176,0.2591972792,0.2745877817,0.252558884,0.871,0.913,0.912,0.915,0.420,0.259,0.275,0.253
32,0.8713094623,0.9131046743,0.9120741039,0.9147141555,0.4186869744,0.2581213794,0.2747387404,0.2519312334,0.871,0.913,0.912,0.915,0.419,0.258,0.275,0.252
33,0.8716076716,0.9134309431,0.9120196846,0.9149238596,0.4175568971,0.2570743985,0.2749154043,0.2512907362,0.872,0.913,0.912,0.915,0.418,0.257,0.275,0.251
34,0.8719016173,0.9137477077,0.9119601009,0.9151358654,0.4164470335,0.2560537499,0.2751167554,0.2506380825,0.872,0.914,0.912,0.915,0.416,0.256,0.275,0.251
35,0.8721914626,0.9140556849,0.9118955622,0.9153499725,0.4153564883,0.2550571493,0.2753418016,0.2499740121,0.872,0.914,0.912,0.915,0.415,0.255,0.275,0.250
36,0.8724773564,0.9143555223,0.9118262724,0.9155659802,0.4142844205,0.2540825768,0.2755895752,0.2492992965,0.872,0.914,0.912,0.916,0.414,0.254,0.276,0.249
37,0.8727594351,0.9146478062,0.91175243,0.9157836905,0.4132300411,0.2531282435,0.2758591321,0.2486147245,0.873,0.915,0.912,0.916,0.413,0.253,0.276,0.249
38,0.8730378228,0.9149330682,0.9116742283,0.9160029097,0.4121926103,0.2521925629,0.2761495515,0.2479210904,0.873,0.915,0.912,0.916,0.412,0.252,0.276,0.248
39,0.8733126323,0.9152117913,0.911591856,0.9162234496,0.4111714352,0.2512741254,0.2764599344,0.2472191843,0.873,0.915,0.912,0.916,0.411,0.251,0.276,0.247
40,0.8735839662,0.9154844155,0.9115054972,0.9164451289,0.4101658672,0.2503716761,0.2767894034,0.2465097845,0.874,0.915,0.912,0.916,0.410,0.250,0.277,0.247
41,0.8738519176,0.9157513417,0.9114153317,0.9166677738,0.4091753,0.2494840962,0.2771371019,0.2457936513,0.874,0.916,0.911,0.917,0.409,0.249,0.277,0.246
42,0.8741165706,0.9160129366,0.9113215349,0.9168912189,0.4081991666,0.2486103855,0.277502193,0.2450715221,0.874,0.916,0.911,0.917,0.408,0.249,0.278,0.245
43,0.8743780014,0.9162695359,0.9112242786,0.9171153069,0.4072369379,0.2477496484,0.2778838595,0.244344108,0.874,0.916,0.911,0.917,0.407,0.248,0.278,0.244
44,0.8746362787,0.9165214476,0.9111237306,0.9173398896,0.4062881198,0.2469010808,0.2782813028,0.2436120913,0.875,0.917,0.911,0.917,0.406,0.247,0.278,0.244
45,0.8748914644,0.916768955,0.9110200553,0.9175648275,0.4053522515,0.2460639588,0.2786937426,0.2428761233,0.875,0.917,0.911,0.918,0.405,0.246,0.279,0.243
46,0.8751436145,0.9170123187,0.9109134134,0.9177899899,0.4044289037,0.2452376294,0.2791204163,0.242136823,0.875,0.917,0.911,0.918,0.404,0.245,0.279,0.242
47,0.8753927793,0.9172517796,0.9108039622,0.9180152546,0.4035176761,0.2444215015,0.2795605783,0.2413947769,0.875,0.917,0.911,0.918,0.404,0.244,0.280,0.241
48,0.875639004,0.9174875602,0.910691856,0.9182405082,0.402618196,0.2436150388,0.2800135002,0.2406505384,0.876,0.917,0.911,0.918,0.403,0.244,0.280,0.241
49,0.8758823294,0.9177198667,0.9105772456,0.9184656453,0.4017301165,0.2428177529,0.2804784695,0.2399046282,0.876,0.918,0.911,0.918,0.402,0.243,0.280,0.240
50,0.8761227923,0.9179488907,0.910460279,0.9186905686,0.4008531147,0.2420291981,0.2809547901,0.2391575343,0.876,0.918,0.910,0.919,0.401,0.242,0.281,0.239
51,0.876360426,0.9181748101,0.910341101,0.9189151886,0.3999868903,0.2412489658,0.2814417811,0.2384097132,0.876,0.918,0.910,0.919,0.400,0.241,0.281,0.238
52,0.8765952603,0.918397791,0.9102198535,0.9191394228,0.3991311638,0.2404766805,0.2819387773,0.2376615904,0.877,0.918,0.910,0.919,0.399,0.240,0.282,0.238
53,0.8768273227,0.9186179881,0.9100966755,0.9193631962,0.3982856753,0.2397119958,0.2824451285,0.2369135614,0.877,0.919,0.910,0.919,0.398,0.240,0.282,0.237
54,0.877056638,0.9188355463,0.9099717032,0.9195864401,0.397450183,0.2389545911,0.282960199,0.2361659928,0.877,0.919,0.910,0.920,0.397,0.239,0.283,0.236
55,0.8772832289,0.9190506013,0.9098450698,0.9198090923,0.3966244622,0.2382041685,0.283483368,0.2354192237,0.877,0.919,0.910,0.920,0.397,0.238,0.283,0.235
56,0.8775071164,0.9192632806,0.9097169058,0.9200310964,0.3958083036,0.2374604504,0.2840140288,0.2346735665,0.878,0.919,0.910,0.920,0.396,0.237,0.284,0.235
57,0.8777283201,0.919473704,0.9095873391,0.9202524018,0.3950015126,0.2367231768,0.2845515891,0.2339293081,0.878,0.919,0.910,0.920,0.395,0.237,0.285,0.234
58,0.8779468581,0.9196819844,0.9094564947,0.9204729631,0.3942039081,0.2359921037,0.2850954703,0.2331867117,0.878,0.920,0.909,0.920,0.394,0.236,0.285,0.233
59,0.8781627479,0.9198882283,0.9093244947,0.9206927401,0.3934153212,0.235267001,0.2856451079,0.2324460172,0.878,0.920,0.909,0.921,0.393,0.235,0.286,0.232
60,0.8783760059,0.9200925366,0.9091914588,0.9209116968,0.3926355945,0.2345476512,0.2861999508,0.2317074431,0.878,0.920,0.909,0.921,0.393,0.235,0.286,0.232
61,0.8785866481,0.9202950046,0.9090575038,0.9211298021,0.3918645814,0.2338338474,0.2867594618,0.2309711871,0.879,0.920,0.909,0.921,0.392,0.234,0.287,0.231
62,0.8787946899,0.9204957229,0.9089227439,0.9213470286,0.3911021448,0.2331253928,0.2873231168,0.2302374277,0.879,0.920,0.909,0.921,0.391,0.233,0.287,0.230
63,0.8790001467,0.9206947778,0.9087872905,0.9215633529,0.3903481564,0.2324220991,0.2878904052,0.229506325,0.879,0.921,0.909,0.922,0.390,0.232,0.288,0.230
64,0.8792030335,0.9208922513,0.9086512523,0.921778755,0.3896024964,0.2317237856,0.2884608296,0.2287780216,0.879,0.921,0.909,0.922,0.390,0.232,0.288,0.229
65,0.8794033658,0.9210882217,0.9085147355,0.9219932184,0.3888650522,0.2310302782,0.2890339057,0.2280526441,0.879,0.921,0.909,0.922,0.389,0.231,0.289,0.228
66,0.8796011587,0.9212827641,0.9083778433,0.9222067296,0.388135718,0.2303414088,0.2896091622,0.2273303036,0.880,0.921,0.908,0.922,0.388,0.230,0.290,0.227
67,0.8797964279,0.9214759501,0.9082406766,0.922419278,0.3874143944,0.2296570145,0.2901861406,0.2266110966,0.880,0.921,0.908,0.922,0.387,0.230,0.290,0.227
68,0.8799891894,0.9216678489,0.9081033331,0.9226308557,0.3867009876,0.2289769368,0.2907643956,0.225895106,0.880,0.922,0.908,0.923,0.387,0.229,0.291,0.226
69,0.8801794594,0.9218585268,0.9079659084,0.9228414573,0.3859954087,0.2283010211,0.2913434944,0.2251824019,0.880,0.922,0.908,0.923,0.386,0.228,0.291,0.225
70,0.8803672549,0.9220480479,0.9078284949,0.9230510798,0.3852975736,0.2276291161,0.2919230167,0.2244730421,0.880,0.922,0.908,0.923,0.385,0.228,0.292,0.224
71,0.880552593,0.922236474,0.9076911827,0.9232597224,0.3846074023,0.2269610735,0.2925025552,0.223767073,0.881,0.922,0.908,0.923,0.385,0.227,0.293,0.224
72,0.8807354918,0.922423865,0.9075540591,0.9234673863,0.3839248186,0.2262967472,0.2930817148,0.2230645301,0.881,0.922,0.908,0.923,0.384,0.226,0.293,0.223
73,0.8809159697,0.9226102793,0.9074172086,0.9236740748,0.3832497494,0.2256359929,0.2936601127,0.2223654385,0.881,0.923,0.907,0.924,0.383,0.226,0.294,0.222
74,0.8810940459,0.9227957735,0.9072807132,0.9238797929,0.3825821248,0.224978668,0.2942373786,0.2216698136,0.881,0.923,0.907,0.924,0.383,0.225,0.294,0.222
75,0.8812697401,0.9229804028,0.9071446522,0.9240845475,0.3819218775,0.2243246311,0.2948131543,0.2209776616,0.881,0.923,0.907,0.924,0.382,0.224,0.295,0.221
76,0.8814430727,0.9231642213,0.9070091023,0.924288347,0.3812689424,0.2236737414,0.2953870937,0.2202889796,0.881,0.923,0.907,0.924,0.381,0.224,0.295,0.220
77,0.8816140649,0.923347282,0.9068741376,0.9244912014,0.3806232564,0.2230258586,0.2959588627,0.2196037563,0.882,0.923,0.907,0.924,0.381,0.223,0.296,0.220
78,0.8817827385,0.9235296368,0.9067398295,0.9246931224,0.3799847585,0.2223808425,0.2965281389,0.2189219722,0.882,0.924,0.907,0.925,0.380,0.222,0.297,0.219
79,0.8819491158,0.9237113371,0.9066062469,0.924894123,0.3793533887,0.2217385526,0.2970946118,0.2182436,0.882,0.924,0.907,0.925,0.379,0.222,0.297,0.218
80,0.88211322,0.9238924334,0.906473456,0.9250942176,0.3787290887,0.2210988482,0.2976579825,0.217568605,0.882,0.924,0.906,0.925,0.379,0.221,0.298,0.218
81,0.8822750747,0.9240729758,0.9063415206,0.9252934223,0.3781118011,0.2204615877,0.2982179634,0.2168969448,0.882,0.924,0.906,0.925,0.378,0.220,0.298,0.217
82,0.8824347043,0.9242530139,0.9062105018,0.9254917542,0.3775014696,0.2198266283,0.2987742786,0.21622857,0.882,0.924,0.906,0.925,0.378,0.220,0.299,0.216
83,0.8825921337,0.9244325972,0.9060804584,0.925689232,0.3768980384,0.2191938261,0.2993266631,0.2155634245,0.883,0.924,0.906,0.926,0.377,0.219,0.299,0.216
84,0.8827473883,0.9246117748,0.9059514466,0.9258858756,0.3763014525,0.2185630356,0.299874863,0.2149014449,0.883,0.925,0.906,0.926,0.376,0.219,0.300,0.215
85,0.8829004943,0.9247905958,0.9058235201,0.9260817062,0.3757116572,0.2179341094,0.3004186355,0.2142425614,0.883,0.925,0.906,0.926,0.376,0.218,0.300,0.214
86,0.8830514781,0.9249691093,0.9056967303,0.9262767466,0.3751285983,0.2173068983,0.3009577484,0.2135866974,0.883,0.925,0.906,0.926,0.375,0.217,0.301,0.214
87,0.8832003668,0.9251473648,0.9055711262,0.9264710206,0.3745522216,0.2166812505,0.3014919801,0.2129337699,0.883,0.925,0.906,0.926,0.375,0.217,0.301,0.213
88,0.8833471879,0.9253254116,0.9054467543,0.9266645538,0.3739824733,0.216057012,0.3020211196,0.2122836891,0.883,0.925,0.905,0.927,0.374,0.216,0.302,0.212
89,0.8834919692,0.9255032998,0.9053236589,0.9268573727,0.3734192996,0.2154340258,0.3025449659,0.2116363588,0.883,0.926,0.905,0.927,0.373,0.215,0.303,0.212
90,0.8836347391,0.9256810795,0.905201882,0.9270495058,0.3728626464,0.214812132,0.3030633283,0.2109916762,0.884,0.926,0.905,0.927,0.373,0.215,0.303,0.211
91,0.8837755261,0.9258588017,0.9050814634,0.9272409825,0.3723124598,0.2141911676,0.303576026,0.2103495319,0.884,0.926,0.905,0.927,0.372,0.214,0.304,0.210
92,0.8839143592,0.9260365177,0.9049624405,0.927431834,0.3717686856,0.2135709661,0.3040828878,0.2097098098,0.884,0.926,0.905,0.927,0.372,0.214,0.304,0.210
93,0.8840512675,0.9262142798,0.9048448489,0.9276220932,0.3712312696,0.2129513573,0.3045837522,0.2090723872,0.884,0.926,0.905,0.928,0.371,0.213,0.305,0.209
94,0.8841862805,0.9263921409,0.9047287216,0.9278117942,0.3707001571,0.2123321672,0.3050784669,0.2084371344,0.884,0.926,0.905,0.928,0.371,0.212,0.305,0.208
95,0.8843194278,0.9265701548,0.9046140899,0.9280009731,0.3701752933,0.2117132178,0.305566889,0.2078039151,0.884,0.927,0.905,0.928,0.370,0.212,0.306,0.208
96,0.8844507391,0.9267483762,0.9045009828,0.9281896676,0.369656623,0.2110943266,0.3060488843,0.2071725856,0.884,0.927,0.905,0.928,0.370,0.211,0.306,0.207
97,0.8845802445,0.9269268612,0.9043894275,0.928377917,0.3691440909,0.2104753068,0.3065243276,0.2065429952,0.885,0.927,0.904,0.928,0.369,0.210,0.307,0.207
98,0.8847079737,0.9271056666,0.9042794492,0.9285657628,0.3686376412,0.2098559668,0.3069931021,0.205914986,0.885,0.927,0.904,0.929,0.369,0.210,0.307,0.206
99,0.884833957,0.9272848506,0.904171071,0.9287532481,0.3681372177,0.2092361099,0.3074550996,0.2052883923,0.885,0.927,0.904,0.929,0.368,0.209,0.307,0.205
100,0.8849582243,0.9274644728,0.9040643144,0.9289404182,0.3676427641,0.2086155346,0.3079102199,0.2046630411,0.885,0.927,0.904,0.929,0.368,0.209,0.308,0.205
101,0.8850808057,0.9276445941,0.903959199,0.9291273204,0.3671542236,0.2079940335,0.3083583709,0.2040387512,0.885,0.928,0.904,0.929,0.367,0.208,0.308,0.204
102,0.8852017312,0.9278252767,0.9038557426,0.9293140041,0.3666715391,0.2073713941,0.308799468,0.2034153335,0.885,0.928,0.904,0.929,0.367,0.207,0.309,0.203
103,0.8853210307,0.9280065847,0.9037539613,0.929500521,0.3661946533,0.2067473979,0.3092334345,0.2027925906,0.885,0.928,0.904,0.930,0.366,0.207,0.309,0.203
104,0.8854387339,0.9281885834,0.9036538694,0.9296869251,0.3657235083,0.2061218203,0.309660201,0.2021703166,0.885,0.928,0.904,0.930,0.366,0.206,0.310,0.202
105,0.8855548706,0.9283713402,0.9035554798,0.929873273,0.3652580462,0.2054944306,0.310079705,0.201548297,0.886,0.928,0.904,0.930,0.365,0.205,0.310,0.202
106,0.8856694701,0.9285549241,0.9034588037,0.9300596235,0.3647982088,0.2048649915,0.3104918913,0.2009263081,0.886,0.929,0.903,0.930,0.365,0.205,0.310,0.201
107,0.885782562,0.928739406,0.9033638508,0.9302460383,0.3643439374,0.2042332593,0.3108967111,0.2003041172,0.886,0.929,0.903,0.930,0.364,0.204,0.311,0.200
108,0.8858941751,0.9289248587,0.9032706293,0.9304325816,0.3638951732,0.2035989833,0.3112941225,0.1996814818,0.886,0.929,0.903,0.930,0.364,0.204,0.311,0.200
109,0.8860043383,0.929111357,0.9031791459,0.9306193206,0.3634518574,0.2029619055,0.3116840897,0.19905815,0.886,0.929,0.903,0.931,0.363,0.203,0.312,0.199
110,0.8861130802,0.9292989779,0.903089406,0.9308063253,0.3630139306,0.2023217611,0.3120665831,0.1984338598,0.886,0.929,0.903,0.931,0.363,0.202,0.312,0.198
111,0.8862204291,0.9294878006,0.9030014137,0.9309936688,0.3625813336,0.2016782774,0.3124415791,0.1978083387,0.886,0.929,0.903,0.931,0.363,0.202,0.312,0.198
112,0.8863264129,0.9296779065,0.9029151718,0.9311814274,0.3621540068,0.2010311743,0.3128090597,0.1971813038,0.886,0.930,0.903,0.931,0.362,0.201,0.313,0.197
113,0.8864310593,0.9298693792,0.9028306816,0.9313696805,0.3617318906,0.2003801637,0.3131690125,0.1965524614,0.886,0.930,0.903,0.931,0.362,0.200,0.313,0.197
114,0.8865343955,0.9300623049,0.9027479435,0.9315585111,0.3613149254,0.1997249496,0.3135214307,0.1959215063,0.887,0.930,0.903,0.932,0.361,0.200,0.314,0.196
115,0.8866364485,0.9302567722,0.9026669567,0.9317480053,0.3609030513,0.1990652275,0.3138663122,0.1952881224,0.887,0.930,0.903,0.932,0.361,0.199,0.314,0.195
116,0.8867372448,0.9304528722,0.9025877191,0.9319382533,0.3604962086,0.1984006848,0.3142036602,0.1946519814,0.887,0.930,0.903,0.932,0.360,0.198,0.314,0.195
117,0.8868368106,0.9306506988,0.9025102277,0.9321293485,0.3600943374,0.1977310003,0.3145334826,0.1940127432,0.887,0.931,0.903,0.932,0.360,0.198,0.315,0.194
118,0.8869351717,0.9308503483,0.9024344784,0.9323213886,0.3596973781,0.1970558439,0.3148557919,0.1933700554,0.887,0.931,0.902,0.932,0.360,0.197,0.315,0.193
119,0.8870323534,0.9310519199,0.9023604662,0.9325144748,0.3593052709,0.1963748768,0.315170605,0.1927235531,0.887,0.931,0.902,0.933,0.359,0.196,0.315,0.193
120,0.8871283806,0.9312555156,0.9022881851,0.9327087126,0.3589179562,0.1956877513,0.3154779429,0.1920728584,0.887,0.931,0.902,0.933,0.359,0.196,0.315,0.192
121,0.8872232778,0.9314612402,0.9022176281,0.9329042116,0.3585353743,0.1949941106,0.315777831,0.1914175805,0.887,0.931,0.902,0.933,0.359,0.195,0.316,0.191
122,0.8873170691,0.9316692014,0.9021487875,0.9331010858,0.3581574661,0.1942935888,0.3160702982,0.1907573153,0.887,0.932,0.902,0.933,0.358,0.194,0.316,0.191
123,0.887409778,0.9318795099,0.9020816547,0.9332994532,0.3577841722,0.1935858106,0.3163553774,0.190091645,0.887,0.932,0.902,0.933,0.358,0.194,0.316,0.190
124,0.8875014278,0.9320922794,0.9020162204,0.9334994366,0.3574154335,0.1928703917,0.316633105,0.1894201382,0.888,0.932,0.902,0.933,0.357,0.193,0.317,0.189
125,0.8875920411,0.9323076265,0.9019524743,0.9337011632,0.3570511914,0.1921469385,0.3169035205,0.1887423495,0.888,0.932,0.902,0.934,0.357,0.192,0.317,0.189
126,0.8876816401,0.9325256709,0.9018904058,0.9339047648,0.3566913871,0.1914150481,0.3171666671,0.1880578197,0.888,0.933,0.902,0.934,0.357,0.191,0.317,0.188
127,0.8877702467,0.9327465353,0.9018300033,0.934110378,0.3563359624,0.1906743084,0.3174225907,0.1873660752,0.888,0.933,0.902,0.934,0.356,0.191,0.317,0.187
128,0.8878578821,0.9329703455,0.9017712546,0.934318144,0.3559848592,0.1899242985,0.3176713402,0.1866666282,0.888,0.933,0.902,0.934,0.356,0.190,0.318,0.187
129,0.8879445672,0.9331972303,0.9017141471,0.9345282092,0.3556380198,0.1891645884,0.3179129675,0.1859589766,0.888,0.933,0.902,0.935,0.356,0.189,0.318,0.186
130,0.8880303224,0.9334273215,0.9016586674,0.9347407243,0.3552953868,0.1883947392,0.3181475268,0.1852426043,0.888,0.933,0.902,0.935,0.355,0.188,0.318,0.185
131,0.8881151675,0.933660754,0.9016048018,0.9349558454,0.3549569031,0.1876143038,0.3183750749,0.1845169808,0.888,0.934,0.902,0.935,0.355,0.188,0.318,0.185
132,0.8881991221,0.9338976655,0.9015525357,0.9351737332,0.3546225122,0.1868228267,0.3185956711,0.1837815617,0.888,0.934,0.902,0.935,0.355,0.187,0.319,0.184
133,0.8882822051,0.9341381965,0.9015018546,0.9353945533,0.3542921576,0.1860198446,0.3188093767,0.1830357887,0.888,0.934,0.902,0.935,0.354,0.186,0.319,0.183
134,0.888364435,0.9343824905,0.901452743,0.9356184763,0.3539657836,0.1852048869,0.3190162551,0.1822790899,0.888,0.934,0.901,0.936,0.354,0.185,0.319,0.182
135,0.88844583,0.9346306936,0.9014051853,0.9358456775,0.3536433346,0.184377476,0.3192163718,0.1815108804,0.888,0.935,0.901,0.936,0.354,0.184,0.319,0.182
136,0.8885264077,0.9348829543,0.9013591654,0.9360763369,0.3533247557,0.1835371277,0.319409794,0.1807305625,0.889,0.935,0.901,0.936,0.353,0.184,0.319,0.181
137,0.8886061852,0.9351394236,0.9013146669,0.9363106392,0.3530099924,0.1826833526,0.3195965908,0.1799375263,0.889,0.935,0.901,0.936,0.353,0.183,0.320,0.180
138,0.8886851793,0.9354002548,0.9012716731,0.9365487735,0.3526989905,0.181815656,0.3197768325,0.1791311504,0.889,0.935,0.901,0.937,0.353,0.182,0.320,0.179
139,0.8887634064,0.935665603,0.9012301669,0.9367909332,0.3523916964,0.1809335392,0.3199505912,0.1783108028,0.889,0.936,0.901,0.937,0.352,0.181,0.320,0.178
140,0.8888408823,0.9359356253,0.9011901309,0.9370373158,0.3520880572,0.1800365004,0.3201179405,0.1774758416,0.889,0.936,0.901,0.937,0.352,0.180,0.320,0.177
141,0.8889176224,0.9362104803,0.9011515476,0.9372881226,0.3517880201,0.1791240357,0.3202789548,0.1766256163,0.889,0.936,0.901,0.937,0.352,0.179,0.320,0.177
142,0.8889936418,0.9364903277,0.901114399,0.9375435585,0.3514915331,0.1781956403,0.32043371,0.1757594688,0.889,0.936,0.901,0.938,0.351,0.178,0.320,0.176
143,0.8890689551,0.9367753281,0.9010786672,0.9378038316,0.3511985448,0.1772508098,0.3205822831,0.1748767346,0.889,0.937,0.901,0.938,0.351,0.177,0.321,0.175
144,0.8891435766,0.9370656427,0.9010443338,0.9380691527,0.3509090041,0.1762890417,0.3207247518,0.1739767449,0.889,0.937,0.901,0.938,0.351,0.176,0.321,0.174
145,0.88921752,0.9373614329,0.9010113805,0.9383397351,0.3506228606,0.1753098367,0.3208611949,0.1730588278,0.889,0.937,0.901,0.938,0.351,0.175,0.321,0.173
146,0.8892907989,0.9376628595,0.9009797886,0.9386157939,0.3503400644,0.1743127007,0.320991692,0.1721223102,0.889,0.938,0.901,0.939,0.350,0.174,0.321,0.172
147,0.8893634263,0.9379700828,0.9009495394,0.9388975457,0.3500605663,0.1732971467,0.3211163233,0.1711665202,0.889,0.938,0.901,0.939,0.350,0.173,0.321,0.171
148,0.8894354148,0.9382832614,0.9009206142,0.9391852074,0.3497843174,0.1722626962,0.3212351696,0.170190789,0.889,0.938,0.901,0.939,0.350,0.172,0.321,0.170
149,0.8895067769,0.9386025523,0.900892994,0.9394789964,0.3495112696,0.1712088822,0.3213483123,0.1691944535,0.890,0.939,0.901,0.939,0.350,0.171,0.321,0.169
150,0.8895775244,0.9389281098,0.9008666597,0.9397791292,0.3492413754,0.1701352506,0.3214558333,0.1681768593,0.890,0.939,0.901,0.940,0.349,0.170,0.321,0.168
151,0.889647669,0.9392600848,0.9008415923,0.9400858206,0.3489745877,0.1690413634,0.3215578149,0.167137363,0.890,0.939,0.901,0.940,0.349,0.169,0.322,0.167
152,0.889717222,0.9395986244,0.9008177726,0.9403992833,0.3487108601,0.1679268007,0.3216543395,0.1660753358,0.890,0.940,0.901,0.940,0.349,0.168,0.322,0.166
153,0.8897861943,0.9399438712,0.9007951816,0.9407197265,0.3484501468,0.1667911637,0.32174549,0.1649901667,0.890,0.940,0.901,0.941,0.348,0.167,0.322,0.165
154,0.8898545966,0.9402959619,0.9007737999,0.941047355,0.3481924027,0.1656340776,0.3218313495,0.1638812658,0.890,0.940,0.901,0.941,0.348,0.166,0.322,0.164
155,0.8899224391,0.9406550271,0.9007536085,0.9413823685,0.347937583,0.1644551944,0.321912001,0.1627480682,0.890,0.941,0.901,0.941,0.348,0.164,0.322,0.163
156,0.8899897319,0.9410211899,0.900734588,0.9417249597,0.3476856437,0.163254196,0.3219875278,0.1615900382,0.890,0.941,0.901,0.942,0.348,0.163,0.322,0.162
157,0.8900564846,0.9413945655,0.9007167194,0.9420753139,0.3474365415,0.1620307977,0.3220580131,0.1604066727,0.890,0.941,0.901,0.942,0.347,0.162,0.322,0.160
158,0.8901227067,0.9417752598,0.9006999835,0.9424336071,0.3471902334,0.1607847512,0.3221235401,0.1591975061,0.890,0.942,0.901,0.942,0.347,0.161,0.322,0.159
159,0.8901884073,0.9421633685,0.9006843612,0.9428000053,0.3469466773,0.159515848,0.3221841918,0.1579621145,0.890,0.942,0.901,0.943,0.347,0.160,0.322,0.158
160,0.8902535952,0.9425589761,0.9006698334,0.9431746625,0.3467058315,0.158223923,0.3222400512,0.1567001199,0.890,0.943,0.901,0.943,0.347,0.158,0.322,0.157
161,0.8903182791,0.9429621551,0.9006563812,0.9435577198,0.3464676549,0.156908858,0.322291201,0.1554111955,0.890,0.943,0.901,0.944,0.346,0.157,0.322,0.155
162,0.8903824673,0.9433729645,0.9006439855,0.9439493039,0.3462321071,0.1555705846,0.3223377237,0.1540950695,0.890,0.943,0.901,0.944,0.346,0.156,0.322,0.154
163,0.8904461678,0.943791449,0.9006326276,0.9443495252,0.3459991482,0.1542090883,0.3223797015,0.1527515302,0.890,0.944,0.901,0.944,0.346,0.154,0.322,0.153
164,0.8905093885,0.9442176381,0.9006222887,0.9447584772,0.3457687389,0.1528244117,0.3224172164,0.1513804308,0.891,0.944,0.901,0.945,0.346,0.153,0.322,0.151
165,0.8905721369,0.9446515446,0.9006129501,0.9451762342,0.3455408405,0.1514166572,0.3224503499,0.1499816936,0.891,0.945,0.901,0.945,0.346,0.151,0.322,0.150
166,0.8906344205,0.9450931642,0.9006045933,0.9456028505,0.3453154149,0.149985991,0.3224791832,0.1485553146,0.891,0.945,0.901,0.946,0.345,0.150,0.322,0.149
167,0.8906962464,0.9455424739,0.9005971997,0.9460383586,0.3450924246,0.148532645,0.3225037968,0.1471013676,0.891,0.946,0.901,0.946,0.345,0.149,0.323,0.147
168,0.8907576215,0.9459994315,0.9005907511,0.9464827682,0.3448718326,0.1470569206,0.3225242712,0.1456200084,0.891,0.946,0.901,0.946,0.345,0.147,0.323,0.146
169,0.8908185526,0.9464639745,0.9005852292,0.9469360647,0.3446536024,0.14555919,0.3225406861,0.1441114783,0.891,0.946,0.901,0.947,0.345,0.146,0.323,0.144
170,0.8908790462,0.9469360197,0.900580616,0.9473982082,0.3444376982,0.1440398994,0.3225531207,0.1425761077,0.891,0.947,0.901,0.947,0.344,0.144,0.323,0.143
171,0.8909391085,0.9474154617,0.9005768934,0.9478691321,0.3442240848,0.1424995698,0.3225616537,0.1410143186,0.891,0.947,0.901,0.948,0.344,0.142,0.323,0.141
172,0.8909987458,0.9479021733,0.9005740438,0.9483487428,0.3440127274,0.140938799,0.3225663632,0.1394266275,0.891,0.948,0.901,0.948,0.344,0.141,0.323,0.139
173,0.8910579641,0.948396004,0.9005720493,0.9488369181,0.3438035917,0.139358262,0.3225673268,0.1378136472,0.891,0.948,0.901,0.949,0.344,0.139,0.323,0.138
174,0.891116769,0.9488967806,0.9005708925,0.9493335071,0.3435966443,0.1377587118,0.3225646213,0.1361760875,0.891,0.949,0.901,0.949,0.344,0.138,0.323,0.136
175,0.8911751663,0.949404306,0.9005705559,0.9498383298,0.3433918518,0.1361409791,0.322558323,0.134514757,0.891,0.949,0.901,0.950,0.343,0.136,0.323,0.135
176,0.8912331614,0.9499183601,0.9005710225,0.9503511761,0.3431891818,0.1345059716,0.3225485074,0.1328305618,0.891,0.950,0.901,0.950,0.343,0.135,0.323,0.133
177,0.8912907595,0.9504386989,0.9005722751,0.9508718068,0.3429886022,0.1328546728,0.3225352495,0.1311245058,0.891,0.950,0.901,0.951,0.343,0.133,0.323,0.131
178,0.8913479659,0.9509650555,0.9005742969,0.9513999527,0.3427900815,0.1311881402,0.3225186235,0.1293976882,0.891,0.951,0.901,0.951,0.343,0.131,0.323,0.129
179,0.8914047856,0.9514971401,0.900577071,0.9519353158,0.3425935886,0.1295075028,0.3224987029,0.127651302,0.891,0.951,0.901,0.952,0.343,0.130,0.322,0.128
180,0.8914612234,0.9520346406,0.900580581,0.9524775692,0.3423990929,0.1278139577,0.3224755604,0.1258866303,0.891,0.952,0.901,0.952,0.342,0.128,0.322,0.126
181,0.891517284,0.9525772237,0.9005848105,0.9530263584,0.3422065646,0.1261087671,0.322449268,0.1241050426,0.892,0.953,0.901,0.953,0.342,0.126,0.322,0.124
182,0.891572972,0.9531245354,0.9005897433,0.9535813024,0.3420159739,0.1243932533,0.3224198971,0.1223079897,0.892,0.953,0.901,0.954,0.342,0.124,0.322,0.122
183,0.891628292,0.953676202,0.9005953633,0.9541419945,0.3418272919,0.1226687943,0.3223875181,0.1204969989,0.892,0.954,0.901,0.954,0.342,0.123,0.322,0.120
184,0.8916832483,0.9542318321,0.9006016547,0.9547080043,0.34164049,0.1209368181,0.3223522008,0.118673667,0.892,0.954,0.901,0.955,0.342,0.121,0.322,0.119
185,0.8917378451,0.9547910173,0.9006086018,0.9552788792,0.3414555401,0.119198797,0.322314014,0.1168396538,0.892,0.955,0.901,0.955,0.341,0.119,0.322,0.117
186,0.8917920865,0.955353334,0.9006161891,0.9558541464,0.3412724145,0.117456241,0.322273026,0.1149966745,0.892,0.955,0.901,0.956,0.341,0.117,0.322,0.115
187,0.8918459766,0.9559183452,0.9006244013,0.9564333149,0.3410910861,0.1157106913,0.3222293041,0.1131464914,0.892,0.956,0.901,0.956,0.341,0.116,0.322,0.113
188,0.8918995193,0.9564856024,0.9006332233,0.957015878,0.340911528,0.1139637128,0.3221829148,0.1112909055,0.892,0.956,0.901,0.957,0.341,0.114,0.322,0.111
189,0.8919527184,0.9570546471,0.9006426401,0.9576013154,0.3407337141,0.1122168873,0.3221339239,0.1094317475,0.892,0.957,0.901,0.958,0.341,0.112,0.322,0.109
190,0.8920055777,0.9576250135,0.9006526371,0.9581890958,0.3405576185,0.1104718055,0.3220823962,0.1075708684,0.892,0.958,0.901,0.958,0.341,0.110,0.322,0.108
191,0.8920581007,0.9581962299,0.9006631995,0.9587786798,0.3403832157,0.1087300593,0.3220283959,0.1057101303,0.892,0.958,0.901,0.959,0.340,0.109,0.322,0.106
192,0.892110291,0.9587678213,0.900674313,0.959369522,0.3402104807,0.1069932347,0.3219719862,0.1038513965,0.892,0.959,0.901,0.959,0.340,0.107,0.322,0.104
193,0.8921621521,0.9593393113,0.9006859635,0.9599610743,0.3400393889,0.1052629033,0.3219132296,0.1019965224,0.892,0.959,0.901,0.960,0.340,0.105,0.322,0.102
194,0.8922136873,0.9599102243,0.9006981369,0.9605527881,0.3398699162,0.1035406157,0.3218521876,0.1001473459,0.892,0.960,0.901,0.961,0.340,0.104,0.322,0.100
195,0.8922649,0.9604800879,0.9007108193,0.9611441172,0.3397020387,0.1018278936,0.3217889211,0.0983056782,0.892,0.960,0.901,0.961,0.340,0.102,0.322,0.098
196,0.8923157934,0.9610484344,0.9007239972,0.9617345204,0.3395357332,0.1001262232,0.3217234901,0.0964732953,0.892,0.961,0.901,0.962,0.340,0.100,0.322,0.096
197,0.8923663706,0.9616148033,0.9007376571,0.9623234637,0.3393709765,0.0984370483,0.3216559536,0.0946519292,0.892,0.962,0.901,0.962,0.339,0.098,0.322,0.095
198,0.8924166347,0.9621787432,0.9007517857,0.9629104233,0.3392077461,0.0967617645,0.3215863699,0.0928432602,0.892,0.962,0.901,0.963,0.339,0.097,0.322,0.093
199,0.8924665888,0.9627398133,0.90076637,0.9634948874,0.3390460197,0.0951017131,0.3215147965,0.0910489098,0.892,0.963,0.901,0.963,0.339,0.095,0.322,0.091
200,0.8925162358,0.9632975856,0.9007813969,0.9640763583,0.3388857754,0.0934581761,0.32144129,0.0892704338,0.893,0.963,0.901,0.964,0.339,0.093,0.321,0.089
201,0.8925655786,0.963851646,0.900796854,0.9646543548,0.3387269918,0.0918323718,0.3213659063,0.0875093162,0.893,0.964,0.901,0.965,0.339,0.092,0.321,0.088
202,0.8926146201,0.9644015961,0.9008127285,0.9652284135,0.3385696476,0.0902254504,0.3212887004,0.0857669645,0.893,0.964,0.901,0.965,0.339,0.090,0.321,0.086
203,0.892663363,0.9649470543,0.9008290081,0.9657980905,0.3384137221,0.0886384909,0.3212097263,0.0840447048,0.893,0.965,0.901,0.966,0.338,0.089,0.321,0.084
204,0.89271181,0.9654876572,0.9008456808,0.9663629631,0.3382591947,0.0870724983,0.3211290375,0.082343778,0.893,0.965,0.901,0.966,0.338,0.087,0.321,0.082
205,0.892759964,0.9660230601,0.9008627344,0.9669226306,0.3381060454,0.0855284014,0.3210466865,0.0806653376,0.893,0.966,0.901,0.967,0.338,0.086,0.321,0.081
206,0.8928078274,0.9665529384,0.9008801573,0.9674767152,0.3379542543,0.0840070512,0.3209627251,0.0790104466,0.893,0.967,0.901,0.967,0.338,0.084,0.321,0.079
207,0.8928554028,0.9670769878,0.9008979377,0.9680248633,0.3378038019,0.0825092203,0.3208772041,0.0773800769,0.893,0.967,0.901,0.968,0.338,0.083,0.321,0.077
208,0.8929026929,0.967594925,0.9009160642,0.9685667454,0.3376546691,0.0810356023,0.3207901737,0.0757751083,0.893,0.968,0.901,0.969,0.338,0.081,0.321,0.076
209,0.8929497001,0.968106488,0.9009345256,0.969102057,0.337506837,0.079586812,0.3207016833,0.0741963287,0.893,0.968,0.901,0.969,0.338,0.080,0.321,0.074
210,0.8929964268,0.9686114363,0.9009533107,0.9696305183,0.337360287,0.0781633864,0.3206117813,0.0726444346,0.893,0.969,0.901,0.970,0.337,0.078,0.321,0.073
211,0.8930428755,0.9691095508,0.9009724087,0.9701518749,0.337215001,0.0767657857,0.3205205155,0.0711200325,0.893,0.969,0.901,0.970,0.337,0.077,0.321,0.071
212,0.8930890486,0.969600634,0.9009918087,0.9706658967,0.3370709608,0.0753943953,0.320427933,0.0696236408,0.893,0.970,0.901,0.971,0.337,0.075,0.320,0.070
213,0.8931349484,0.9700845096,0.9010115002,0.9711723786,0.3369281489,0.0740495272,0.3203340798,0.0681556919,0.893,0.970,0.901,0.971,0.337,0.074,0.320,0.068
214,0.8931805772,0.970561022,0.9010314728,0.9716711391,0.3367865479,0.0727314231,0.3202390016,0.0667165352,0.893,0.971,0.901,0.972,0.337,0.073,0.320,0.067
215,0.8932259373,0.9710300362,0.9010517163,0.9721620205,0.3366461405,0.0714402568,0.3201427429,0.0653064403,0.893,0.971,0.901,0.972,0.337,0.071,0.320,0.065
216,0.8932710309,0.9714914372,0.9010722205,0.9726448877,0.3365069101,0.0701761372,0.3200453477,0.0639256,0.893,0.971,0.901,0.973,0.337,0.070,0.320,0.064
217,0.8933158603,0.971945129,0.9010929756,0.9731196279,0.3363688399,0.0689391114,0.3199468591,0.0625741345,0.893,0.972,0.901,0.973,0.336,0.069,0.320,0.063
218,0.8933604276,0.9723910345,0.9011139718,0.9735861493,0.3362319136,0.067729168,0.3198473196,0.0612520949,0.893,0.972,0.901,0.974,0.336,0.068,0.320,0.061
219,0.8934047349,0.9728290944,0.9011351995,0.9740443805,0.3360961153,0.0665462408,0.319746771,0.0599594675,0.893,0.973,0.901,0.974,0.336,0.067,0.320,0.060
220,0.8934487845,0.9732592664,0.9011566493,0.9744942692,0.335961429,0.065390212,0.3196452541,0.058696178,0.893,0.973,0.901,0.974,0.336,0.065,0.320,0.059
221,0.8934925784,0.9736815245,0.901178312,0.9749357816,0.3358278391,0.0642609161,0.3195428094,0.0574620955,0.893,0.974,0.901,0.975,0.336,0.064,0.320,0.057
222,0.8935361187,0.9740958582,0.9012001784,0.9753689013,0.3356953304,0.0631581433,0.3194394762,0.0562570367,0.894,0.974,0.901,0.975,0.336,0.063,0.319,0.056
223,0.8935794075,0.9745022714,0.9012222395,0.9757936278,0.3355638877,0.062081643,0.3193352935,0.0550807703,0.894,0.975,0.901,0.976,0.336,0.062,0.319,0.055
224,0.8936224467,0.9749007817,0.9012444867,0.9762099761,0.3354334961,0.0610311275,0.3192302995,0.0539330211,0.894,0.975,0.901,0.976,0.335,0.061,0.319,0.054
225,0.8936652384,0.9752914194,0.9012669112,0.9766179751,0.335304141,0.0600062753,0.3191245316,0.0528134737,0.894,0.975,0.901,0.977,0.335,0.060,0.319,0.053
226,0.8937077847,0.9756742268,0.9012895045,0.977017667,0.3351758079,0.0590067345,0.3190180266,0.0517217771,0.894,0.976,0.901,0.977,0.335,0.059,0.319,0.052
227,0.8937500873,0.9760492568,0.9013122583,0.9774091058,0.3350484827,0.0580321263,0.3189108205,0.0506575477,0.894,0.976,0.901,0.977,0.335,0.058,0.319,0.051
228,0.8937921484,0.9764165729,0.9013351644,0.9777923569,0.3349221513,0.0570820476,0.318802949,0.0496203735,0.894,0.976,0.901,0.978,0.335,0.057,0.319,0.050
229,0.8938339699,0.9767762475,0.9013582148,0.9781674955,0.3347967999,0.0561560745,0.3186944467,0.0486098174,0.894,0.977,0.901,0.978,0.335,0.056,0.319,0.049
230,0.8938755535,0.9771283615,0.9013814014,0.9785346061,0.3346724149,0.0552537649,0.3185853478,0.0476254205,0.894,0.977,0.901,0.979,0.335,0.055,0.319,0.048
231,0.8939169014,0.9774730035,0.9014047166,0.9788937814,0.3345489829,0.0543746612,0.3184756858,0.0466667054,0.894,0.977,0.901,0.979,0.335,0.054,0.318,0.047
232,0.8939580153,0.9778102689,0.9014281528,0.9792451216,0.3344264907,0.0535182929,0.3183654937,0.0457331787,0.894,0.978,0.901,0.979,0.334,0.054,0.318,0.046
233,0.8939988971,0.9781402594,0.9014517024,0.9795887334,0.3343049253,0.0526841789,0.3182548035,0.0448243343,0.894,0.978,0.901,0.980,0.334,0.053,0.318,0.045
234,0.8940395486,0.9784630819,0.901475358,0.9799247291,0.3341842738,0.0518718299,0.318143647,0.0439396556,0.894,0.978,0.901,0.980,0.334,0.052,0.318,0.044
235,0.8940799718,0.9787788483,0.9014991125,0.9802532264,0.3340645236,0.0510807504,0.3180320552,0.0430786179,0.894,0.979,0.901,0.980,0.334,0.051,0.318,0.043
236,0.8941201684,0.9790876743,0.9015229588,0.980574347,0.3339456623,0.0503104404,0.3179200586,0.0422406909,0.894,0.979,0.902,0.981,0.334,0.050,0.318,0.042
237,0.8941601402,0.9793896794,0.9015468899,0.9808882167,0.3338276775,0.0495603976,0.3178076868,0.0414253401,0.894,0.979,0.902,0.981,0.334,0.050,0.318,0.041
238,0.8941998891,0.979684986,0.901570899,0.9811949639,0.3337105571,0.0488301186,0.3176949693,0.0406320295,0.894,0.980,0.902,0.981,0.334,0.049,0.318,0.041
239,0.8942394167,0.979973719,0.9015949794,0.98149472,0.3335942892,0.0481191007,0.3175819346,0.0398602224,0.894,0.980,0.902,0.981,0.334,0.048,0.318,0.040
240,0.894278725,0.9802560051,0.9016191246,0.9817876181,0.3334788619,0.0474268428,0.3174686109,0.0391093837,0.894,0.980,0.902,0.982,0.333,0.047,0.317,0.039
241,0.8943178157,0.9805319726,0.901643328,0.9820737929,0.3333642637,0.0467528474,0.3173550256,0.0383789805,0.894,0.981,0.902,0.982,0.333,0.047,0.317,0.038
242,0.8943566904,0.9808017509,0.9016675834,0.9823533801,0.333250483,0.0460966207,0.3172412059,0.0376684841,0.894,0.981,0.902,0.982,0.333,0.046,0.317,0.038
243,0.894395351,0.9810654701,0.9016918845,0.9826265163,0.3331375085,0.0454576743,0.317127178,0.0369773704,0.894,0.981,0.902,0.983,0.333,0.045,0.317,0.037
244,0.8944337992,0.9813232604,0.9017162253,0.9828933381,0.3330253291,0.044835526,0.3170129681,0.0363051215,0.894,0.981,0.902,0.983,0.333,0.045,0.317,0.036
245,0.8944720367,0.9815752523,0.9017405999,0.9831539821,0.3329139338,0.0442297,0.3168986013,0.0356512261,0.894,0.982,0.902,0.983,0.333,0.044,0.317,0.036
246,0.8945100653,0.9818215757,0.9017650022,0.9834085847,0.3328033115,0.0436397284,0.3167841025,0.0350151803,0.895,0.982,0.902,0.983,0.333,0.044,0.317,0.035
247,0.8945478865,0.9820623603,0.9017894268,0.9836572813,0.3326934518,0.0430651509,0.3166694962,0.0343964884,0.895,0.982,0.902,0.984,0.333,0.043,0.317,0.034
248,0.8945855022,0.9822977345,0.9018138678,0.9839002068,0.3325843438,0.0425055161,0.3165548062,0.0337946634,0.895,0.982,0.902,0.984,0.333,0.043,0.317,0.034
249,0.894622914,0.9825278261,0.9018383199,0.9841374947,0.3324759773,0.0419603813,0.3164400557,0.0332092274,0.895,0.983,0.902,0.984,0.332,0.042,0.316,0.033
250,0.8946601236,0.9827527613,0.9018627775,0.9843692772,0.3323683417,0.0414293131,0.3163252676,0.0326397121,0.895,0.983,0.902,0.984,0.332,0.041,0.316,0.033
251,0.8946971326,0.9829726651,0.9018872355,0.9845956851,0.332261427,0.0409118877,0.3162104643,0.0320856589,0.895,0.983,0.902,0.985,0.332,0.041,0.316,0.032
252,0.8947339428,0.9831876608,0.9019116886,0.9848168473,0.3321552231,0.0404076911,0.3160956678,0.0315466193,0.895,0.983,0.902,0.985,0.332,0.040,0.316,0.032
253,0.8947705557,0.98339787,0.9019361318,0.9850328912,0.3320497201,0.0399163192,0.3159808993,0.0310221552,0.895,0.983,0.902,0.985,0.332,0.040,0.316,0.031
254,0.8948069731,0.9836034125,0.90196056,0.985243942,0.331944908,0.0394373779,0.3158661799,0.0305118387,0.895,0.984,0.902,0.985,0.332,0.039,0.316,0.031
255,0.8948431965,0.9838044061,0.9019849685,0.985450123,0.3318407772,0.0389704833,0.31575153,0.0300152525,0.895,0.984,0.902,0.985,0.332,0.039,0.316,0.030
256,0.8948792277,0.9840009665,0.9020093524,0.9856515554,0.3317373182,0.0385152615,0.3156369698,0.0295319898,0.895,0.984,0.902,0.986,0.332,0.039,0.316,0.030
257,0.8949150681,0.9841932075,0.902033707,0.9858483582,0.3316345215,0.038071349,0.3155225189,0.0290616543,0.895,0.984,0.902,0.986,0.332,0.038,0.316,0.029
258,0.8949507195,0.9843812405,0.9020580279,0.986040648,0.3315323776,0.0376383921,0.3154081964,0.0286038603,0.895,0.984,0.902,0.986,0.332,0.038,0.315,0.029
259,0.8949861835,0.9845651748,0.9020823104,0.9862285394,0.3314308775,0.0372160473,0.3152940212,0.0281582323,0.895,0.985,0.902,0.986,0.331,0.037,0.315,0.028
260,0.8950214616,0.9847451173,0.9021065503,0.9864121443,0.3313300118,0.0368039811,0.3151800115,0.0277244055,0.895,0.985,0.902,0.986,0.331,0.037,0.315,0.028
261,0.8950565555,0.9849211728,0.9021307432,0.9865915726,0.3312297717,0.0364018697,0.3150661853,0.027302025,0.895,0.985,0.902,0.987,0.331,0.036,0.315,0.027
262,0.8950914668,0.9850934437,0.9021548849,0.9867669317,0.3311301482,0.0360093991,0.3149525601,0.0268907462,0.895,0.985,0.902,0.987,0.331,0.036,0.315,0.027
263,0.895126197,0.98526203,0.9021789713,0.9869383265,0.3310311324,0.0356262646,0.3148391532,0.0264902343,0.895,0.985,0.902,0.987,0.331,0.036,0.315,0.026
264,0.8951607477,0.9854270294,0.9022029985,0.9871058595,0.3309327157,0.0352521713,0.3147259812,0.0261001645,0.895,0.985,0.902,0.987,0.331,0.035,0.315,0.026
265,0.8951951206,0.9855885374,0.9022269623,0.9872696311,0.3308348894,0.0348868331,0.3146130604,0.0257202215,0.895,0.986,0.902,0.987,0.331,0.035,0.315,0.026
266,0.8952293172,0.9857466469,0.9022508591,0.9874297391,0.330737645,0.0345299732,0.314500407,0.0253500993,0.895,0.986,0.902,0.987,0.331,0.035,0.315,0.025
267,0.895263339,0.9859014489,0.9022746851,0.9875862789,0.330640974,0.0341813235,0.3143880364,0.0249895015,0.895,0.986,0.902,0.988,0.331,0.034,0.314,0.025
268,0.8952971877,0.9860530317,0.9022984365,0.9877393438,0.3305448682,0.0338406245,0.3142759641,0.0246381403,0.895,0.986,0.902,0.988,0.331,0.034,0.314,0.025
269,0.8953308647,0.9862014816,0.9023221097,0.9878890245,0.3304493193,0.0335076253,0.3141642047,0.024295737,0.895,0.986,0.902,0.988,0.330,0.034,0.314,0.024
270,0.8953643717,0.9863468825,0.9023457014,0.9880354096,0.3303543191,0.0331820829,0.314052773,0.0239620215,0.895,0.986,0.902,0.988,0.330,0.033,0.314,0.024
271,0.8953977102,0.9864893161,0.9023692079,0.9881785854,0.3302598596,0.0328637626,0.313941683,0.0236367319,0.895,0.986,0.902,0.988,0.330,0.033,0.314,0.024
272,0.8954308817,0.9866288622,0.9023926259,0.9883186361,0.3301659327,0.0325524373,0.3138309487,0.0233196148,0.895,0.987,0.902,0.988,0.330,0.033,0.314,0.023
273,0.8954638877,0.986765598,0.9024159523,0.9884556433,0.3300725306,0.0322478876,0.3137205836,0.0230104246,0.895,0.987,0.902,0.988,0.330,0.032,0.314,0.023
274,0.8954967299,0.9868995989,0.9024391836,0.988589687,0.3299796455,0.0319499013,0.3136106009,0.0227089233,0.895,0.987,0.902,0.989,0.330,0.032,0.314,0.023
275,0.8955294097,0.9870309381,0.9024623169,0.9887208448,0.3298872696,0.0316582734,0.3135010134,0.0224148807,0.896,0.987,0.902,0.989,0.330,0.032,0.314,0.022
276,0.8955619286,0.987159687,0.9024853491,0.9888491921,0.3297953952,0.0313728059,0.3133918337,0.0221280737,0.896,0.987,0.902,0.989,0.330,0.031,0.313,0.022
277,0.8955942882,0.9872859146,0.9025082771,0.9889748027,0.3297040149,0.0310933075,0.3132830741,0.0218482865,0.896,0.987,0.903,0.989,0.330,0.031,0.313,0.022
278,0.89562649,0.9874096883,0.902531098,0.9890977479,0.329613121,0.0308195933,0.3131747465,0.0215753102,0.896,0.987,0.903,0.989,0.330,0.031,0.313,0.022
279,0.8956585354,0.9875310735,0.9025538091,0.9892180974,0.3295227062,0.0305514849,0.3130668626,0.0213089424,0.896,0.988,0.903,0.989,0.330,0.031,0.313,0.021
280,0.8956904261,0.9876501337,0.9025764074,0.9893359189,0.3294327631,0.0302888097,0.3129594337,0.0210489873,0.896,0.988,0.903,0.989,0.329,0.030,0.313,0.021
281,0.8957221634,0.9877669306,0.9025988904,0.9894512782,0.3293432845,0.0300314014,0.3128524709,0.0207952555,0.896,0.988,0.903,0.989,0.329,0.030,0.313,0.021
282,0.895753749,0.9878815241,0.9026212553,0.9895642395,0.3292542631,0.0297790991,0.312745985,0.0205475636,0.896,0.988,0.903,0.990,0.329,0.030,0.313,0.021
283,0.8957851842,0.9879939724,0.9026434996,0.9896748649,0.3291656917,0.0295317476,0.3126399865,0.0203057339,0.896,0.988,0.903,0.990,0.329,0.030,0.313,0.020
284,0.8958164707,0.9881043321,0.9026656207,0.989783215,0.3290775634,0.029289197,0.3125344856,0.0200695949,0.896,0.988,0.903,0.990,0.329,0.029,0.313,0.020
285,0.8958476097,0.9882126579,0.9026876162,0.9898893486,0.3289898711,0.0290513024,0.3124294923,0.0198389801,0.896,0.988,0.903,0.990,0.329,0.029,0.312,0.020
286,0.8958786029,0.9883190033,0.9027094837,0.989993323,0.3289026079,0.0288179243,0.3123250163,0.0196137288,0.896,0.988,0.903,0.990,0.329,0.029,0.312,0.020
287,0.8959094518,0.9884234199,0.9027312209,0.9900951938,0.3288157669,0.0285889275,0.3122210671,0.0193936853,0.896,0.988,0.903,0.990,0.329,0.029,0.312,0.019
288,0.8959401577,0.9885259579,0.9027528254,0.9901950151,0.3287293414,0.0283641818,0.3121176539,0.0191786988,0.896,0.989,0.903,0.990,0.329,0.028,0.312,0.019
289,0.8959707221,0.988626666,0.9027742951,0.9902928393,0.3286433245,0.0281435614,0.3120147856,0.0189686235,0.896,0.989,0.903,0.990,0.329,0.028,0.312,0.019
290,0.8960011466,0.9887255917,0.9027956278,0.9903887176,0.3285577096,0.0279269447,0.3119124709,0.0187633183,0.896,0.989,0.903,0.990,0.329,0.028,0.312,0.019
291,0.8960314325,0.9888227807,0.9028168214,0.9904826996,0.3284724901,0.0277142146,0.3118107183,0.0185626465,0.896,0.989,0.903,0.990,0.328,0.028,0.312,0.019
292,0.8960615813,0.9889182776,0.9028378739,0.9905748335,0.3283876594,0.0275052577,0.3117095361,0.0183664759,0.896,0.989,0.903,0.991,0.328,0.028,0.312,0.018
293,0.8960915946,0.9890121258,0.9028587832,0.9906651663,0.328303211,0.0272999646,0.3116089323,0.0181746786,0.896,0.989,0.903,0.991,0.328,0.027,0.312,0.018
294,0.8961214736,0.9891043671,0.9028795475,0.9907537434,0.3282191384,0.0270982297,0.3115089146,0.0179871306,0.896,0.989,0.903,0.991,0.328,0.027,0.312,0.018
295,0.8961512199,0.9891950424,0.9029001648,0.9908406093,0.3281354354,0.026899951,0.3114094907,0.017803712,0.896,0.989,0.903,0.991,0.328,0.027,0.311,0.018
296,0.8961808348,0.9892841911,0.9029206333,0.9909258069,0.3280520955,0.0267050299,0.3113106679,0.0176243066,0.896,0.989,0.903,0.991,0.328,0.027,0.311,0.018
297,0.8962103199,0.9893718517,0.9029409512,0.9910093781,0.3279691125,0.0265133713,0.3112124533,0.0174488021,0.896,0.989,0.903,0.991,0.328,0.027,0.311,0.017
298,0.8962396766,0.9894580614,0.9029611168,0.9910913635,0.3278864802,0.0263248832,0.311114854,0.0172770896,0.896,0.989,0.903,0.991,0.328,0.026,0.311,0.017
299,0.8962689062,0.9895428564,0.9029811284,0.9911718027,0.3278041924,0.0261394768,0.3110178765,0.0171090637,0.896,0.990,0.903,0.991,0.328,0.026,0.311,0.017
300,0.8962980103,0.9896262717,0.9030009843,0.991250734,0.327722243,0.0259570663,0.3109215276,0.0169446223,0.896,0.990,0.903,0.991,0.328,0.026,0.311,0.017
301,0.8963269901,0.9897083415,0.903020683,0.9913281948,0.3276406258,0.0257775688,0.3108258134,0.0167836666,0.896,0.990,0.903,0.991,0.328,0.026,0.311,0.017
302,0.8963558472,0.9897890988,0.903040223,0.9914042213,0.327559335,0.0256009041,0.3107307403,0.0166261009,0.896,0.990,0.903,0.991,0.328,0.026,0.311,0.017
303,0.8963845828,0.9898685757,0.9030596027,0.991478849,0.3274783646,0.0254269949,0.3106363141,0.0164718323,0.896,0.990,0.903,0.991,0.327,0.025,0.311,0.016
304,0.8964131986,0.9899468035,0.9030788207,0.9915521119,0.3273977086,0.0252557664,0.3105425406,0.0163207711,0.896,0.990,0.903,0.992,0.327,0.025,0.311,0.016
305,0.8964416957,0.9900238122,0.9030978755,0.9916240436,0.3273173611,0.0250871462,0.3104494255,0.0161728302,0.896,0.990,0.903,0.992,0.327,0.025,0.310,0.016
306,0.8964700757,0.9900996314,0.9031167659,0.9916946763,0.3272373165,0.0249210644,0.3103569742,0.0160279254,0.896,0.990,0.903,0.992,0.327,0.025,0.310,0.016
307,0.8964983399,0.9901742895,0.9031354904,0.9917640417,0.3271575688,0.0247574535,0.310265192,0.0158859749,0.896,0.990,0.903,0.992,0.327,0.025,0.310,0.016
308,0.8965264897,0.9902478143,0.9031540479,0.9918321702,0.3270781124,0.024596248,0.3101740839,0.0157468996,0.897,0.990,0.903,0.992,0.327,0.025,0.310,0.016
309,0.8965545265,0.9903202327,0.903172437,0.9918990918,0.3269989415,0.0244373849,0.3100836549,0.0156106227,0.897,0.990,0.903,0.992,0.327,0.024,0.310,0.016
310,0.8965824517,0.9903915707,0.9031906566,0.9919648353,0.3269200507,0.0242808029,0.3099939097,0.0154770699,0.897,0.990,0.903,0.992,0.327,0.024,0.310,0.015
311,0.8966102666,0.9904618537,0.9032087054,0.992029429,0.3268414342,0.0241264431,0.309904853,0.0153461691,0.897,0.990,0.903,0.992,0.327,0.024,0.310,0.015
312,0.8966379726,0.9905311065,0.9032265825,0.9920929001,0.3267630865,0.0239742482,0.3098164893,0.0152178504,0.897,0.991,0.903,0.992,0.327,0.024,0.310,0.015
313,0.8966655711,0.9905993528,0.9032442867,0.9921552755,0.3266850021,0.0238241628,0.3097288228,0.015092046,0.897,0.991,0.903,0.992,0.327,0.024,0.310,0.015
314,0.8966930634,0.9906666161,0.9032618169,0.9922165809,0.3266071757,0.0236761336,0.3096418578,0.0149686904,0.897,0.991,0.903,0.992,0.327,0.024,0.310,0.015
315,0.896720451,0.9907329188,0.9032791722,0.9922768416,0.3265296016,0.0235301087,0.3095555982,0.0148477197,0.897,0.991,0.903,0.992,0.327,0.024,0.310,0.015
316,0.896747735,0.990798283,0.9032963515,0.9923360821,0.3264522747,0.023386038,0.3094700479,0.0147290723,0.897,0.991,0.903,0.992,0.326,0.023,0.309,0.015
317,0.896774917,0.9908627299,0.903313354,0.9923943262,0.3263751895,0.023243873,0.3093852106,0.0146126881,0.897,0.991,0.903,0.992,0.326,0.023,0.309,0.015
318,0.8968019982,0.9909262803,0.9033301787,0.9924515972,0.3262983407,0.0231035667,0.30930109,0.0144985091,0.897,0.991,0.903,0.992,0.326,0.023,0.309,0.014
319,0.89682898,0.9909889544,0.9033468248,0.9925079175,0.3262217232,0.0229650737,0.3092176896,0.0143864789,0.897,0.991,0.903,0.993,0.326,0.023,0.309,0.014
320,0.8968558637,0.9910507717,0.9033632914,0.9925633093,0.3261453316,0.02282835,0.3091350126,0.0142765428,0.897,0.991,0.903,0.993,0.326,0.023,0.309,0.014
321,0.8968826507,0.9911117512,0.9033795777,0.9926177938,0.3260691608,0.0226933528,0.3090530624,0.0141686477,0.897,0.991,0.903,0.993,0.326,0.023,0.309,0.014
322,0.8969093423,0.9911719115,0.903395683,0.9926713918,0.3259932056,0.0225600409,0.3089718419,0.0140627421,0.897,0.991,0.903,0.993,0.326,0.023,0.309,0.014
323,0.8969359397,0.9912312705,0.9034116065,0.9927241237,0.325917461,0.0224283744,0.3088913542,0.013958776,0.897,0.991,0.903,0.993,0.326,0.022,0.309,0.014
324,0.8969624444,0.9912898458,0.9034273476,0.992776009,0.3258419219,0.0222983144,0.3088116021,0.0138567009,0.897,0.991,0.903,0.993,0.326,0.022,0.309,0.014
325,0.8969888576,0.9913476543,0.9034429054,0.992827067,0.3257665833,0.0221698234,0.3087325885,0.0137564697,0.897,0.991,0.903,0.993,0.326,0.022,0.309,0.014
326,0.8970151807,0.9914047127,0.9034582795,0.9928773164,0.3256914401,0.0220428651,0.3086543158,0.0136580366,0.897,0.991,0.903,0.993,0.326,0.022,0.309,0.014
327,0.8970414149,0.9914610369,0.9034734691,0.9929267753,0.3256164875,0.021917404,0.3085767866,0.0135613573,0.897,0.991,0.903,0.993,0.326,0.022,0.309,0.014
328,0.8970675616,0.9915166427,0.9034884737,0.9929754615,0.3255417204,0.0217934061,0.3085000033,0.0134663887,0.897,0.992,0.903,0.993,0.326,0.022,0.309,0.013
329,0.897093622,0.9915715452,0.9035032928,0.9930233921,0.325467134,0.0216708383,0.3084239683,0.0133730888,0.897,0.992,0.904,0.993,0.325,0.022,0.308,0.013
330,0.8971195975,0.9916257593,0.9035179257,0.9930705839,0.3253927235,0.0215496682,0.3083486837,0.013281417,0.897,0.992,0.904,0.993,0.325,0.022,0.308,0.013
331,0.8971454894,0.9916792994,0.903532372,0.9931170534,0.3253184839,0.0214298649,0.3082741517,0.0131913338,0.897,0.992,0.904,0.993,0.325,0.021,0.308,0.013
332,0.8971712989,0.9917321796,0.9035466313,0.9931628163,0.3252444107,0.021311398,0.3082003742,0.0131028008,0.897,0.992,0.904,0.993,0.325,0.021,0.308,0.013
333,0.8971970273,0.9917844134,0.903560703,0.9932078882,0.3251704989,0.0211942382,0.3081273531,0.0130157808,0.897,0.992,0.904,0.993,0.325,0.021,0.308,0.013
334,0.8972226758,0.9918360142,0.9035745867,0.9932522843,0.3250967438,0.0210783571,0.3080550903,0.0129302375,0.897,0.992,0.904,0.993,0.325,0.021,0.308,0.013
335,0.8972482459,0.991886995,0.9035882821,0.9932960192,0.3250231409,0.0209637271,0.3079835875,0.0128461358,0.897,0.992,0.904,0.993,0.325,0.021,0.308,0.013
336,0.8972737387,0.9919373682,0.9036017887,0.9933391072,0.3249496853,0.0208503213,0.3079128463,0.0127634413,0.897,0.992,0.904,0.993,0.325,0.021,0.308,0.013
337,0.8972991554,0.9919871462,0.9036151063,0.9933815623,0.3248763725,0.0207381137,0.3078428682,0.0126821209,0.897,0.992,0.904,0.993,0.325,0.021,0.308,0.013
338,0.8973244975,0.9920363409,0.9036282344,0.9934233982,0.324803198,0.0206270792,0.3077736548,0.0126021422,0.897,0.992,0.904,0.993,0.325,0.021,0.308,0.013
339,0.897349766,0.992084964,0.9036411729,0.993464628,0.324730157,0.0205171931,0.3077052074,0.0125234738,0.897,0.992,0.904,0.993,0.325,0.021,0.308,0.013
340,0.8973749624,0.9921330267,0.9036539213,0.9935052647,0.3246572451,0.0204084317,0.3076375273,0.0124460852,0.897,0.992,0.904,0.994,0.325,0.020,0.308,0.012
341,0.8974000877,0.9921805401,0.9036664795,0.993545321,0.3245844579,0.0203007719,0.3075706156,0.0123699466,0.897,0.992,0.904,0.994,0.325,0.020,0.308,0.012
342,0.8974251433,0.9922275149,0.9036788472,0.993584809,0.3245117907,0.0201941911,0.3075044736,0.0122950291,0.897,0.992,0.904,0.994,0.325,0.020,0.308,0.012
343,0.8974501304,0.9922739617,0.9036910242,0.9936237408,0.3244392392,0.0200886677,0.3074391024,0.0122213047,0.897,0.992,0.904,0.994,0.324,0.020,0.307,0.012
344,0.8974750502,0.9923198906,0.9037030103,0.993662128,0.3243667989,0.0199841803,0.3073745028,0.012148746,0.897,0.992,0.904,0.994,0.324,0.020,0.307,0.012
345,0.897499904,0.9923653116,0.9037148054,0.9936999819,0.3242944656,0.0198807084,0.3073106758,0.0120773263,0.897,0.992,0.904,0.994,0.324,0.020,0.307,0.012
346,0.897524693,0.9924102343,0.9037264092,0.9937373138,0.3242222347,0.019778232,0.3072476223,0.0120070199,0.898,0.992,0.904,0.994,0.324,0.020,0.307,0.012
347,0.8975494184,0.9924546682,0.9037378218,0.9937741344,0.3241501019,0.0196767316,0.3071853431,0.0119378016,0.898,0.992,0.904,0.994,0.324,0.020,0.307,0.012
348,0.8975740814,0.9924986226,0.9037490429,0.9938104542,0.3240780631,0.0195761883,0.3071238388,0.0118696469,0.898,0.992,0.904,0.994,0.324,0.020,0.307,0.012
349,0.8975986833,0.9925421063,0.9037600724,0.9938462835,0.3240061138,0.0194765836,0.3070631101,0.0118025319,0.898,0.993,0.904,0.994,0.324,0.019,0.307,0.012
350,0.8976232253,0.9925851282,0.9037709104,0.9938816324,0.3239342498,0.0193778998,0.3070031575,0.0117364335,0.898,0.993,0.904,0.994,0.324,0.019,0.307,0.012
351,0.8976477085,0.9926276967,0.9037815568,0.9939165107,0.323862467,0.0192801194,0.3069439817,0.011671329,0.898,0.993,0.904,0.994,0.324,0.019,0.307,0.012
352,0.8976721342,0.9926698203,0.9037920114,0.9939509279,0.323790761,0.0191832255,0.306885583,0.0116071965,0.898,0.993,0.904,0.994,0.324,0.019,0.307,0.012
353,0.8976965035,0.992711507,0.9038022744,0.9939848933,0.3237191279,0.0190872016,0.3068279619,0.0115440145,0.898,0.993,0.904,0.994,0.324,0.019,0.307,0.012
354,0.8977208177,0.9927527647,0.9038123457,0.994018416,0.3236475633,0.0189920317,0.3067711186,0.0114817624,0.898,0.993,0.904,0.994,0.324,0.019,0.307,0.011
355,0.8977450779,0.9927936013,0.9038222254,0.9940515049,0.3235760632,0.0188977003,0.3067150536,0.0114204196,0.898,0.993,0.904,0.994,0.324,0.019,0.307,0.011
356,0.8977692854,0.9928340241,0.9038319135,0.9940841686,0.3235046234,0.018804192,0.3066597669,0.0113599666,0.898,0.993,0.904,0.994,0.324,0.019,0.307,0.011
357,0.8977934413,0.9928740406,0.90384141,0.9941164155,0.32343324,0.0187114922,0.3066052589,0.011300384,0.898,0.993,0.904,0.994,0.323,0.019,0.307,0.011
358,0.8978175468,0.992913658,0.903850715,0.994148254,0.3233619089,0.0186195865,0.3065515295,0.0112416531,0.898,0.993,0.904,0.994,0.323,0.019,0.307,0.011
359,0.897841603,0.9929528832,0.9038598286,0.9941796921,0.323290626,0.0185284609,0.306498579,0.0111837557,0.898,0.993,0.904,0.994,0.323,0.019,0.306,0.011
360,0.8978656111,0.9929917232,0.903868751,0.9942107376,0.3232193874,0.0184381017,0.3064464073,0.0111266739,0.898,0.993,0.904,0.994,0.323,0.018,0.306,0.011
361,0.8978895724,0.9930301845,0.9038774823,0.9942413981,0.3231481891,0.0183484957,0.3063950143,0.0110703905,0.898,0.993,0.904,0.994,0.323,0.018,0.306,0.011
362,0.8979134879,0.9930682737,0.9038860225,0.9942716812,0.3230770271,0.0182596299,0.3063444,0.0110148884,0.898,0.993,0.904,0.994,0.323,0.018,0.306,0.011
363,0.8979373587,0.9931059972,0.9038943719,0.9943015942,0.3230058976,0.0181714917,0.3062945644,0.0109601514,0.898,0.993,0.904,0.994,0.323,0.018,0.306,0.011
364,0.8979611862,0.9931433612,0.9039025306,0.9943311442,0.3229347966,0.0180840689,0.3062455072,0.0109061633,0.898,0.993,0.904,0.994,0.323,0.018,0.306,0.011
365,0.8979849713,0.9931803717,0.9039104988,0.9943603382,0.3228637202,0.0179973494,0.3061972282,0.0108529085,0.898,0.993,0.904,0.994,0.323,0.018,0.306,0.011
366,0.8980087153,0.9932170347,0.9039182768,0.9943891829,0.3227926646,0.0179113216,0.3061497272,0.0108003718,0.898,0.993,0.904,0.994,0.323,0.018,0.306,0.011
367,0.8980324193,0.993253356,0.9039258647,0.9944176851,0.322721626,0.0178259741,0.3061030038,0.0107485382,0.898,0.993,0.904,0.994,0.323,0.018,0.306,0.011
368,0.8980560844,0.9932893412,0.9039332627,0.9944458512,0.3226506006,0.0177412958,0.3060570578,0.0106973935,0.898,0.993,0.904,0.994,0.323,0.018,0.306,0.011
369,0.8980797117,0.9933249959,0.9039404712,0.9944736875,0.3225795845,0.017657276,0.3060118888,0.0106469233,0.898,0.993,0.904,0.994,0.323,0.018,0.306,0.011
370,0.8981033024,0.9933603255,0.9039474903,0.9945012003,0.3225085741,0.017573904,0.3059674964,0.010597114,0.898,0.993,0.904,0.995,0.323,0.018,0.306,0.011
371,0.8981268576,0.9933953352,0.9039543204,0.9945283956,0.3224375656,0.0174911696,0.3059238801,0.010547952,0.898,0.993,0.904,0.995,0.322,0.017,0.306,0.011
372,0.8981503784,0.9934300302,0.9039609617,0.9945552793,0.3223665552,0.0174090627,0.3058810394,0.0104994245,0.898,0.993,0.904,0.995,0.322,0.017,0.306,0.010
373,0.898173866,0.9934644156,0.9039674146,0.9945818572,0.3222955393,0.0173275736,0.3058389738,0.0104515184,0.898,0.993,0.904,0.995,0.322,0.017,0.306,0.010
374,0.8981973213,0.9934984962,0.9039736793,0.9946081349,0.3222245142,0.0172466927,0.3057976828,0.0104042214,0.898,0.993,0.904,0.995,0.322,0.017,0.306,0.010
375,0.8982207456,0.993532277,0.9039797562,0.9946341179,0.3221534762,0.0171664107,0.3057571657,0.0103575214,0.898,0.994,0.904,0.995,0.322,0.017,0.306,0.010
376,0.8982441399,0.9935657626,0.9039856456,0.9946598117,0.3220824218,0.0170867185,0.305717422,0.0103114065,0.898,0.994,0.904,0.995,0.322,0.017,0.306,0.010
377,0.8982675054,0.9935989576,0.9039913479,0.9946852215,0.3220113473,0.0170076072,0.305678451,0.0102658651,0.898,0.994,0.904,0.995,0.322,0.017,0.306,0.010
378,0.8982908431,0.9936318665,0.9039968635,0.9947103525,0.3219402491,0.0169290682,0.3056402519,0.0102208859,0.898,0.994,0.904,0.995,0.322,0.017,0.306,0.010
379,0.8983141541,0.9936644938,0.9040021926,0.9947352096,0.3218691236,0.0168510929,0.3056028242,0.0101764578,0.898,0.994,0.904,0.995,0.322,0.017,0.306,0.010
380,0.8983374395,0.9936968438,0.9040073358,0.9947597979,0.3217979674,0.0167736731,0.305566167,0.0101325703,0.898,0.994,0.904,0.995,0.322,0.017,0.306,0.010
381,0.8983607003,0.9937289206,0.9040122934,0.9947841221,0.3217267768,0.0166968007,0.3055302795,0.0100892127,0.898,0.994,0.904,0.995,0.322,0.017,0.306,0.010
382,0.8983839377,0.9937607285,0.9040170658,0.9948081869,0.3216555485,0.0166204679,0.3054951609,0.0100463749,0.898,0.994,0.904,0.995,0.322,0.017,0.305,0.010
383,0.8984071528,0.9937922714,0.9040216535,0.9948319969,0.3215842788,0.0165446669,0.3054608105,0.0100040467,0.898,0.994,0.904,0.995,0.322,0.017,0.305,0.010
384,0.8984303465,0.9938235533,0.9040260569,0.9948555567,0.3215129644,0.0164693903,0.3054272273,0.0099622185,0.898,0.994,0.904,0.995,0.322,0.016,0.305,0.010
385,0.89845352,0.993854578,0.9040302764,0.9948788705,0.3214416017,0.0163946305,0.3053944105,0.0099208808,0.898,0.994,0.904,0.995,0.321,0.016,0.305,0.010
386,0.8984766742,0.9938853494,0.9040343125,0.9949019428,0.3213701875,0.0163203806,0.3053623591,0.0098800242,0.898,0.994,0.904,0.995,0.321,0.016,0.305,0.010
387,0.8984998104,0.9939158712,0.9040381657,0.9949247777,0.3212987181,0.0162466333,0.3053310722,0.0098396396,0.898,0.994,0.904,0.995,0.321,0.016,0.305,0.010
388,0.8985229294,0.993946147,0.9040418364,0.9949473793,0.3212271904,0.016173382,0.3053005488,0.0097997182,0.899,0.994,0.904,0.995,0.321,0.016,0.305,0.010
389,0.8985460324,0.9939761803,0.9040453252,0.9949697517,0.3211556009,0.0161006197,0.3052707879,0.0097602513,0.899,0.994,0.904,0.995,0.321,0.016,0.305,0.010
390,0.8985691204,0.9940059746,0.9040486326,0.9949918988,0.3210839462,0.0160283401,0.3052417886,0.0097212305,0.899,0.994,0.904,0.995,0.321,0.016,0.305,0.010
391,0.8985921944,0.9940355333,0.9040517591,0.9950138245,0.3210122231,0.0159565366,0.3052135497,0.0096826474,0.899,0.994,0.904,0.995,0.321,0.016,0.305,0.010
392,0.8986152555,0.9940648597,0.9040547051,0.9950355324,0.3209404282,0.015885203,0.3051860703,0.0096444941,0.899,0.994,0.904,0.995,0.321,0.016,0.305,0.010
393,0.8986383047,0.9940939572,0.9040574714,0.9950570264,0.3208685583,0.015814333,0.3051593491,0.0096067625,0.899,0.994,0.904,0.995,0.321,0.016,0.305,0.010
394,0.898661343,0.994122829,0.9040600583,0.99507831,0.3207966101,0.0157439208,0.3051333852,0.0095694451,0.899,0.994,0.904,0.995,0.321,0.016,0.305,0.010
395,0.8986843715,0.994151478,0.9040624664,0.9950993867,0.3207245802,0.0156739605,0.3051081774,0.0095325343,0.899,0.994,0.904,0.995,0.321,0.016,0.305,0.010
396,0.8987073911,0.9941799075,0.9040646964,0.99512026,0.3206524656,0.0156044462,0.3050837245,0.0094960226,0.899,0.994,0.904,0.995,0.321,0.016,0.305,0.009
397,0.8987304028,0.9942081205,0.9040667488,0.9951409333,0.320580263,0.0155353723,0.3050600254,0.009459903,0.899,0.994,0.904,0.995,0.321,0.016,0.305,0.009
398,0.8987534078,0.9942361198,0.9040686242,0.9951614098,0.3205079692,0.0154667333,0.3050370788,0.0094241684,0.899,0.994,0.904,0.995,0.321,0.015,0.305,0.009
399,0.8987764069,0.9942639084,0.9040703231,0.9951816929,0.320435581,0.0153985239,0.3050148836,0.0093888119,0.899,0.994,0.904,0.995,0.320,0.015,0.305,0.009
400,0.8987994012,0.994291489,0.9040718463,0.9952017857,0.3203630953,0.0153307387,0.3049934386,0.0093538269,0.899,0.994,0.904,0.995,0.320,0.015,0.305,0.009
401,0.8988223916,0.9943188646,0.9040731943,0.9952216913,0.3202905089,0.0152633725,0.3049727424,0.0093192067,0.899,0.994,0.904,0.995,0.320,0.015,0.305,0.009
402,0.8988453793,0.9943460378,0.9040743677,0.9952414127,0.3202178187,0.0151964204,0.3049527938,0.0092849449,0.899,0.994,0.904,0.995,0.320,0.015,0.305,0.009
403,0.898868365,0.9943730112,0.9040753672,0.9952609529,0.3201450216,0.0151298772,0.3049335916,0.0092510354,0.899,0.994,0.904,0.995,0.320,0.015,0.305,0.009
404,0.8988913499,0.9943997875,0.9040761935,0.9952803148,0.3200721146,0.0150637383,0.3049151343,0.0092174718,0.899,0.994,0.904,0.995,0.320,0.015,0.305,0.009
405,0.8989143349,0.9944263693,0.9040768471,0.9952995013,0.3199990946,0.0149979987,0.3048974208,0.0091842483,0.899,0.994,0.904,0.995,0.320,0.015,0.305,0.009
406,0.898937321,0.994452759,0.9040773289,0.9953185152,0.3199259584,0.0149326538,0.3048804495,0.009151359,0.899,0.994,0.904,0.995,0.320,0.015,0.305,0.009
407,0.8989603091,0.9944789591,0.9040776393,0.9953373592,0.3198527032,0.0148676992,0.3048642193,0.0091187982,0.899,0.994,0.904,0.995,0.320,0.015,0.305,0.009
408,0.8989833003,0.9945049721,0.9040777792,0.9953560359,0.3197793259,0.0148031301,0.3048487287,0.0090865602,0.899,0.995,0.904,0.995,0.320,0.015,0.305,0.009
409,0.8990062954,0.9945308003,0.9040777492,0.9953745481,0.3197058234,0.0147389424,0.3048339762,0.0090546395,0.899,0.995,0.904,0.995,0.320,0.015,0.305,0.009
410,0.8990292954,0.994556446,0.9040775501,0.9953928982,0.3196321929,0.0146751316,0.3048199606,0.0090230309,0.899,0.995,0.904,0.995,0.320,0.015,0.305,0.009
411,0.8990523013,0.9945819116,0.9040771825,0.9954110888,0.3195584314,0.0146116936,0.3048066803,0.008991729,0.899,0.995,0.904,0.995,0.320,0.015,0.305,0.009
412,0.899075314,0.9946071992,0.9040766472,0.9954291223,0.3194845359,0.0145486242,0.3047941339,0.0089607287,0.899,0.995,0.904,0.995,0.319,0.015,0.305,0.009
413,0.8990983345,0.9946323111,0.9040759449,0.9954470013,0.3194105035,0.0144859194,0.3047823199,0.008930025,0.899,0.995,0.904,0.995,0.319,0.014,0.305,0.009
414,0.8991213637,0.9946572494,0.9040750763,0.9954647279,0.3193363314,0.0144235751,0.3047712369,0.008899613,0.899,0.995,0.904,0.995,0.319,0.014,0.305,0.009
415,0.8991444026,0.9946820162,0.9040740422,0.9954823046,0.3192620166,0.0143615875,0.3047608834,0.0088694878,0.899,0.995,0.904,0.995,0.319,0.014,0.305,0.009
416,0.899167452,0.9947066137,0.9040728434,0.9954997336,0.3191875562,0.0142999527,0.3047512579,0.0088396449,0.899,0.995,0.904,0.995,0.319,0.014,0.305,0.009
417,0.8991905129,0.9947310438,0.9040714806,0.9955170171,0.3191129475,0.014238667,0.3047423587,0.0088100795,0.899,0.995,0.904,0.996,0.319,0.014,0.305,0.009
418,0.8992135862,0.9947553086,0.9040699546,0.9955341574,0.3190381876,0.0141777267,0.3047341845,0.0087807872,0.899,0.995,0.904,0.996,0.319,0.014,0.305,0.009
419,0.8992366728,0.99477941,0.9040682663,0.9955511565,0.3189632737,0.0141171281,0.3047267335,0.0087517636,0.899,0.995,0.904,0.996,0.319,0.014,0.305,0.009
420,0.8992597737,0.9948033499,0.9040664163,0.9955680166,0.3188882029,0.0140568678,0.3047200043,0.0087230042,0.899,0.995,0.904,0.996,0.319,0.014,0.305,0.009
421,0.8992828897,0.9948271303,0.9040644055,0.9955847397,0.3188129726,0.0139969422,0.3047139953,0.0086945051,0.899,0.995,0.904,0.996,0.319,0.014,0.305,0.009
422,0.8993060218,0.994850753,0.9040622348,0.9956013278,0.31873758,0.013937348,0.3047087048,0.0086662619,0.899,0.995,0.904,0.996,0.319,0.014,0.305,0.009
423,0.8993291708,0.9948742198,0.9040599049,0.9956177829,0.3186620222,0.0138780817,0.3047041312,0.0086382706,0.899,0.995,0.904,0.996,0.319,0.014,0.305,0.009
424,0.8993523377,0.9948975326,0.9040574166,0.9956341069,0.3185862967,0.01381914,0.304700273,0.0086105273,0.899,0.995,0.904,0.996,0.319,0.014,0.305,0.009
425,0.8993755233,0.994920693,0.9040547709,0.9956503018,0.3185104006,0.0137605198,0.3046971283,0.0085830282,0.899,0.995,0.904,0.996,0.319,0.014,0.305,0.009
426,0.8993987285,0.9949437029,0.9040519685,0.9956663693,0.3184343314,0.0137022179,0.3046946956,0.0085557693,0.899,0.995,0.904,0.996,0.318,0.014,0.305,0.009
427,0.8994219542,0.9949665639,0.9040490104,0.9956823113,0.3183580863,0.013644231,0.3046929731,0.008528747,0.899,0.995,0.904,0.996,0.318,0.014,0.305,0.009
428,0.8994452012,0.9949892777,0.9040458974,0.9956981296,0.3182816627,0.0135865563,0.3046919593,0.0085019576,0.899,0.995,0.904,0.996,0.318,0.014,0.305,0.009
429,0.8994684705,0.9950118459,0.9040426303,0.9957138259,0.3182050579,0.0135291905,0.3046916522,0.0084753977,0.899,0.995,0.904,0.996,0.318,0.014,0.305,0.008
430,0.8994917629,0.9950342702,0.9040392101,0.995729402,0.3181282694,0.0134721309,0.3046920503,0.0084490636,0.899,0.995,0.904,0.996,0.318,0.013,0.305,0.008
431,0.8995150793,0.9950565521,0.9040356376,0.9957448595,0.3180512945,0.0134153744,0.3046931518,0.0084229519,0.900,0.995,0.904,0.996,0.318,0.013,0.305,0.008
432,0.8995384205,0.9950786933,0.9040319138,0.9957602001,0.3179741307,0.0133589183,0.3046949549,0.0083970594,0.900,0.995,0.904,0.996,0.318,0.013,0.305,0.008
433,0.8995617873,0.9951006951,0.9040280395,0.9957754254,0.3178967753,0.0133027596,0.3046974578,0.0083713827,0.900,0.995,0.904,0.996,0.318,0.013,0.305,0.008
434,0.8995851807,0.9951225592,0.9040240157,0.9957905371,0.317819226,0.0132468957,0.3047006587,0.0083459186,0.900,0.995,0.904,0.996,0.318,0.013,0.305,0.008
435,0.8996086014,0.995144287,0.9040198434,0.9958055365,0.31774148,0.0131913239,0.3047045558,0.0083206639,0.900,0.995,0.904,0.996,0.318,0.013,0.305,0.008
436,0.8996320504,0.99516588,0.9040155234,0.9958204254,0.317663535,0.0131360414,0.3047091474,0.0082956156,0.900,0.995,0.904,0.996,0.318,0.013,0.305,0.008
437,0.8996555283,0.9951873396,0.9040110567,0.9958352051,0.3175853885,0.0130810456,0.3047144314,0.0082707707,0.900,0.995,0.904,0.996,0.318,0.013,0.305,0.008
438,0.8996790362,0.9952086672,0.9040064442,0.9958498772,0.3175070378,0.013026334,0.3047204062,0.0082461261,0.900,0.995,0.904,0.996,0.318,0.013,0.305,0.008
439,0.8997025747,0.9952298641,0.9040016869,0.995864443,0.3174284808,0.0129719041,0.3047270698,0.008221679,0.900,0.995,0.904,0.996,0.317,0.013,0.305,0.008
440,0.8997261447,0.9952509319,0.9039967859,0.9958789041,0.3173497147,0.0129177533,0.3047344203,0.0081974266,0.900,0.995,0.904,0.996,0.317,0.013,0.305,0.008
441,0.899749747,0.9952718717,0.903991742,0.9958932618,0.3172707374,0.0128638791,0.3047424558,0.0081733659,0.900,0.995,0.904,0.996,0.317,0.013,0.305,0.008
442,0.8997733824,0.995292685,0.9039865562,0.9959075175,0.3171915463,0.0128102792,0.3047511743,0.0081494944,0.900,0.995,0.904,0.996,0.317,0.013,0.305,0.008
443,0.8997970518,0.9953133729,0.9039812296,0.9959216724,0.3171121391,0.0127569512,0.304760574,0.0081258093,0.900,0.995,0.904,0.996,0.317,0.013,0.305,0.008
444,0.8998207558,0.9953339368,0.9039757632,0.995935728,0.3170325134,0.0127038928,0.3047706529,0.008102308,0.900,0.995,0.904,0.996,0.317,0.013,0.305,0.008
445,0.8998444954,0.995354378,0.9039701579,0.9959496854,0.3169526669,0.0126511016,0.304781409,0.0080789879,0.900,0.995,0.904,0.996,0.317,0.013,0.305,0.008
446,0.8998682713,0.9953746976,0.9039644149,0.9959635461,0.3168725973,0.0125985754,0.3047928403,0.0080558466,0.900,0.995,0.904,0.996,0.317,0.013,0.305,0.008
447,0.8998920843,0.995394897,0.903958535,0.9959773111,0.3167923022,0.012546312,0.3048049447,0.0080328814,0.900,0.995,0.904,0.996,0.317,0.013,0.305,0.008
448,0.8999159351,0.9954149772,0.9039525194,0.9959909818,0.3167117794,0.0124943091,0.3048177203,0.00801009,0.900,0.995,0.904,0.996,0.317,0.012,0.305,0.008
449,0.8999398245,0.9954349394,0.9039463692,0.9960045593,0.3166310266,0.0124425647,0.3048311651,0.0079874701,0.900,0.995,0.904,0.996,0.317,0.012,0.305,0.008
450,0.8999637534,0.9954547848,0.9039400853,0.9960180448,0.3165500416,0.0123910765,0.3048452769,0.0079650192,0.900,0.995,0.904,0.996,0.317,0.012,0.305,0.008
451,0.8999877224,0.9954745146,0.9039336688,0.9960314395,0.3164688221,0.0123398426,0.3048600536,0.0079427351,0.900,0.995,0.904,0.996,0.316,0.012,0.305,0.008
452,0.9000117323,0.9954941299,0.9039271209,0.9960447444,0.3163873659,0.0122888607,0.3048754932,0.0079206156,0.900,0.995,0.904,0.996,0.316,0.012,0.305,0.008
453,0.9000357839,0.9955136317,0.9039204425,0.9960579607,0.3163056708,0.012238129,0.3048915935,0.0078986584,0.900,0.996,0.904,0.996,0.316,0.012,0.305,0.008
454,0.9000598779,0.9955330212,0.9039136349,0.9960710895,0.3162237347,0.0121876454,0.3049083525,0.0078768613,0.900,0.996,0.904,0.996,0.316,0.012,0.305,0.008
455,0.900084015,0.9955522994,0.903906699,0.9960841319,0.3161415554,0.012137408,0.3049257678,0.0078552224,0.900,0.996,0.904,0.996,0.316,0.012,0.305,0.008
456,0.9001081961,0.9955714674,0.903899636,0.9960970889,0.3160591308,0.0120874147,0.3049438374,0.0078337394,0.900,0.996,0.904,0.996,0.316,0.012,0.305,0.008
457,0.9001324217,0.9955905262,0.903892447,0.9961099615,0.3159764587,0.0120376638,0.3049625591,0.0078124104,0.900,0.996,0.904,0.996,0.316,0.012,0.305,0.008
458,0.9001566927,0.9956094769,0.9038851332,0.9961227508,0.3158935371,0.0119881532,0.3049819306,0.0077912333,0.900,0.996,0.904,0.996,0.316,0.012,0.305,0.008
459,0.9001810098,0.9956283204,0.9038776956,0.9961354577,0.3158103639,0.0119388812,0.3050019497,0.0077702063,0.900,0.996,0.904,0.996,0.316,0.012,0.305,0.008
460,0.9002053736,0.9956470577,0.9038701354,0.9961480833,0.3157269371,0.011889846,0.3050226142,0.0077493273,0.900,0.996,0.904,0.996,0.316,0.012,0.305,0.008
461,0.9002297849,0.9956656898,0.9038624538,0.9961606285,0.3156432545,0.0118410457,0.3050439217,0.0077285944,0.900,0.996,0.904,0.996,0.316,0.012,0.305,0.008
462,0.9002542444,0.9956842177,0.9038546518,0.9961730942,0.3155593143,0.0117924785,0.30506587,0.0077080059,0.900,0.996,0.904,0.996,0.316,0.012,0.305,0.008
463,0.9002787528,0.9957026424,0.9038467308,0.9961854813,0.3154751144,0.0117441427,0.3050884567,0.0076875599,0.900,0.996,0.904,0.996,0.315,0.012,0.305,0.008
464,0.9003033107,0.9957209646,0.9038386918,0.9961977909,0.3153906528,0.0116960367,0.3051116795,0.0076672546,0.900,0.996,0.904,0.996,0.315,0.012,0.305,0.008
465,0.9003279189,0.9957391855,0.903830536,0.9962100237,0.3153059276,0.0116481586,0.305135536,0.0076470882,0.900,0.996,0.904,0.996,0.315,0.012,0.305,0.008
466,0.900352578,0.9957573058,0.9038222647,0.9962221807,0.3152209369,0.0116005068,0.3051600239,0.0076270591,0.900,0.996,0.904,0.996,0.315,0.012,0.305,0.008
467,0.9003772887,0.9957753265,0.903813879,0.9962342627,0.3151356787,0.0115530797,0.3051851407,0.0076071656,0.900,0.996,0.904,0.996,0.315,0.012,0.305,0.008
468,0.9004020516,0.9957932484,0.9038053801,0.9962462706,0.3150501512,0.0115058755,0.305210884,0.0075874059,0.900,0.996,0.904,0.996,0.315,0.012,0.305,0.008
469,0.9004268675,0.9958110725,0.9037967692,0.9962582052,0.3149643525,0.0114588928,0.3052372514,0.0075677785,0.900,0.996,0.904,0.996,0.315,0.011,0.305,0.008
470,0.900451737,0.9958287995,0.9037880476,0.9962700673,0.3148782807,0.01141213,0.3052642403,0.0075482818,0.900,0.996,0.904,0.996,0.315,0.011,0.305,0.008
471,0.9004766607,0.9958464304,0.9037792165,0.9962818577,0.3147919341,0.0113655854,0.3052918483,0.0075289142,0.900,0.996,0.904,0.996,0.315,0.011,0.305,0.008
472,0.9005016392,0.9958639658,0.9037702771,0.9962935773,0.3147053108,0.0113192575,0.3053200729,0.0075096741,0.901,0.996,0.904,0.996,0.315,0.011,0.305,0.008
473,0.9005266733,0.9958814068,0.9037612307,0.9963052268,0.314618409,0.0112731448,0.3053489115,0.0074905601,0.901,0.996,0.904,0.996,0.315,0.011,0.305,0.007
474,0.9005517635,0.995898754,0.9037520785,0.996316807,0.3145312271,0.0112272458,0.3053783615,0.0074715706,0.901,0.996,0.904,0.996,0.315,0.011,0.305,0.007
475,0.9005769105,0.9959160083,0.9037428218,0.9963283186,0.3144437632,0.011181559,0.3054084203,0.0074527042,0.901,0.996,0.904,0.996,0.314,0.011,0.305,0.007
476,0.9006021148,0.9959331704,0.9037334619,0.9963397623,0.3143560156,0.0111360829,0.3054390854,0.0074339595,0.901,0.996,0.904,0.996,0.314,0.011,0.305,0.007
477,0.9006273771,0.9959502412,0.903724,0.996351139,0.3142679827,0.0110908162,0.305470354,0.0074153351,0.901,0.996,0.904,0.996,0.314,0.011,0.305,0.007
478,0.900652698,0.9959672213,0.9037144374,0.9963624492,0.3141796628,0.0110457573,0.3055022235,0.0073968295,0.901,0.996,0.904,0.996,0.314,0.011,0.306,0.007
479,0.9006780781,0.9959841116,0.9037047755,0.9963736938,0.3140910542,0.0110009049,0.3055346912,0.0073784415,0.901,0.996,0.904,0.996,0.314,0.011,0.306,0.007
480,0.900703518,0.9960009128,0.9036950154,0.9963848734,0.3140021553,0.0109562576,0.3055677544,0.0073601696,0.901,0.996,0.904,0.996,0.314,0.011,0.306,0.007
481,0.9007290182,0.9960176256,0.9036851586,0.9963959887,0.3139129646,0.010911814,0.3056014103,0.0073420127,0.901,0.996,0.904,0.996,0.314,0.011,0.306,0.007
482,0.9007545794,0.9960342507,0.9036752063,0.9964070404,0.3138234803,0.0108675727,0.3056356562,0.0073239692,0.901,0.996,0.904,0.996,0.314,0.011,0.306,0.007
483,0.900780202,0.9960507889,0.9036651599,0.996418029,0.3137337011,0.0108235325,0.3056704892,0.0073060382,0.901,0.996,0.904,0.996,0.314,0.011,0.306,0.007
484,0.9008058868,0.9960672408,0.9036550206,0.9964289554,0.3136436253,0.0107796919,0.3057059065,0.0072882181,0.901,0.996,0.904,0.996,0.314,0.011,0.306,0.007
485,0.9008316342,0.9960836072,0.9036447899,0.99643982,0.3135532515,0.0107360498,0.3057419053,0.007270508,0.901,0.996,0.904,0.996,0.314,0.011,0.306,0.007
486,0.9008574447,0.9960998887,0.9036344691,0.9964506236,0.3134625781,0.0106926047,0.3057784827,0.0072529065,0.901,0.996,0.904,0.996,0.313,0.011,0.306,0.007
487,0.900883319,0.996116086,0.9036240595,0.9964613667,0.3133716037,0.0106493555,0.3058156357,0.0072354124,0.901,0.996,0.904,0.996,0.313,0.011,0.306,0.007
488,0.9009092576,0.9961321998,0.9036135624,0.99647205,0.313280327,0.0106063008,0.3058533615,0.0072180247,0.901,0.996,0.904,0.996,0.313,0.011,0.306,0.007
489,0.9009352609,0.9961482307,0.9036029793,0.996482674,0.3131887464,0.0105634395,0.3058916569,0.0072007421,0.901,0.996,0.904,0.996,0.313,0.011,0.306,0.007
490,0.9009613295,0.9961641794,0.9035923115,0.9964932394,0.3130968605,0.0105207702,0.3059305192,0.0071835636,0.901,0.996,0.904,0.996,0.313,0.011,0.306,0.007
491,0.900987464,0.9961800466,0.9035815605,0.9965037467,0.3130046682,0.0104782919,0.3059699451,0.007166488,0.901,0.996,0.904,0.997,0.313,0.010,0.306,0.007
492,0.9010136648,0.9961958327,0.9035707275,0.9965141964,0.3129121679,0.0104360032,0.3060099318,0.0071495143,0.901,0.996,0.904,0.997,0.313,0.010,0.306,0.007
493,0.9010399324,0.9962115386,0.9035598139,0.9965245893,0.3128193584,0.0103939031,0.306050476,0.0071326413,0.901,0.996,0.904,0.997,0.313,0.010,0.306,0.007
494,0.9010662674,0.9962271648,0.9035488213,0.9965349257,0.3127262383,0.0103519903,0.3060915746,0.0071158681,0.901,0.996,0.904,0.997,0.313,0.010,0.306,0.007
495,0.9010926701,0.9962427118,0.9035377509,0.9965452062,0.3126328066,0.0103102636,0.3061332246,0.0070991936,0.901,0.996,0.904,0.997,0.313,0.010,0.306,0.007
496,0.9011191412,0.9962581804,0.9035266043,0.9965554315,0.3125390619,0.010268722,0.3061754226,0.0070826168,0.901,0.996,0.904,0.997,0.313,0.010,0.306,0.007
497,0.901145681,0.9962735711,0.9035153827,0.9965656019,0.3124450029,0.0102273643,0.3062181656,0.0070661368,0.901,0.996,0.904,0.997,0.312,0.010,0.306,0.007
498,0.90117229,0.9962888844,0.9035040877,0.996575718,0.3123506286,0.0101861894,0.3062614502,0.0070497524,0.901,0.996,0.904,0.997,0.312,0.010,0.306,0.007
499,0.9011989688,0.9963041211,0.9034927206,0.9965857804,0.3122559378,0.0101451961,0.3063052733,0.0070334628,0.901,0.996,0.903,0.997,0.312,0.010,0.306,0.007
500,0.9012257176,0.9963192815,0.903481283,0.9965957894,0.3121609294,0.0101043835,0.3063496314,0.007017267,0.901,0.996,0.903,0.997,0.312,0.010,0.306,0.007
501,0.901252537,0.9963343664,0.9034697762,0.9966057458,0.3120656022,0.0100637503,0.3063945212,0.007001164,0.901,0.996,0.903,0.997,0.312,0.010,0.306,0.007
502,0.9012794274,0.9963493762,0.9034582016,0.9966156498,0.3119699552,0.0100232956,0.3064399394,0.0069851531,0.901,0.996,0.903,0.997,0.312,0.010,0.306,0.007
503,0.9013063892,0.9963643115,0.9034465609,0.9966255019,0.3118739874,0.0099830182,0.3064858826,0.0069692331,0.901,0.996,0.903,0.997,0.312,0.010,0.306,0.007
504,0.9013334229,0.9963791729,0.9034348553,0.9966353028,0.3117776977,0.0099429172,0.3065323473,0.0069534034,0.901,0.996,0.903,0.997,0.312,0.010,0.307,0.007
505,0.9013605287,0.9963939609,0.9034230865,0.9966450527,0.3116810851,0.0099029915,0.3065793301,0.0069376629,0.901,0.996,0.903,0.997,0.312,0.010,0.307,0.007
506,0.9013877073,0.996408676,0.9034112558,0.9966547523,0.3115841487,0.0098632401,0.3066268274,0.0069220109,0.901,0.996,0.903,0.997,0.312,0.010,0.307,0.007
507,0.9014149588,0.9964233188,0.9033993647,0.9966644018,0.3114868876,0.0098236619,0.3066748357,0.0069064464,0.901,0.996,0.903,0.997,0.311,0.010,0.307,0.007
508,0.9014422838,0.9964378897,0.9033874147,0.9966740019,0.3113893008,0.009784256,0.3067233514,0.0068909687,0.901,0.996,0.903,0.997,0.311,0.010,0.307,0.007
509,0.9014696825,0.9964523893,0.9033754073,0.9966835528,0.3112913875,0.0097450213,0.306772371,0.0068755769,0.901,0.996,0.903,0.997,0.311,0.010,0.307,0.007
510,0.9014971555,0.996466818,0.903363344,0.9966930551,0.3111931469,0.0097059569,0.3068218907,0.0068602702,0.901,0.996,0.903,0.997,0.311,0.010,0.307,0.007
511,0.9015247029,0.9964811765,0.9033512263,0.9967025091,0.311094578,0.0096670619,0.3068719069,0.0068450479,0.902,0.996,0.903,0.997,0.311,0.010,0.307,0.007
512,0.9015523252,0.9964954651,0.9033390557,0.9967119153,0.3109956802,0.0096283352,0.3069224159,0.006829909,0.902,0.996,0.903,0.997,0.311,0.010,0.307,0.007
513,0.9015800227,0.9965096844,0.9033268337,0.9967212741,0.3108964527,0.0095897759,0.3069734139,0.006814853,0.902,0.997,0.903,0.997,0.311,0.010,0.307,0.007
514,0.9016077957,0.9965238349,0.9033145617,0.9967305858,0.3107968947,0.009551383,0.3070248972,0.006799879,0.902,0.997,0.903,0.997,0.311,0.010,0.307,0.007
515,0.9016356445,0.996537917,0.9033022414,0.996739851,0.3106970056,0.0095131557,0.3070768619,0.0067849862,0.902,0.997,0.903,0.997,0.311,0.010,0.307,0.007
516,0.9016635696,0.9965519312,0.9032898742,0.99674907,0.3105967846,0.0094750931,0.3071293041,0.0067701739,0.902,0.997,0.903,0.997,0.311,0.009,0.307,0.007
517,0.9016915711,0.9965658779,0.9032774617,0.9967582431,0.3104962313,0.0094371941,0.30718222,0.0067554415,0.902,0.997,0.903,0.997,0.310,0.009,0.307,0.007
518,0.9017196494,0.9965797577,0.9032650054,0.9967673708,0.3103953448,0.0093994579,0.3072356056,0.0067407881,0.902,0.997,0.903,0.997,0.310,0.009,0.307,0.007
519,0.9017478047,0.996593571,0.9032525067,0.9967764534,0.3102941248,0.0093618836,0.307289457,0.0067262131,0.902,0.997,0.903,0.997,0.310,0.009,0.307,0.007
520,0.9017760374,0.9966073182,0.9032399674,0.9967854913,0.3101925705,0.0093244703,0.3073437701,0.0067117158,0.902,0.997,0.903,0.997,0.310,0.009,0.307,0.007
521,0.9018043476,0.9966209998,0.9032273888,0.9967944849,0.3100906816,0.0092872171,0.3073985409,0.0066972955,0.902,0.997,0.903,0.997,0.310,0.009,0.307,0.007
522,0.9018327358,0.9966346162,0.9032147726,0.9968034346,0.3099884576,0.0092501232,0.3074537654,0.0066829516,0.902,0.997,0.903,0.997,0.310,0.009,0.307,0.007
523,0.901861202,0.9966481679,0.9032021202,0.9968123406,0.3098858979,0.0092131877,0.3075094393,0.0066686833,0.902,0.997,0.903,0.997,0.310,0.009,0.308,0.007
524,0.9018897466,0.9966616552,0.9031894332,0.9968212033,0.3097830022,0.0091764098,0.3075655586,0.0066544901,0.902,0.997,0.903,0.997,0.310,0.009,0.308,0.007
525,0.9019183698,0.9966750787,0.9031767133,0.9968300232,0.3096797701,0.0091397885,0.307622119,0.0066403712,0.902,0.997,0.903,0.997,0.310,0.009,0.308,0.007
526,0.9019470718,0.9966884387,0.9031639618,0.9968388005,0.3095762013,0.0091033232,0.3076791163,0.0066263261,0.902,0.997,0.903,0.997,0.310,0.009,0.308,0.007
527,0.9019758528,0.9967017357,0.9031511804,0.9968475355,0.3094722954,0.0090670128,0.3077365463,0.0066123541,0.902,0.997,0.903,0.997,0.309,0.009,0.308,0.007
528,0.9020047131,0.9967149701,0.9031383707,0.9968562286,0.3093680521,0.0090308567,0.3077944045,0.0065984546,0.902,0.997,0.903,0.997,0.309,0.009,0.308,0.007
529,0.9020336527,0.9967281422,0.9031255342,0.9968648802,0.3092634713,0.008994854,0.3078526867,0.006584627,0.902,0.997,0.903,0.997,0.309,0.009,0.308,0.007
530,0.902062672,0.9967412525,0.9031126724,0.9968734905,0.3091585526,0.0089590039,0.3079113885,0.0065708707,0.902,0.997,0.903,0.997,0.309,0.009,0.308,0.007
531,0.902091771,0.9967543014,0.9030997869,0.9968820598,0.3090532959,0.0089233056,0.3079705054,0.0065571851,0.902,0.997,0.903,0.997,0.309,0.009,0.308,0.007
532,0.90212095,0.9967672893,0.9030868794,0.9968905886,0.308947701,0.0088877583,0.308030033,0.0065435697,0.902,0.997,0.903,0.997,0.309,0.009,0.308,0.007
533,0.9021502091,0.9967802165,0.9030739513,0.996899077,0.3088417679,0.0088523612,0.3080899667,0.0065300238,0.902,0.997,0.903,0.997,0.309,0.009,0.308,0.007
534,0.9021795484,0.9967930835,0.9030610042,0.9969075254,0.3087354964,0.0088171136,0.308150302,0.0065165469,0.902,0.997,0.903,0.997,0.309,0.009,0.308,0.007
535,0.902208968,0.9968058907,0.9030480397,0.9969159341,0.3086288866,0.0087820146,0.3082110344,0.0065031385,0.902,0.997,0.903,0.997,0.309,0.009,0.308,0.007
536,0.9022384682,0.9968186384,0.9030350594,0.9969243034,0.3085219383,0.0087470636,0.3082721591,0.0064897979,0.902,0.997,0.903,0.997,0.309,0.009,0.308,0.006
537,0.9022680489,0.9968313269,0.9030220649,0.9969326336,0.3084146516,0.0087122597,0.3083336715,0.0064765247,0.902,0.997,0.903,0.997,0.308,0.009,0.308,0.006
538,0.9022977104,0.9968439568,0.9030090576,0.996940925,0.3083070266,0.0086776022,0.3083955669,0.0064633183,0.902,0.997,0.903,0.997,0.308,0.009,0.308,0.006
539,0.9023274527,0.9968565282,0.9029960392,0.9969491779,0.3081990634,0.0086430903,0.3084578406,0.0064501782,0.902,0.997,0.903,0.997,0.308,0.009,0.308,0.006
540,0.9023572758,0.9968690417,0.9029830113,0.9969573924,0.3080907621,0.0086087234,0.3085204877,0.0064371039,0.902,0.997,0.903,0.997,0.308,0.009,0.309,0.006
541,0.90238718,0.9968814975,0.9029699755,0.9969655691,0.3079821228,0.0085745007,0.3085835035,0.0064240948,0.902,0.997,0.903,0.997,0.308,0.009,0.309,0.006
542,0.9024171651,0.9968938961,0.9029569332,0.996973708,0.3078731458,0.0085404214,0.308646883,0.0064111505,0.902,0.997,0.903,0.997,0.308,0.009,0.309,0.006
543,0.9024472313,0.9969062377,0.9029438861,0.9969818094,0.3077638313,0.0085064849,0.3087106214,0.0063982704,0.902,0.997,0.903,0.997,0.308,0.009,0.309,0.006
544,0.9024773786,0.9969185227,0.9029308358,0.9969898738,0.3076541796,0.0084726904,0.3087747136,0.0063854541,0.902,0.997,0.903,0.997,0.308,0.008,0.309,0.006
545,0.9025076071,0.9969307515,0.9029177838,0.9969979012,0.3075441909,0.0084390372,0.3088391547,0.006372701,0.903,0.997,0.903,0.997,0.308,0.008,0.309,0.006
546,0.9025379167,0.9969429244,0.9029047318,0.997005892,0.3074338657,0.0084055247,0.3089039397,0.0063600108,0.903,0.997,0.903,0.997,0.307,0.008,0.309,0.006
547,0.9025683074,0.9969550418,0.9028916812,0.9970138464,0.3073232043,0.0083721521,0.3089690635,0.0063473828,0.903,0.997,0.903,0.997,0.307,0.008,0.309,0.006
548,0.9025987794,0.996967104,0.9028786336,0.9970217647,0.3072122072,0.0083389187,0.309034521,0.0063348168,0.903,0.997,0.903,0.997,0.307,0.008,0.309,0.006
549,0.9026293325,0.9969791112,0.9028655907,0.9970296471,0.3071008748,0.0083058239,0.3091003069,0.0063223121,0.903,0.997,0.903,0.997,0.307,0.008,0.309,0.006
550,0.9026599667,0.9969910639,0.9028525539,0.997037494,0.3069892075,0.0082728669,0.3091664162,0.0063098684,0.903,0.997,0.903,0.997,0.307,0.008,0.309,0.006
551,0.902690682,0.9970029624,0.9028395249,0.9970453054,0.306877206,0.0082400471,0.3092328436,0.0062974851,0.903,0.997,0.903,0.997,0.307,0.008,0.309,0.006
552,0.9027214784,0.997014807,0.9028265052,0.9970530817,0.3067648708,0.0082073639,0.3092995838,0.0062851619,0.903,0.997,0.903,0.997,0.307,0.008,0.309,0.006
553,0.9027523557,0.997026598,0.9028134964,0.9970608231,0.3066522025,0.0081748165,0.3093666315,0.0062728984,0.903,0.997,0.903,0.997,0.307,0.008,0.309,0.006
554,0.902783314,0.9970383358,0.9028005,0.9970685299,0.3065392018,0.0081424043,0.3094339814,0.006260694,0.903,0.997,0.903,0.997,0.307,0.008,0.309,0.006
555,0.9028143531,0.9970500205,0.9027875176,0.9970762022,0.3064258694,0.0081101267,0.309501628,0.0062485483,0.903,0.997,0.903,0.997,0.306,0.008,0.310,0.006
556,0.9028454729,0.9970616527,0.9027745508,0.9970838403,0.3063122059,0.008077983,0.3095695658,0.006236461,0.903,0.997,0.903,0.997,0.306,0.008,0.310,0.006
557,0.9028766734,0.9970732325,0.902761601,0.9970914445,0.3061982122,0.0080459726,0.3096377896,0.0062244316,0.903,0.997,0.903,0.997,0.306,0.008,0.310,0.006
558,0.9029079544,0.9970847603,0.90274867,0.9970990149,0.306083889,0.0080140948,0.3097062936,0.0062124598,0.903,0.997,0.903,0.997,0.306,0.008,0.310,0.006
559,0.9029393159,0.9970962364,0.9027357591,0.9971065519,0.3059692372,0.007982349,0.3097750724,0.006200545,0.903,0.997,0.903,0.997,0.306,0.008,0.310,0.006
560,0.9029707576,0.997107661,0.90272287,0.9971140555,0.3058542577,0.0079507345,0.3098441204,0.0061886869,0.903,0.997,0.903,0.997,0.306,0.008,0.310,0.006
561,0.9030022794,0.9971190346,0.9027100041,0.9971215261,0.3057389514,0.0079192508,0.3099134319,0.0061768851,0.903,0.997,0.903,0.997,0.306,0.008,0.310,0.006
562,0.9030338812,0.9971303573,0.9026971631,0.9971289638,0.3056233193,0.0078878972,0.3099830013,0.0061651393,0.903,0.997,0.903,0.997,0.306,0.008,0.310,0.006
563,0.9030655628,0.9971416294,0.9026843485,0.9971363688,0.3055073623,0.0078566731,0.3100528229,0.006153449,0.903,0.997,0.903,0.997,0.306,0.008,0.310,0.006
564,0.9030973241,0.9971528513,0.9026715617,0.9971437414,0.3053910816,0.007825578,0.3101228908,0.0061418138,0.903,0.997,0.903,0.997,0.305,0.008,0.310,0.006
565,0.9031291647,0.9971640233,0.9026588044,0.9971510818,0.3052744781,0.0077946111,0.3101931994,0.0061302334,0.903,0.997,0.903,0.997,0.305,0.008,0.310,0.006
566,0.9031610845,0.9971751456,0.902646078,0.9971583901,0.305157553,0.0077637719,0.3102637427,0.0061187074,0.903,0.997,0.903,0.997,0.305,0.008,0.310,0.006
567,0.9031930834,0.9971862184,0.902633384,0.9971656667,0.3050403075,0.0077330598,0.310334515,0.0061072354,0.903,0.997,0.903,0.997,0.305,0.008,0.310,0.006
568,0.903225161,0.9971972422,0.902620724,0.9971729116,0.3049227428,0.0077024742,0.3104055103,0.0060958171,0.903,0.997,0.903,0.997,0.305,0.008,0.310,0.006
569,0.9032573171,0.9972082171,0.9026080995,0.9971801251,0.30480486,0.0076720145,0.3104767227,0.0060844521,0.903,0.997,0.903,0.997,0.305,0.008,0.310,0.006
570,0.9032895516,0.9972191434,0.902595512,0.9971873073,0.3046866606,0.0076416801,0.3105481462,0.0060731401,0.903,0.997,0.903,0.997,0.305,0.008,0.311,0.006
571,0.903321864,0.9972300215,0.9025829629,0.9971944585,0.3045681458,0.0076114705,0.3106197749,0.0060618806,0.903,0.997,0.903,0.997,0.305,0.008,0.311,0.006
572,0.9033542542,0.9972408515,0.9025704538,0.9972015789,0.3044493169,0.0075813851,0.3106916025,0.0060506734,0.903,0.997,0.903,0.997,0.304,0.008,0.311,0.006
573,0.9033867218,0.9972516338,0.9025579861,0.9972086687,0.3043301755,0.0075514233,0.3107636231,0.0060395182,0.903,0.997,0.903,0.997,0.304,0.008,0.311,0.006
574,0.9034192666,0.9972623685,0.9025455614,0.9972157279,0.3042107228,0.0075215845,0.3108358306,0.0060284145,0.903,0.997,0.903,0.997,0.304,0.008,0.311,0.006
575,0.9034518883,0.9972730561,0.9025331811,0.9972227569,0.3040909605,0.0074918682,0.3109082188,0.006017362,0.903,0.997,0.903,0.997,0.304,0.007,0.311,0.006
576,0.9034845864,0.9972836967,0.9025208466,0.9972297558,0.30397089,0.0074622738,0.3109807814,0.0060063604,0.903,0.997,0.903,0.997,0.304,0.007,0.311,0.006
577,0.9035173608,0.9972942905,0.9025085595,0.9972367248,0.3038505129,0.0074328007,0.3110535123,0.0059954094,0.904,0.997,0.903,0.997,0.304,0.007,0.311,0.006
578,0.9035502109,0.9973048379,0.9024963212,0.9972436641,0.3037298308,0.0074034485,0.3111264053,0.0059845087,0.904,0.997,0.902,0.997,0.304,0.007,0.311,0.006
579,0.9035831366,0.9973153391,0.9024841331,0.9972505738,0.3036088454,0.0073742165,0.3111994539,0.0059736579,0.904,0.997,0.902,0.997,0.304,0.007,0.311,0.006
580,0.9036161374,0.9973257943,0.9024719967,0.9972574541,0.3034875583,0.0073451042,0.311272652,0.0059628567,0.904,0.997,0.902,0.997,0.303,0.007,0.311,0.006
581,0.9036492129,0.9973362039,0.9024599135,0.9972643053,0.3033659713,0.0073161111,0.311345993,0.0059521048,0.904,0.997,0.902,0.997,0.303,0.007,0.311,0.006
582,0.9036823628,0.997346568,0.9024478848,0.9972711274,0.3032440861,0.0072872366,0.3114194707,0.0059414019,0.904,0.997,0.902,0.997,0.303,0.007,0.311,0.006
583,0.9037155866,0.9973568868,0.9024359121,0.9972779206,0.3031219046,0.0072584802,0.3114930787,0.0059307477,0.904,0.997,0.902,0.997,0.303,0.007,0.311,0.006
584,0.9037488839,0.9973671608,0.9024239968,0.9972846851,0.3029994286,0.0072298413,0.3115668103,0.0059201419,0.904,0.997,0.902,0.997,0.303,0.007,0.312,0.006
585,0.9037822543,0.9973773899,0.9024121403,0.9972914212,0.3028766601,0.0072013195,0.3116406593,0.0059095841,0.904,0.997,0.902,0.997,0.303,0.007,0.312,0.006
586,0.9038156973,0.9973875746,0.902400344,0.9972981288,0.3027536008,0.0071729143,0.311714619,0.0058990741,0.904,0.997,0.902,0.997,0.303,0.007,0.312,0.006
587,0.9038492126,0.9973977151,0.9023886092,0.9973048083,0.3026302529,0.007144625,0.3117886829,0.0058886117,0.904,0.997,0.902,0.997,0.303,0.007,0.312,0.006
588,0.9038827995,0.9974078115,0.9023769375,0.9973114597,0.3025066184,0.0071164511,0.3118628444,0.0058781964,0.904,0.997,0.902,0.997,0.303,0.007,0.312,0.006
589,0.9039164578,0.9974178642,0.9023653301,0.9973180833,0.3023826992,0.0070883923,0.3119370969,0.005867828,0.904,0.997,0.902,0.997,0.302,0.007,0.312,0.006
590,0.9039501868,0.9974278733,0.9023537885,0.9973246792,0.3022584976,0.0070604479,0.3120114338,0.0058575062,0.904,0.997,0.902,0.997,0.302,0.007,0.312,0.006
591,0.9039839861,0.9974378391,0.902342314,0.9973312475,0.3021340155,0.0070326174,0.3120858484,0.0058472308,0.904,0.997,0.902,0.997,0.302,0.007,0.312,0.006
592,0.9040178551,0.9974477618,0.9023309079,0.9973377884,0.3020092553,0.0070049004,0.3121603341,0.0058370015,0.904,0.997,0.902,0.997,0.302,0.007,0.312,0.006
593,0.9040517934,0.9974576417,0.9023195715,0.997344302,0.3018842192,0.0069772963,0.3122348841,0.0058268179,0.904,0.997,0.902,0.997,0.302,0.007,0.312,0.006
594,0.9040858003,0.9974674789,0.9023083064,0.9973507886,0.3017589093,0.0069498046,0.3123094916,0.0058166798,0.904,0.997,0.902,0.997,0.302,0.007,0.312,0.006
595,0.9041198754,0.9974772737,0.9022971136,0.9973572482,0.3016333281,0.0069224249,0.31238415,0.005806587,0.904,0.997,0.902,0.997,0.302,0.007,0.312,0.006
596,0.9041540182,0.9974870263,0.9022859946,0.997363681,0.3015074778,0.0068951566,0.3124588524,0.0057965392,0.904,0.997,0.902,0.997,0.302,0.007,0.312,0.006
597,0.9041882279,0.9974967369,0.9022749507,0.9973700872,0.3013813608,0.0068679993,0.3125335919,0.005786536,0.904,0.997,0.902,0.997,0.301,0.007,0.313,0.006
598,0.9042225041,0.9975064058,0.9022639832,0.9973764669,0.3012549796,0.0068409525,0.3126083618,0.0057765773,0.904,0.998,0.902,0.997,0.301,0.007,0.313,0.006
599,0.9042568461,0.9975160332,0.9022530934,0.9973828202,0.3011283367,0.0068140157,0.3126831552,0.0057666628,0.904,0.998,0.902,0.997,0.301,0.007,0.313,0.006
600,0.9042912534,0.9975256192,0.9022422825,0.9973891473,0.3010014344,0.0067871883,0.3127579653,0.0057567922,0.904,0.998,0.902,0.997,0.301,0.007,0.313,0.006
601,0.9043257254,0.9975351641,0.9022315518,0.9973954484,0.3008742755,0.00676047,0.312832785,0.0057469653,0.904,0.998,0.902,0.997,0.301,0.007,0.313,0.006
602,0.9043602613,0.9975446681,0.9022209026,0.9974017236,0.3007468624,0.0067338603,0.3129076075,0.0057371818,0.904,0.998,0.902,0.997,0.301,0.007,0.313,0.006
603,0.9043948606,0.9975541314,0.9022103361,0.9974079729,0.3006191977,0.0067073587,0.3129824258,0.0057274415,0.904,0.998,0.902,0.997,0.301,0.007,0.313,0.006
604,0.9044295226,0.9975635542,0.9021998536,0.9974141966,0.3004912843,0.0066809646,0.313057233,0.0057177441,0.904,0.998,0.902,0.997,0.300,0.007,0.313,0.006
605,0.9044642467,0.9975729368,0.9021894563,0.9974203949,0.3003631246,0.0066546778,0.3131320221,0.0057080893,0.904,0.998,0.902,0.997,0.300,0.007,0.313,0.006
606,0.9044990321,0.9975822793,0.9021791455,0.9974265677,0.3002347216,0.0066284976,0.3132067861,0.005698477,0.904,0.998,0.902,0.997,0.300,0.007,0.313,0.006
607,0.9045338783,0.9975915819,0.9021689223,0.9974327153,0.3001060779,0.0066024236,0.313281518,0.0056889069,0.905,0.998,0.902,0.997,0.300,0.007,0.313,0.006
608,0.9045687845,0.9976008448,0.9021587879,0.9974388378,0.2999771964,0.0065764554,0.3133562106,0.0056793787,0.905,0.998,0.902,0.997,0.300,0.007,0.313,0.006
609,0.90460375,0.9976100683,0.9021487436,0.9974449354,0.2998480799,0.0065505925,0.3134308571,0.0056698922,0.905,0.998,0.902,0.997,0.300,0.007,0.313,0.006
610,0.904638774,0.9976192525,0.9021387905,0.9974510081,0.2997187314,0.0065248345,0.3135054504,0.0056604472,0.905,0.998,0.902,0.997,0.300,0.007,0.314,0.006
611,0.9046738559,0.9976283977,0.9021289298,0.9974570561,0.2995891538,0.0064991809,0.3135799832,0.0056510435,0.905,0.998,0.902,0.997,0.300,0.006,0.314,0.006
612,0.904708995,0.9976375039,0.9021191626,0.9974630796,0.2994593499,0.0064736313,0.3136544487,0.0056416808,0.905,0.998,0.902,0.997,0.299,0.006,0.314,0.006
613,0.9047441904,0.9976465715,0.9021094901,0.9974690785,0.299329323,0.0064481852,0.3137288396,0.0056323588,0.905,0.998,0.902,0.997,0.299,0.006,0.314,0.006
614,0.9047794414,0.9976556006,0.9020999135,0.9974750532,0.2991990759,0.0064228421,0.3138031489,0.0056230775,0.905,0.998,0.902,0.997,0.299,0.006,0.314,0.006
615,0.9048147473,0.9976645914,0.9020904338,0.9974810037,0.2990686119,0.0063976017,0.3138773695,0.0056138364,0.905,0.998,0.902,0.997,0.299,0.006,0.314,0.006
616,0.9048501072,0.9976735442,0.9020810522,0.9974869301,0.2989379339,0.0063724635,0.3139514941,0.0056046355,0.905,0.998,0.902,0.997,0.299,0.006,0.314,0.006
617,0.9048855204,0.997682459,0.9020717698,0.9974928326,0.2988070452,0.006347427,0.3140255158,0.0055954745,0.905,0.998,0.902,0.997,0.299,0.006,0.314,0.006
618,0.9049209861,0.997691336,0.9020625876,0.9974987112,0.2986759489,0.0063224918,0.3140994273,0.0055863531,0.905,0.998,0.902,0.997,0.299,0.006,0.314,0.006
619,0.9049565035,0.9977001756,0.9020535069,0.9975045661,0.2985446483,0.0062976576,0.3141732215,0.0055772712,0.905,0.998,0.902,0.998,0.299,0.006,0.314,0.006
620,0.9049920716,0.9977089778,0.9020445285,0.9975103975,0.2984131466,0.0062729238,0.3142468912,0.0055682286,0.905,0.998,0.902,0.998,0.298,0.006,0.314,0.006
621,0.9050276898,0.9977177428,0.9020356537,0.9975162054,0.2982814472,0.0062482901,0.3143204293,0.005559225,0.905,0.998,0.902,0.998,0.298,0.006,0.314,0.006
622,0.9050633572,0.9977264708,0.9020268833,0.9975219899,0.2981495533,0.006223756,0.3143938287,0.0055502602,0.905,0.998,0.902,0.998,0.298,0.006,0.314,0.006
623,0.9050990728,0.9977351621,0.9020182186,0.9975277513,0.2980174684,0.0061993211,0.3144670821,0.005541334,0.905,0.998,0.902,0.998,0.298,0.006,0.314,0.006
624,0.9051348359,0.9977438167,0.9020096604,0.9975334895,0.2978851959,0.0061749849,0.3145401825,0.0055324462,0.905,0.998,0.902,0.998,0.298,0.006,0.315,0.006
625,0.9051706456,0.9977524348,0.9020012099,0.9975392048,0.2977527391,0.0061507471,0.3146131225,0.0055235966,0.905,0.998,0.902,0.998,0.298,0.006,0.315,0.006
626,0.905206501,0.9977610167,0.901992868,0.9975448971,0.2976201015,0.0061266073,0.3146858952,0.005514785,0.905,0.998,0.902,0.998,0.298,0.006,0.315,0.006
627,0.9052424012,0.9977695625,0.9019846357,0.9975505667,0.2974872867,0.006102565,0.3147584933,0.0055060113,0.905,0.998,0.902,0.998,0.297,0.006,0.315,0.006
628,0.9052783453,0.9977780724,0.901976514,0.9975562137,0.2973542982,0.0060786198,0.3148309096,0.0054972751,0.905,0.998,0.902,0.998,0.297,0.006,0.315,0.005
629,0.9053143324,0.9977865465,0.9019685038,0.9975618381,0.2972211396,0.0060547713,0.3149031371,0.0054885763,0.905,0.998,0.902,0.998,0.297,0.006,0.315,0.005
630,0.9053503616,0.9977949851,0.9019606062,0.9975674401,0.2970878144,0.0060310192,0.3149751685,0.0054799147,0.905,0.998,0.902,0.998,0.297,0.006,0.315,0.005
631,0.905386432,0.9978033883,0.9019528219,0.9975730198,0.2969543262,0.0060073629,0.3150469968,0.0054712901,0.905,0.998,0.902,0.998,0.297,0.006,0.315,0.005
632,0.9054225426,0.9978117563,0.9019451521,0.9975785772,0.2968206789,0.0059838021,0.3151186147,0.0054627023,0.905,0.998,0.902,0.998,0.297,0.006,0.315,0.005
633,0.9054586924,0.9978200892,0.9019375975,0.9975841126,0.2966868759,0.0059603365,0.3151900152,0.0054541511,0.905,0.998,0.902,0.998,0.297,0.006,0.315,0.005
634,0.9054948806,0.9978283872,0.9019301592,0.997589626,0.2965529211,0.0059369655,0.3152611911,0.0054456363,0.905,0.998,0.902,0.998,0.297,0.006,0.315,0.005
635,0.9055311062,0.9978366505,0.9019228379,0.9975951175,0.2964188183,0.0059136889,0.3153321354,0.0054371578,0.906,0.998,0.902,0.998,0.296,0.006,0.315,0.005
636,0.9055673681,0.9978448792,0.9019156346,0.9976005872,0.2962845711,0.0058905061,0.3154028409,0.0054287153,0.906,0.998,0.902,0.998,0.296,0.006,0.315,0.005
637,0.9056036655,0.9978530736,0.9019085502,0.9976060353,0.2961501834,0.0058674169,0.3154733005,0.0054203087,0.906,0.998,0.902,0.998,0.296,0.006,0.315,0.005
638,0.9056399973,0.9978612337,0.9019015854,0.9976114618,0.2960156591,0.0058444208,0.3155435073,0.0054119378,0.906,0.998,0.902,0.998,0.296,0.006,0.316,0.005
639,0.9056763625,0.9978693597,0.9018947412,0.9976168668,0.295881002,0.0058215175,0.3156134541,0.0054036023,0.906,0.998,0.902,0.998,0.296,0.006,0.316,0.005
640,0.9057127602,0.9978774519,0.9018880183,0.9976222505,0.295746216,0.0057987065,0.3156831339,0.0053953022,0.906,0.998,0.902,0.998,0.296,0.006,0.316,0.005
641,0.9057491893,0.9978855103,0.9018814177,0.9976276129,0.295611305,0.0057759875,0.3157525396,0.0053870372,0.906,0.998,0.902,0.998,0.296,0.006,0.316,0.005
642,0.9057856488,0.9978935352,0.90187494,0.9976329542,0.295476273,0.00575336,0.3158216644,0.0053788071,0.906,0.998,0.902,0.998,0.295,0.006,0.316,0.005
643,0.9058221377,0.9979015266,0.9018685861,0.9976382744,0.295341124,0.0057308238,0.3158905011,0.0053706119,0.906,0.998,0.902,0.998,0.295,0.006,0.316,0.005
644,0.9058586549,0.9979094848,0.9018623568,0.9976435737,0.2952058619,0.0057083785,0.3159590429,0.0053624512,0.906,0.998,0.902,0.998,0.295,0.006,0.316,0.005
645,0.9058951995,0.9979174099,0.9018562528,0.9976488521,0.2950704907,0.0056860235,0.3160272827,0.0053543249,0.906,0.998,0.902,0.998,0.295,0.006,0.316,0.005
646,0.9059317703,0.997925302,0.9018502749,0.9976541097,0.2949350146,0.0056637587,0.3160952137,0.0053462329,0.906,0.998,0.902,0.998,0.295,0.006,0.316,0.005
647,0.9059683664,0.9979331613,0.9018444238,0.9976593467,0.2947994375,0.0056415836,0.3161628289,0.0053381749,0.906,0.998,0.902,0.998,0.295,0.006,0.316,0.005
648,0.9060049866,0.997940988,0.9018387003,0.9976645632,0.2946637636,0.0056194978,0.3162301216,0.0053301509,0.906,0.998,0.902,0.998,0.295,0.006,0.316,0.005
649,0.9060416299,0.9979487822,0.9018331051,0.9976697592,0.294527997,0.005597501,0.3162970848,0.0053221606,0.906,0.998,0.902,0.998,0.295,0.006,0.316,0.005
650,0.9060782953,0.997956544,0.9018276388,0.9976749348,0.2943921419,0.0055755927,0.3163637117,0.0053142038,0.906,0.998,0.902,0.998,0.294,0.006,0.316,0.005
651,0.9061149816,0.9979642737,0.9018223022,0.9976800901,0.2942562023,0.0055537728,0.3164299956,0.0053062804,0.906,0.998,0.902,0.998,0.294,0.006,0.316,0.005
652,0.9061516878,0.9979719714,0.901817096,0.9976852253,0.2941201825,0.0055320406,0.3164959296,0.0052983903,0.906,0.998,0.902,0.998,0.294,0.006,0.316,0.005
653,0.9061884127,0.9979796371,0.9018120207,0.9976903403,0.2939840867,0.005510396,0.3165615071,0.0052905332,0.906,0.998,0.902,0.998,0.294,0.006,0.317,0.005
654,0.9062251553,0.9979872712,0.9018070772,0.9976954354,0.293847919,0.0054888386,0.3166267213,0.0052827091,0.906,0.998,0.902,0.998,0.294,0.005,0.317,0.005
655,0.9062619146,0.9979948736,0.9018022659,0.9977005106,0.2937116838,0.0054673679,0.3166915656,0.0052749176,0.906,0.998,0.902,0.998,0.294,0.005,0.317,0.005
656,0.9062986892,0.9980024446,0.9017975876,0.997705566,0.2935753853,0.0054459837,0.3167560334,0.0052671588,0.906,0.998,0.902,0.998,0.294,0.005,0.317,0.005
657,0.9063354783,0.9980099843,0.9017930428,0.9977106016,0.2934390277,0.0054246856,0.316820118,0.0052594323,0.906,0.998,0.902,0.998,0.293,0.005,0.317,0.005
658,0.9063722806,0.9980174928,0.9017886321,0.9977156177,0.2933026154,0.0054034731,0.3168838129,0.0052517382,0.906,0.998,0.902,0.998,0.293,0.005,0.317,0.005
659,0.9064090951,0.9980249704,0.9017843562,0.9977206142,0.2931661527,0.0053823461,0.3169471116,0.0052440761,0.906,0.998,0.902,0.998,0.293,0.005,0.317,0.005
660,0.9064459205,0.9980324171,0.9017802156,0.9977255913,0.2930296438,0.0053613041,0.3170100075,0.0052364459,0.906,0.998,0.902,0.998,0.293,0.005,0.317,0.005
661,0.9064827559,0.998039833,0.9017762108,0.997730549,0.2928930931,0.0053403467,0.3170724943,0.0052288475,0.906,0.998,0.902,0.998,0.293,0.005,0.317,0.005
662,0.9065196,0.9980472184,0.9017723425,0.9977354874,0.292756505,0.0053194737,0.3171345655,0.0052212808,0.907,0.998,0.902,0.998,0.293,0.005,0.317,0.005
663,0.9065564517,0.9980545733,0.9017686111,0.9977404067,0.2926198839,0.0052986847,0.3171962148,0.0052137455,0.907,0.998,0.902,0.998,0.293,0.005,0.317,0.005
664,0.9065933099,0.998061898,0.9017650172,0.9977453068,0.2924832341,0.0052779793,0.3172574358,0.0052062416,0.907,0.998,0.902,0.998,0.292,0.005,0.317,0.005
665,0.9066301734,0.9980691925,0.9017615612,0.997750188,0.29234656,0.0052573572,0.3173182222,0.0051987688,0.907,0.998,0.902,0.998,0.292,0.005,0.317,0.005
666,0.9066670411,0.9980764569,0.9017582437,0.9977550502,0.292209866,0.005236818,0.3173785679,0.005191327,0.907,0.998,0.902,0.998,0.292,0.005,0.317,0.005
667,0.9067039118,0.9980836915,0.9017550652,0.9977598936,0.2920731565,0.0052163615,0.3174384666,0.0051839161,0.907,0.998,0.902,0.998,0.292,0.005,0.317,0.005
668,0.9067407845,0.9980908963,0.9017520261,0.9977647183,0.291936436,0.0051959873,0.3174979123,0.005176536,0.907,0.998,0.902,0.998,0.292,0.005,0.317,0.005
669,0.9067776578,0.9980980715,0.9017491268,0.9977695243,0.2917997089,0.005175695,0.3175568987,0.0051691863,0.907,0.998,0.902,0.998,0.292,0.005,0.318,0.005
670,0.9068145307,0.9981052172,0.9017463679,0.9977743117,0.2916629797,0.0051554843,0.3176154198,0.0051618672,0.907,0.998,0.902,0.998,0.292,0.005,0.318,0.005
671,0.906851402,0.9981123336,0.9017437498,0.9977790806,0.2915262527,0.0051353548,0.3176734698,0.0051545783,0.907,0.998,0.902,0.998,0.292,0.005,0.318,0.005
672,0.9068882705,0.9981194208,0.9017412728,0.9977838311,0.2913895325,0.0051153064,0.3177310426,0.0051473195,0.907,0.998,0.902,0.998,0.291,0.005,0.318,0.005
673,0.9069251352,0.9981264789,0.9017389373,0.9977885633,0.2912528236,0.0050953385,0.3177881322,0.0051400907,0.907,0.998,0.902,0.998,0.291,0.005,0.318,0.005
674,0.9069619947,0.998133508,0.9017367439,0.9977932772,0.2911161303,0.0050754509,0.317844733,0.0051328918,0.907,0.998,0.902,0.998,0.291,0.005,0.318,0.005
675,0.906998848,0.9981405083,0.9017346927,0.9977979729,0.2909794572,0.0050556433,0.3179008391,0.0051257225,0.907,0.998,0.902,0.998,0.291,0.005,0.318,0.005
676,0.9070356938,0.99814748,0.9017327843,0.9978026506,0.2908428087,0.0050359154,0.3179564448,0.0051185829,0.907,0.998,0.902,0.998,0.291,0.005,0.318,0.005
677,0.907072531,0.998154423,0.9017310189,0.9978073102,0.2907061895,0.0050162667,0.3180115444,0.0051114726,0.907,0.998,0.902,0.998,0.291,0.005,0.318,0.005
678,0.9071093585,0.9981613377,0.901729397,0.997811952,0.2905696038,0.004996697,0.3180661323,0.0051043916,0.907,0.998,0.902,0.998,0.291,0.005,0.318,0.005
679,0.9071461749,0.9981682241,0.9017279187,0.9978165758,0.2904330563,0.004977206,0.3181202029,0.0050973398,0.907,0.998,0.902,0.998,0.290,0.005,0.318,0.005
680,0.9071829793,0.9981750822,0.9017265845,0.9978211819,0.2902965515,0.0049577933,0.3181737508,0.005090317,0.907,0.998,0.902,0.998,0.290,0.005,0.318,0.005
681,0.9072197704,0.9981819124,0.9017253946,0.9978257703,0.2901600937,0.0049384587,0.3182267705,0.005083323,0.907,0.998,0.902,0.998,0.290,0.005,0.318,0.005
682,0.907256547,0.9981887146,0.9017243493,0.9978303411,0.2900236876,0.0049192018,0.3182792566,0.0050763578,0.907,0.998,0.902,0.998,0.290,0.005,0.318,0.005
683,0.9072933079,0.998195489,0.9017234489,0.9978348944,0.2898873377,0.0049000223,0.3183312038,0.0050694212,0.907,0.998,0.902,0.998,0.290,0.005,0.318,0.005
684,0.9073300521,0.9982022358,0.9017226937,0.9978394301,0.2897510483,0.0048809198,0.3183826069,0.0050625131,0.907,0.998,0.902,0.998,0.290,0.005,0.318,0.005
685,0.9073667782,0.998208955,0.9017220838,0.9978439486,0.2896148241,0.0048618942,0.3184334607,0.0050556332,0.907,0.998,0.902,0.998,0.290,0.005,0.318,0.005
686,0.9074034851,0.9982156467,0.9017216196,0.9978484496,0.2894786696,0.004842945,0.31848376,0.0050487816,0.907,0.998,0.902,0.998,0.289,0.005,0.318,0.005
687,0.9074401717,0.9982223112,0.9017213013,0.9978529335,0.2893425891,0.0048240719,0.3185334998,0.0050419581,0.907,0.998,0.902,0.998,0.289,0.005,0.319,0.005
688,0.9074768368,0.9982289485,0.901721129,0.9978574002,0.2892065872,0.0048052747,0.3185826751,0.0050351624,0.907,0.998,0.902,0.998,0.289,0.005,0.319,0.005
689,0.9075134792,0.9982355588,0.9017211029,0.9978618498,0.2890706684,0.004786553,0.318631281,0.0050283946,0.908,0.998,0.902,0.998,0.289,0.005,0.319,0.005
690,0.9075500977,0.9982421421,0.9017212233,0.9978662825,0.2889348372,0.0047679065,0.3186793126,0.0050216545,0.908,0.998,0.902,0.998,0.289,0.005,0.319,0.005
691,0.9075866912,0.9982486986,0.9017214903,0.9978706981,0.288799098,0.004749335,0.3187267651,0.0050149419,0.908,0.998,0.902,0.998,0.289,0.005,0.319,0.005
692,0.9076232585,0.9982552284,0.9017219041,0.9978750969,0.2886634553,0.0047308381,0.3187736339,0.0050082567,0.908,0.998,0.902,0.998,0.289,0.005,0.319,0.005
693,0.9076597984,0.9982617316,0.9017224648,0.997879479,0.2885279136,0.0047124155,0.3188199142,0.0050015988,0.908,0.998,0.902,0.998,0.289,0.005,0.319,0.005
694,0.9076963098,0.9982682083,0.9017231725,0.9978838443,0.2883924773,0.0046940669,0.3188656014,0.0049949681,0.908,0.998,0.902,0.998,0.288,0.005,0.319,0.005
695,0.9077327916,0.9982746587,0.9017240274,0.9978881929,0.2882571508,0.0046757921,0.3189106912,0.0049883644,0.908,0.998,0.902,0.998,0.288,0.005,0.319,0.005
696,0.9077692424,0.9982810829,0.9017250296,0.997892525,0.2881219386,0.0046575906,0.318955179,0.0049817876,0.908,0.998,0.902,0.998,0.288,0.005,0.319,0.005
697,0.9078056613,0.998287481,0.9017261791,0.9978968406,0.2879868451,0.0046394623,0.3189990605,0.0049752377,0.908,0.998,0.902,0.998,0.288,0.005,0.319,0.005
698,0.9078420471,0.998293853,0.9017274761,0.9979011398,0.2878518747,0.0046214068,0.3190423313,0.0049687143,0.908,0.998,0.902,0.998,0.288,0.005,0.319,0.005
699,0.9078783985,0.9983001992,0.9017289206,0.9979054226,0.2877170318,0.0046034239,0.3190849874,0.0049622176,0.908,0.998,0.902,0.998,0.288,0.005,0.319,0.005
700,0.9079147145,0.9983065196,0.9017305127,0.9979096891,0.2875823209,0.0045855132,0.3191270245,0.0049557472,0.908,0.998,0.902,0.998,0.288,0.005,0.319,0.005
701,0.9079509939,0.9983128144,0.9017322523,0.9979139394,0.2874477462,0.0045676744,0.3191684386,0.0049493032,0.908,0.998,0.902,0.998,0.287,0.005,0.319,0.005
702,0.9079872355,0.9983190836,0.9017341397,0.9979181735,0.2873133121,0.0045499073,0.3192092257,0.0049428854,0.908,0.998,0.902,0.998,0.287,0.005,0.319,0.005
703,0.9080234384,0.9983253274,0.9017361747,0.9979223916,0.287179023,0.0045322116,0.3192493818,0.0049364936,0.908,0.998,0.902,0.998,0.287,0.005,0.319,0.005
704,0.9080596012,0.9983315459,0.9017383573,0.9979265936,0.2870448832,0.0045145869,0.3192889033,0.0049301277,0.908,0.998,0.902,0.998,0.287,0.005,0.319,0.005
705,0.9080957229,0.9983377392,0.9017406877,0.9979307797,0.2869108971,0.0044970331,0.3193277862,0.0049237877,0.908,0.998,0.902,0.998,0.287,0.004,0.319,0.005
706,0.9081318023,0.9983439073,0.9017431657,0.99793495,0.2867770688,0.0044795497,0.319366027,0.0049174734,0.908,0.998,0.902,0.998,0.287,0.004,0.319,0.005
707,0.9081678384,0.9983500505,0.9017457913,0.9979391044,0.2866434028,0.0044621366,0.319403622,0.0049111846,0.908,0.998,0.902,0.998,0.287,0.004,0.319,0.005
708,0.90820383,0.9983561688,0.9017485644,0.997943243,0.2865099033,0.0044447934,0.3194405677,0.0049049214,0.908,0.998,0.902,0.998,0.287,0.004,0.319,0.005
709,0.908239776,0.9983622624,0.9017514852,0.997947366,0.2863765744,0.0044275199,0.3194768607,0.0048986835,0.908,0.998,0.902,0.998,0.286,0.004,0.319,0.005
710,0.9082756754,0.9983683313,0.9017545533,0.9979514734,0.2862434205,0.0044103158,0.3195124977,0.0048924708,0.908,0.998,0.902,0.998,0.286,0.004,0.320,0.005
711,0.9083115269,0.9983743756,0.9017577689,0.9979555653,0.2861104458,0.0043931807,0.3195474753,0.0048862833,0.908,0.998,0.902,0.998,0.286,0.004,0.320,0.005
712,0.9083473296,0.9983803955,0.9017611317,0.9979596416,0.2859776544,0.0043761145,0.3195817903,0.0048801208,0.908,0.998,0.902,0.998,0.286,0.004,0.320,0.005
713,0.9083830823,0.998386391,0.9017646417,0.9979637026,0.2858450505,0.0043591168,0.3196154397,0.0048739831,0.908,0.998,0.902,0.998,0.286,0.004,0.320,0.005
714,0.908418784,0.9983923624,0.9017682988,0.9979677482,0.2857126383,0.0043421874,0.3196484205,0.0048678703,0.908,0.998,0.902,0.998,0.286,0.004,0.320,0.005
715,0.9084544336,0.9983983096,0.9017721029,0.9979717785,0.2855804218,0.004325326,0.3196807296,0.0048617822,0.908,0.998,0.902,0.998,0.286,0.004,0.320,0.005
716,0.9084900299,0.9984042327,0.9017760537,0.9979757936,0.2854484052,0.0043085323,0.3197123642,0.0048557186,0.908,0.998,0.902,0.998,0.285,0.004,0.320,0.005
717,0.908525572,0.998410132,0.9017801513,0.9979797935,0.2853165925,0.0042918061,0.3197433216,0.0048496794,0.909,0.998,0.902,0.998,0.285,0.004,0.320,0.005
718,0.9085610588,0.9984160074,0.9017843953,0.9979837784,0.2851849879,0.004275147,0.319773599,0.0048436646,0.909,0.998,0.902,0.998,0.285,0.004,0.320,0.005
719,0.9085964893,0.9984218592,0.9017887856,0.9979877482,0.2850535952,0.0042585548,0.3198031938,0.0048376741,0.909,0.998,0.902,0.998,0.285,0.004,0.320,0.005
720,0.9086318623,0.9984276873,0.9017933221,0.997991703,0.2849224186,0.0042420293,0.3198321035,0.0048317077,0.909,0.998,0.902,0.998,0.285,0.004,0.320,0.005
721,0.9086671769,0.9984334919,0.9017980046,0.997995643,0.284791462,0.0042255701,0.3198603257,0.0048257653,0.909,0.998,0.902,0.998,0.285,0.004,0.320,0.005
722,0.9087024321,0.9984392732,0.9018028328,0.9979995681,0.2846607294,0.0042091771,0.319887858,0.0048198468,0.909,0.998,0.902,0.998,0.285,0.004,0.320,0.005
723,0.9087376268,0.9984450311,0.9018078065,0.9980034785,0.2845302247,0.0041928499,0.319914698,0.0048139521,0.909,0.998,0.902,0.998,0.285,0.004,0.320,0.005
724,0.9087727599,0.9984507658,0.9018129256,0.9980073741,0.2843999517,0.0041765882,0.3199408437,0.0048080811,0.909,0.998,0.902,0.998,0.284,0.004,0.320,0.005
725,0.9088078306,0.9984564774,0.9018181897,0.998011255,0.2842699143,0.0041603918,0.3199662929,0.0048022336,0.909,0.998,0.902,0.998,0.284,0.004,0.320,0.005
726,0.9088428377,0.9984621661,0.9018235986,0.9980151214,0.2841401165,0.0041442605,0.3199910436,0.0047964097,0.909,0.998,0.902,0.998,0.284,0.004,0.320,0.005
727,0.9088777804,0.9984678318,0.901829152,0.9980189732,0.2840105619,0.004128194,0.3200150939,0.0047906092,0.909,0.998,0.902,0.998,0.284,0.004,0.320,0.005
728,0.9089126575,0.9984734747,0.9018348498,0.9980228106,0.2838812545,0.004112192,0.3200384418,0.0047848319,0.909,0.998,0.902,0.998,0.284,0.004,0.320,0.005
729,0.9089474682,0.9984790949,0.9018406915,0.9980266336,0.2837521978,0.0040962542,0.3200610857,0.0047790778,0.909,0.998,0.902,0.998,0.284,0.004,0.320,0.005
730,0.9089822115,0.9984846925,0.9018466769,0.9980304422,0.2836233957,0.0040803805,0.3200830239,0.0047733468,0.909,0.998,0.902,0.998,0.284,0.004,0.320,0.005
731,0.9090168864,0.9984902676,0.9018528058,0.9980342365,0.2834948519,0.0040645705,0.3201042547,0.0047676387,0.909,0.998,0.902,0.998,0.283,0.004,0.320,0.005
732,0.909051492,0.9984958203,0.9018590777,0.9980380165,0.2833665699,0.004048824,0.3201247766,0.0047619535,0.909,0.998,0.902,0.998,0.283,0.004,0.320,0.005
733,0.9090860273,0.9985013507,0.9018654923,0.9980417824,0.2832385534,0.0040331407,0.3201445883,0.0047562911,0.909,0.999,0.902,0.998,0.283,0.004,0.320,0.005
734,0.9091204914,0.9985068589,0.9018720494,0.9980455342,0.2831108061,0.0040175204,0.3201636884,0.0047506513,0.909,0.999,0.902,0.998,0.283,0.004,0.320,0.005
735,0.9091548833,0.9985123449,0.9018787485,0.9980492719,0.2829833314,0.0040019629,0.3201820755,0.0047450341,0.909,0.999,0.902,0.998,0.283,0.004,0.320,0.005
736,0.9091892022,0.9985178089,0.9018855894,0.9980529956,0.282856133,0.0039864678,0.3201997487,0.0047394394,0.909,0.999,0.902,0.998,0.283,0.004,0.320,0.005
737,0.9092234472,0.998523251,0.9018925716,0.9980567054,0.2827292142,0.0039710349,0.3202167067,0.004733867,0.909,0.999,0.902,0.998,0.283,0.004,0.320,0.005
738,0.9092576173,0.9985286712,0.9018996948,0.9980604013,0.2826025786,0.003955664,0.3202329486,0.0047283169,0.909,0.999,0.902,0.998,0.283,0.004,0.320,0.005
739,0.9092917117,0.9985340697,0.9019069586,0.9980640833,0.2824762295,0.0039403548,0.3202484734,0.004722789,0.909,0.999,0.902,0.998,0.282,0.004,0.320,0.005
740,0.9093257294,0.9985394465,0.9019143625,0.9980677516,0.2823501705,0.0039251071,0.3202632803,0.0047172831,0.909,0.999,0.902,0.998,0.282,0.004,0.320,0.005
741,0.9093596697,0.9985448018,0.9019219062,0.9980714062,0.2822244047,0.0039099207,0.3202773686,0.0047117992,0.909,0.999,0.902,0.998,0.282,0.004,0.320,0.005
742,0.9093935316,0.9985501356,0.9019295893,0.9980750471,0.2820989356,0.0038947952,0.3202907376,0.0047063371,0.909,0.999,0.902,0.998,0.282,0.004,0.320,0.005
743,0.9094273143,0.998555448,0.9019374114,0.9980786744,0.2819737664,0.0038797305,0.3203033868,0.0047008969,0.909,0.999,0.902,0.998,0.282,0.004,0.320,0.005
744,0.909461017,0.9985607391,0.9019453719,0.9980822882,0.2818489003,0.0038647262,0.3203153156,0.0046954783,0.909,0.999,0.902,0.998,0.282,0.004,0.320,0.005
745,0.9094946389,0.9985660091,0.9019534705,0.9980858884,0.2817243407,0.0038497822,0.3203265235,0.0046900813,0.909,0.999,0.902,0.998,0.282,0.004,0.320,0.005
746,0.909528179,0.9985712579,0.9019617067,0.9980894753,0.2816000905,0.0038348982,0.3203370104,0.0046847058,0.910,0.999,0.902,0.998,0.282,0.004,0.320,0.005
747,0.9095616367,0.9985764857,0.90197008,0.9980930487,0.2814761531,0.003820074,0.3203467759,0.0046793517,0.910,0.999,0.902,0.998,0.281,0.004,0.320,0.005
748,0.909595011,0.9985816926,0.90197859,0.9980966089,0.2813525314,0.0038053093,0.3203558199,0.0046740189,0.910,0.999,0.902,0.998,0.281,0.004,0.320,0.005
749,0.9096283013,0.9985868787,0.9019872362,0.9981001557,0.2812292285,0.0037906039,0.3203641422,0.0046687073,0.910,0.999,0.902,0.998,0.281,0.004,0.320,0.005
750,0.9096615067,0.998592044,0.9019960181,0.9981036894,0.2811062475,0.0037759575,0.3203717429,0.0046634169,0.910,0.999,0.902,0.998,0.281,0.004,0.320,0.005
751,0.9096946265,0.9985971886,0.9020049352,0.9981072098,0.2809835913,0.00376137,0.3203786221,0.0046581474,0.910,0.999,0.902,0.998,0.281,0.004,0.320,0.005
752,0.9097276599,0.9986023127,0.902013987,0.9981107172,0.2808612629,0.003746841,0.3203847799,0.0046528989,0.910,0.999,0.902,0.998,0.281,0.004,0.320,0.005
753,0.9097606062,0.9986074163,0.9020231729,0.9981142115,0.2807392651,0.0037323704,0.3203902166,0.0046476712,0.910,0.999,0.902,0.998,0.281,0.004,0.320,0.005
754,0.9097934646,0.9986124995,0.9020324925,0.9981176928,0.2806176009,0.0037179579,0.3203949324,0.0046424643,0.910,0.999,0.902,0.998,0.281,0.004,0.320,0.005
755,0.9098262343,0.9986175624,0.9020419452,0.9981211612,0.280496273,0.0037036033,0.3203989278,0.0046372781,0.910,0.999,0.902,0.998,0.280,0.004,0.320,0.005
756,0.9098589148,0.9986226051,0.9020515304,0.9981246166,0.2803752843,0.0036893063,0.3204022033,0.0046321124,0.910,0.999,0.902,0.998,0.280,0.004,0.320,0.005
757,0.9098915052,0.9986276276,0.9020612477,0.9981280592,0.2802546374,0.0036750667,0.3204047594,0.0046269672,0.910,0.999,0.902,0.998,0.280,0.004,0.320,0.005
758,0.9099240049,0.9986326301,0.9020710964,0.9981314891,0.2801343351,0.0036608843,0.3204065967,0.0046218423,0.910,0.999,0.902,0.998,0.280,0.004,0.320,0.005
759,0.9099564133,0.9986376126,0.902081076,0.9981349061,0.28001438,0.0036467588,0.3204077159,0.0046167378,0.910,0.999,0.902,0.998,0.280,0.004,0.320,0.005
760,0.9099887295,0.9986425753,0.902091186,0.9981383105,0.2798947748,0.00363269,0.3204081179,0.0046116535,0.910,0.999,0.902,0.998,0.280,0.004,0.320,0.005
761,0.910020953,0.9986475181,0.9021014256,0.9981417023,0.279775522,0.0036186778,0.3204078035,0.0046065894,0.910,0.999,0.902,0.998,0.280,0.004,0.320,0.005
762,0.9100530831,0.9986524412,0.9021117944,0.9981450815,0.2796566241,0.0036047218,0.3204067737,0.0046015452,0.910,0.999,0.902,0.998,0.280,0.004,0.320,0.005
763,0.9100851192,0.9986573447,0.9021222918,0.9981484481,0.2795380838,0.0035908219,0.3204050294,0.004596521,0.910,0.999,0.902,0.998,0.280,0.004,0.320,0.005
764,0.9101170606,0.9986622286,0.9021329171,0.9981518022,0.2794199033,0.0035769777,0.3204025718,0.0045915167,0.910,0.999,0.902,0.998,0.279,0.004,0.320,0.005
765,0.9101489067,0.9986670931,0.9021436697,0.9981551439,0.2793020852,0.0035631892,0.3203994019,0.0045865322,0.910,0.999,0.902,0.998,0.279,0.004,0.320,0.005
766,0.910180657,0.9986719382,0.902154549,0.9981584733,0.2791846318,0.003549456,0.3203955212,0.0045815673,0.910,0.999,0.902,0.998,0.279,0.004,0.320,0.005
767,0.9102123108,0.998676764,0.9021655544,0.9981617903,0.2790675454,0.003535778,0.3203909307,0.0045766221,0.910,0.999,0.902,0.998,0.279,0.004,0.320,0.005
768,0.9102438675,0.9986815705,0.9021766852,0.998165095,0.2789508283,0.0035221549,0.320385632,0.0045716964,0.910,0.999,0.902,0.998,0.279,0.004,0.320,0.005
769,0.9102753265,0.998686358,0.9021879409,0.9981683874,0.2788344828,0.0035085864,0.3203796266,0.0045667901,0.910,0.999,0.902,0.998,0.279,0.004,0.320,0.005
770,0.9103066874,0.9986911263,0.9021993206,0.9981716677,0.278718511,0.0034950725,0.3203729158,0.0045619032,0.910,0.999,0.902,0.998,0.279,0.003,0.320,0.005
771,0.9103379495,0.9986958757,0.9022108239,0.9981749359,0.2786029152,0.0034816128,0.3203655013,0.0045570355,0.910,0.999,0.902,0.998,0.279,0.003,0.320,0.005
772,0.9103691123,0.9987006062,0.9022224501,0.9981781919,0.2784876973,0.0034682072,0.3203573848,0.0045521871,0.910,0.999,0.902,0.998,0.278,0.003,0.320,0.005
773,0.9104001753,0.9987053179,0.9022341984,0.998181436,0.2783728596,0.0034548554,0.320348568,0.0045473577,0.910,0.999,0.902,0.998,0.278,0.003,0.320,0.005
774,0.9104311379,0.9987100108,0.9022460681,0.998184668,0.2782584041,0.0034415572,0.3203390528,0.0045425474,0.910,0.999,0.902,0.998,0.278,0.003,0.320,0.005
775,0.9104619997,0.9987146851,0.9022580587,0.9981878881,0.2781443327,0.0034283124,0.3203288408,0.004537756,0.910,0.999,0.902,0.998,0.278,0.003,0.320,0.005
776,0.9104927602,0.9987193408,0.9022701695,0.9981910963,0.2780306474,0.0034151208,0.3203179342,0.0045329834,0.910,0.999,0.902,0.998,0.278,0.003,0.320,0.005
777,0.9105234188,0.998723978,0.9022823996,0.9981942927,0.27791735,0.0034019822,0.3203063349,0.0045282297,0.911,0.999,0.902,0.998,0.278,0.003,0.320,0.005
778,0.9105539751,0.9987285967,0.9022947485,0.9981974772,0.2778044425,0.0033888963,0.320294045,0.0045234946,0.911,0.999,0.902,0.998,0.278,0.003,0.320,0.005
779,0.9105844286,0.9987331971,0.9023072154,0.99820065,0.2776919267,0.0033758629,0.3202810665,0.0045187782,0.911,0.999,0.902,0.998,0.278,0.003,0.320,0.005
780,0.910614779,0.9987377793,0.9023197997,0.9982038111,0.2775798044,0.0033628819,0.3202674017,0.0045140802,0.911,0.999,0.902,0.998,0.278,0.003,0.320,0.005
781,0.9106450256,0.9987423432,0.9023325005,0.9982069606,0.2774680772,0.003349953,0.3202530528,0.0045094008,0.911,0.999,0.902,0.998,0.277,0.003,0.320,0.005
782,0.9106751682,0.9987468891,0.9023453172,0.9982100984,0.2773567469,0.003337076,0.3202380222,0.0045047397,0.911,0.999,0.902,0.998,0.277,0.003,0.320,0.005
783,0.9107052063,0.9987514168,0.9023582491,0.9982132247,0.2772458152,0.0033242507,0.3202223122,0.0045000969,0.911,0.999,0.902,0.998,0.277,0.003,0.320,0.005
784,0.9107351395,0.9987559267,0.9023712953,0.9982163394,0.2771352836,0.0033114769,0.3202059253,0.0044954724,0.911,0.999,0.902,0.998,0.277,0.003,0.320,0.004
785,0.9107649673,0.9987604186,0.9023844553,0.9982194427,0.2770251537,0.0032987544,0.3201888639,0.004490866,0.911,0.999,0.902,0.998,0.277,0.003,0.320,0.004
786,0.9107946895,0.9987648927,0.9023977282,0.9982225346,0.2769154271,0.003286083,0.3201711306,0.0044862776,0.911,0.999,0.902,0.998,0.277,0.003,0.320,0.004
787,0.9108243056,0.9987693491,0.9024111133,0.998225615,0.2768061051,0.0032734624,0.320152728,0.0044817072,0.911,0.999,0.902,0.998,0.277,0.003,0.320,0.004
788,0.9108538153,0.9987737878,0.9024246098,0.9982286842,0.2766971894,0.0032608925,0.3201336588,0.0044771548,0.911,0.999,0.902,0.998,0.277,0.003,0.320,0.004
789,0.9108832182,0.9987782089,0.9024382171,0.998231742,0.2765886812,0.0032483731,0.3201139257,0.0044726202,0.911,0.999,0.902,0.998,0.277,0.003,0.320,0.004
790,0.9109125139,0.9987826125,0.9024519342,0.9982347887,0.2764805819,0.0032359039,0.3200935314,0.0044681033,0.911,0.999,0.902,0.998,0.276,0.003,0.320,0.004
791,0.9109417023,0.9987869986,0.9024657605,0.9982378241,0.2763728928,0.0032234848,0.3200724789,0.0044636041,0.911,0.999,0.902,0.998,0.276,0.003,0.320,0.004
792,0.9109707828,0.9987913674,0.9024796952,0.9982408483,0.2762656153,0.0032111155,0.3200507709,0.0044591225,0.911,0.999,0.902,0.998,0.276,0.003,0.320,0.004
793,0.9109997553,0.9987957188,0.9024937374,0.9982438615,0.2761587505,0.0031987959,0.3200284104,0.0044546585,0.911,0.999,0.902,0.998,0.276,0.003,0.320,0.004
794,0.9110286194,0.9988000531,0.9025078866,0.9982468636,0.2760522996,0.0031865258,0.3200054005,0.0044502119,0.911,0.999,0.903,0.998,0.276,0.003,0.320,0.004
795,0.9110573748,0.9988043702,0.9025221417,0.9982498546,0.2759462639,0.0031743049,0.3199817441,0.0044457827,0.911,0.999,0.903,0.998,0.276,0.003,0.320,0.004
796,0.9110860213,0.9988086702,0.9025365021,0.9982528347,0.2758406443,0.0031621331,0.3199574444,0.0044413708,0.911,0.999,0.903,0.998,0.276,0.003,0.320,0.004
797,0.9111145586,0.9988129531,0.902550967,0.9982558039,0.275735442,0.0031500102,0.3199325044,0.0044369761,0.911,0.999,0.903,0.998,0.276,0.003,0.320,0.004
798,0.9111429864,0.9988172192,0.9025655356,0.9982587621,0.275630658,0.0031379359,0.3199069273,0.0044325986,0.911,0.999,0.903,0.998,0.276,0.003,0.320,0.004
799,0.9111713045,0.9988214684,0.902580207,0.9982617096,0.2755262933,0.0031259101,0.3198807165,0.0044282382,0.911,0.999,0.903,0.998,0.276,0.003,0.320,0.004
800,0.9111995126,0.9988257007,0.9025949806,0.9982646462,0.2754223488,0.0031139325,0.3198538751,0.0044238948,0.911,0.999,0.903,0.998,0.275,0.003,0.320,0.004
801,0.9112276106,0.9988299164,0.9026098554,0.998267572,0.2753188255,0.0031020031,0.3198264065,0.0044195683,0.911,0.999,0.903,0.998,0.275,0.003,0.320,0.004
802,0.9112555982,0.9988341153,0.9026248306,0.9982704872,0.2752157243,0.0030901215,0.319798314,0.0044152587,0.911,0.999,0.903,0.998,0.275,0.003,0.320,0.004
803,0.9112834753,0.9988382977,0.9026399056,0.9982733916,0.2751130458,0.0030782876,0.3197696011,0.0044109659,0.911,0.999,0.903,0.998,0.275,0.003,0.320,0.004
804,0.9113112415,0.9988424636,0.9026550793,0.9982762855,0.275010791,0.0030665012,0.3197402711,0.0044066898,0.911,0.999,0.903,0.998,0.275,0.003,0.320,0.004
805,0.9113388968,0.998846613,0.9026703511,0.9982791687,0.2749089607,0.0030547621,0.3197103277,0.0044024304,0.911,0.999,0.903,0.998,0.275,0.003,0.320,0.004
806,0.9113664409,0.998850746,0.9026857201,0.9982820414,0.2748075554,0.0030430702,0.3196797743,0.0043981876,0.911,0.999,0.903,0.998,0.275,0.003,0.320,0.004
807,0.9113938738,0.9988548627,0.9027011855,0.9982849036,0.2747065759,0.0030314251,0.3196486146,0.0043939613,0.911,0.999,0.903,0.998,0.275,0.003,0.320,0.004
808,0.9114211951,0.9988589631,0.9027167464,0.9982877553,0.2746060229,0.0030198269,0.319616852,0.0043897514,0.911,0.999,0.903,0.998,0.275,0.003,0.320,0.004
809,0.9114484049,0.9988630474,0.9027324021,0.9982905966,0.2745058968,0.0030082751,0.3195844903,0.0043855579,0.911,0.999,0.903,0.998,0.275,0.003,0.320,0.004
810,0.911475503,0.9988671156,0.9027481517,0.9982934275,0.2744061984,0.0029967698,0.3195515331,0.0043813807,0.911,0.999,0.903,0.998,0.274,0.003,0.320,0.004
811,0.9115024892,0.9988711677,0.9027639944,0.9982962481,0.2743069281,0.0029853106,0.3195179842,0.0043772197,0.912,0.999,0.903,0.998,0.274,0.003,0.320,0.004
812,0.9115293634,0.9988752038,0.9027799292,0.9982990584,0.2742080863,0.0029738974,0.3194838473,0.0043730749,0.912,0.999,0.903,0.998,0.274,0.003,0.319,0.004
813,0.9115561255,0.998879224,0.9027959555,0.9983018584,0.2741096737,0.00296253,0.3194491263,0.0043689462,0.912,0.999,0.903,0.998,0.274,0.003,0.319,0.004
814,0.9115827755,0.9988832284,0.9028120724,0.9983046482,0.2740116904,0.0029512082,0.3194138249,0.0043648336,0.912,0.999,0.903,0.998,0.274,0.003,0.319,0.004
815,0.9116093132,0.9988872169,0.902828279,0.9983074278,0.2739141371,0.0029399318,0.319377947,0.0043607369,0.912,0.999,0.903,0.998,0.274,0.003,0.319,0.004
816,0.9116357386,0.9988911898,0.9028445745,0.9983101973,0.2738170139,0.0029287008,0.3193414964,0.0043566561,0.912,0.999,0.903,0.998,0.274,0.003,0.319,0.004
817,0.9116620515,0.998895147,0.902860958,0.9983129567,0.2737203212,0.0029175147,0.3193044772,0.0043525911,0.912,0.999,0.903,0.998,0.274,0.003,0.319,0.004
818,0.911688252,0.9988990886,0.9028774287,0.998315706,0.2736240593,0.0029063736,0.3192668932,0.0043485419,0.912,0.999,0.903,0.998,0.274,0.003,0.319,0.004
819,0.91171434,0.9989030147,0.9028939858,0.9983184453,0.2735282283,0.0028952772,0.3192287485,0.0043445084,0.912,0.999,0.903,0.998,0.274,0.003,0.319,0.004
820,0.9117403154,0.9989069254,0.9029106284,0.9983211747,0.2734328286,0.0028842253,0.319190047,0.0043404905,0.912,0.999,0.903,0.998,0.273,0.003,0.319,0.004
821,0.9117661782,0.9989108206,0.9029273557,0.9983238941,0.2733378602,0.0028732177,0.3191507927,0.0043364881,0.912,0.999,0.903,0.998,0.273,0.003,0.319,0.004
822,0.9117919284,0.9989147005,0.9029441667,0.9983266036,0.2732433233,0.0028622544,0.3191109898,0.0043325013,0.912,0.999,0.903,0.998,0.273,0.003,0.319,0.004
823,0.911817566,0.9989185652,0.9029610607,0.9983293032,0.273149218,0.002851335,0.3190706422,0.0043285299,0.912,0.999,0.903,0.998,0.273,0.003,0.319,0.004
824,0.9118430909,0.9989224146,0.9029780369,0.998331993,0.2730555444,0.0028404594,0.3190297542,0.0043245739,0.912,0.999,0.903,0.998,0.273,0.003,0.319,0.004
825,0.9118685032,0.998926249,0.9029950943,0.9983346731,0.2729623025,0.0028296275,0.3189883298,0.0043206332,0.912,0.999,0.903,0.998,0.273,0.003,0.319,0.004
826,0.9118938029,0.9989300682,0.9030122321,0.9983373433,0.2728694922,0.002818839,0.3189463732,0.0043167077,0.912,0.999,0.903,0.998,0.273,0.003,0.319,0.004
827,0.91191899,0.9989338724,0.9030294495,0.9983400039,0.2727771136,0.0028080938,0.3189038886,0.0043127974,0.912,0.999,0.903,0.998,0.273,0.003,0.319,0.004
828,0.9119440644,0.9989376617,0.9030467456,0.9983426548,0.2726851666,0.0027973917,0.3188608801,0.0043089022,0.912,0.999,0.903,0.998,0.273,0.003,0.319,0.004
829,0.9119690264,0.998941436,0.9030641195,0.9983452961,0.2725936511,0.0027867326,0.318817352,0.004305022,0.912,0.999,0.903,0.998,0.273,0.003,0.319,0.004
830,0.9119938758,0.9989451956,0.9030815705,0.9983479278,0.2725025669,0.0027761162,0.3187733085,0.0043011568,0.912,0.999,0.903,0.998,0.273,0.003,0.319,0.004
831,0.9120186128,0.9989489403,0.9030990975,0.99835055,0.2724119139,0.0027655424,0.3187287538,0.0042973066,0.912,0.999,0.903,0.998,0.272,0.003,0.319,0.004
832,0.9120432374,0.9989526704,0.9031166999,0.9983531626,0.272321692,0.002755011,0.3186836923,0.0042934712,0.912,0.999,0.903,0.998,0.272,0.003,0.319,0.004
833,0.9120677496,0.9989563858,0.9031343767,0.9983557657,0.2722319008,0.0027445218,0.3186381283,0.0042896506,0.912,0.999,0.903,0.998,0.272,0.003,0.319,0.004
834,0.9120921496,0.9989600867,0.9031521271,0.9983583594,0.2721425402,0.0027340748,0.3185920659,0.0042858447,0.912,0.999,0.903,0.998,0.272,0.003,0.319,0.004
835,0.9121164374,0.998963773,0.9031699503,0.9983609437,0.2720536098,0.0027236696,0.3185455096,0.0042820535,0.912,0.999,0.903,0.998,0.272,0.003,0.319,0.004
836,0.9121406132,0.9989674448,0.9031878453,0.9983635187,0.2719651093,0.0027133062,0.3184984636,0.004278277,0.912,0.999,0.903,0.998,0.272,0.003,0.318,0.004
837,0.9121646769,0.9989711022,0.9032058113,0.9983660843,0.2718770385,0.0027029843,0.3184509324,0.0042745149,0.912,0.999,0.903,0.998,0.272,0.003,0.318,0.004
838,0.9121886288,0.9989747453,0.9032238475,0.9983686406,0.2717893969,0.0026927039,0.3184029202,0.0042707674,0.912,0.999,0.903,0.998,0.272,0.003,0.318,0.004
839,0.9122124689,0.9989783741,0.9032419531,0.9983711876,0.2717021841,0.0026824646,0.3183544314,0.0042670343,0.912,0.999,0.903,0.998,0.272,0.003,0.318,0.004
840,0.9122361973,0.9989819887,0.9032601271,0.9983737255,0.2716153997,0.0026722665,0.3183054705,0.0042633155,0.912,0.999,0.903,0.998,0.272,0.003,0.318,0.004
841,0.9122598142,0.9989855891,0.9032783687,0.9983762541,0.2715290433,0.0026621092,0.3182560418,0.0042596111,0.912,0.999,0.903,0.998,0.272,0.003,0.318,0.004
842,0.9122833198,0.9989891754,0.9032966771,0.9983787736,0.2714431144,0.0026519927,0.3182061497,0.0042559209,0.912,0.999,0.903,0.998,0.271,0.003,0.318,0.004
843,0.912306714,0.9989927477,0.9033150515,0.998381284,0.2713576124,0.0026419167,0.3181557987,0.0042522449,0.912,0.999,0.903,0.998,0.271,0.003,0.318,0.004
844,0.9123299971,0.9989963059,0.9033334909,0.9983837853,0.2712725369,0.0026318811,0.318104993,0.004248583,0.912,0.999,0.903,0.998,0.271,0.003,0.318,0.004
845,0.9123531693,0.9989998502,0.9033519946,0.9983862776,0.2711878872,0.0026218858,0.3180537372,0.0042449352,0.912,0.999,0.903,0.998,0.271,0.003,0.318,0.004
846,0.9123762306,0.9990033807,0.9033705616,0.9983887608,0.2711036629,0.0026119306,0.3180020358,0.0042413014,0.912,0.999,0.903,0.998,0.271,0.003,0.318,0.004
847,0.9123991814,0.9990068973,0.9033891912,0.9983912351,0.2710198632,0.0026020152,0.317949893,0.0042376815,0.912,0.999,0.903,0.998,0.271,0.003,0.318,0.004
848,0.9124220216,0.9990104001,0.9034078825,0.9983937005,0.2709364876,0.0025921397,0.3178973134,0.0042340756,0.912,0.999,0.903,0.998,0.271,0.003,0.318,0.004
849,0.9124447515,0.9990138892,0.9034266346,0.9983961569,0.2708535353,0.0025823037,0.3178443014,0.0042304835,0.912,0.999,0.903,0.998,0.271,0.003,0.318,0.004
850,0.9124673714,0.9990173647,0.9034454468,0.9983986045,0.2707710058,0.0025725071,0.3177908615,0.0042269051,0.912,0.999,0.903,0.998,0.271,0.003,0.318,0.004
851,0.9124898813,0.9990208266,0.9034643181,0.9984010433,0.2706888982,0.0025627499,0.3177369981,0.0042233405,0.912,0.999,0.903,0.998,0.271,0.003,0.318,0.004
852,0.9125122815,0.999024275,0.9034832478,0.9984034733,0.270607212,0.0025530317,0.3176827157,0.0042197895,0.913,0.999,0.903,0.998,0.271,0.003,0.318,0.004
853,0.9125345721,0.9990277098,0.903502235,0.9984058945,0.2705259462,0.0025433525,0.3176280187,0.0042162522,0.913,0.999,0.904,0.998,0.271,0.003,0.318,0.004
854,0.9125567534,0.9990311313,0.9035212789,0.9984083069,0.2704451001,0.0025337121,0.3175729116,0.0042127284,0.913,0.999,0.904,0.998,0.270,0.003,0.318,0.004
855,0.9125788256,0.9990345393,0.9035403786,0.9984107107,0.270364673,0.0025241103,0.3175173988,0.0042092181,0.913,0.999,0.904,0.998,0.270,0.003,0.318,0.004
856,0.9126007889,0.9990379341,0.9035595334,0.9984131058,0.270284664,0.002514547,0.3174614848,0.0042057212,0.913,0.999,0.904,0.998,0.270,0.003,0.317,0.004
857,0.9126226436,0.9990413156,0.9035787423,0.9984154923,0.2702050723,0.0025050221,0.317405174,0.0042022378,0.913,0.999,0.904,0.998,0.270,0.003,0.317,0.004
858,0.9126443898,0.9990446838,0.9035980046,0.9984178702,0.2701258969,0.0024955353,0.317348471,0.0041987676,0.913,0.999,0.904,0.998,0.270,0.002,0.317,0.004
859,0.9126660278,0.999048039,0.9036173195,0.9984202396,0.2700471371,0.0024860865,0.3172913801,0.0041953107,0.913,0.999,0.904,0.998,0.270,0.002,0.317,0.004
860,0.9126875578,0.999051381,0.903636686,0.9984226004,0.2699687919,0.0024766756,0.3172339059,0.004191867,0.913,0.999,0.904,0.998,0.270,0.002,0.317,0.004
861,0.9127089801,0.9990547099,0.9036561035,0.9984249527,0.2698908604,0.0024673024,0.3171760527,0.0041884365,0.913,0.999,0.904,0.998,0.270,0.002,0.317,0.004
862,0.9127302949,0.9990580259,0.9036755711,0.9984272966,0.2698133416,0.0024579668,0.3171178249,0.0041850191,0.913,0.999,0.904,0.998,0.270,0.002,0.317,0.004
863,0.9127515024,0.999061329,0.9036950879,0.998429632,0.2697362345,0.0024486686,0.3170592271,0.0041816148,0.913,0.999,0.904,0.998,0.270,0.002,0.317,0.004
864,0.912772603,0.9990646191,0.9037146532,0.9984319591,0.2696595383,0.0024394076,0.3170002637,0.0041782234,0.913,0.999,0.904,0.998,0.270,0.002,0.317,0.004
865,0.9127935969,0.9990678964,0.9037342662,0.9984342778,0.2695832518,0.0024301837,0.316940939,0.004174845,0.913,0.999,0.904,0.998,0.270,0.002,0.317,0.004
866,0.9128144844,0.999071161,0.903753926,0.9984365882,0.2695073741,0.0024209968,0.3168812576,0.0041714795,0.913,0.999,0.904,0.998,0.270,0.002,0.317,0.004
867,0.9128352657,0.9990744128,0.9037736318,0.9984388902,0.2694319041,0.0024118467,0.3168212238,0.0041681268,0.913,0.999,0.904,0.998,0.269,0.002,0.317,0.004
868,0.912855941,0.9990776519,0.9037933829,0.998441184,0.2693568407,0.0024027332,0.3167608419,0.0041647869,0.913,0.999,0.904,0.998,0.269,0.002,0.317,0.004
869,0.9128765108,0.9990808784,0.9038131784,0.9984434696,0.2692821829,0.0023936563,0.3167001165,0.0041614598,0.913,0.999,0.904,0.998,0.269,0.002,0.317,0.004
870,0.9128969752,0.9990840924,0.9038330176,0.998445747,0.2692079297,0.0023846157,0.3166390519,0.0041581453,0.913,0.999,0.904,0.998,0.269,0.002,0.317,0.004
871,0.9129173346,0.9990872938,0.9038528996,0.9984480162,0.2691340798,0.0023756113,0.3165776525,0.0041548434,0.913,0.999,0.904,0.998,0.269,0.002,0.317,0.004
872,0.9129375893,0.9990904827,0.9038728237,0.9984502773,0.2690606321,0.002366643,0.3165159226,0.0041515541,0.913,0.999,0.904,0.998,0.269,0.002,0.317,0.004
873,0.9129577395,0.9990936593,0.9038927891,0.9984525303,0.2689875856,0.0023577106,0.3164538667,0.0041482773,0.913,0.999,0.904,0.998,0.269,0.002,0.316,0.004
874,0.9129777855,0.9990968234,0.903912795,0.9984547752,0.268914939,0.0023488139,0.316391489,0.004145013,0.913,0.999,0.904,0.998,0.269,0.002,0.316,0.004
875,0.9129977277,0.9990999753,0.9039328406,0.9984570121,0.2688426913,0.0023399529,0.3163287939,0.0041417612,0.913,0.999,0.904,0.998,0.269,0.002,0.316,0.004
876,0.9130175663,0.9991031149,0.9039529251,0.9984592409,0.2687708411,0.0023311274,0.3162657857,0.0041385217,0.913,0.999,0.904,0.998,0.269,0.002,0.316,0.004
877,0.9130373017,0.9991062422,0.9039730478,0.9984614618,0.2686993873,0.0023223372,0.3162024687,0.0041352945,0.913,0.999,0.904,0.998,0.269,0.002,0.316,0.004
878,0.9130569342,0.9991093574,0.9039932079,0.9984636747,0.2686283287,0.0023135822,0.3161388473,0.0041320795,0.913,0.999,0.904,0.998,0.269,0.002,0.316,0.004
879,0.913076464,0.9991124605,0.9040134047,0.9984658798,0.268557664,0.0023048622,0.3160749257,0.0041288768,0.913,0.999,0.904,0.998,0.269,0.002,0.316,0.004
880,0.9130958916,0.9991155515,0.9040336372,0.9984680769,0.2684873921,0.0022961772,0.3160107082,0.0041256863,0.913,0.999,0.904,0.998,0.268,0.002,0.316,0.004
881,0.9131152172,0.9991186305,0.9040539049,0.9984702662,0.2684175116,0.0022875269,0.3159461991,0.0041225078,0.913,0.999,0.904,0.998,0.268,0.002,0.316,0.004
882,0.9131344412,0.9991216976,0.904074207,0.9984724476,0.2683480213,0.0022789112,0.3158814025,0.0041193415,0.913,0.999,0.904,0.998,0.268,0.002,0.316,0.004
883,0.9131535639,0.9991247527,0.9040945426,0.9984746213,0.2682789198,0.0022703301,0.3158163228,0.0041161871,0.913,0.999,0.904,0.998,0.268,0.002,0.316,0.004
884,0.9131725857,0.9991277959,0.904114911,0.9984767872,0.268210206,0.0022617832,0.3157509642,0.0041130447,0.913,0.999,0.904,0.998,0.268,0.002,0.316,0.004
885,0.9131915068,0.9991308274,0.9041353116,0.9984789454,0.2681418785,0.0022532706,0.3156853308,0.0041099142,0.913,0.999,0.904,0.998,0.268,0.002,0.316,0.004
886,0.9132103276,0.999133847,0.9041557435,0.9984810958,0.268073936,0.0022447921,0.3156194268,0.0041067956,0.913,0.999,0.904,0.998,0.268,0.002,0.316,0.004
887,0.9132290484,0.999136855,0.904176206,0.9984832386,0.2680063771,0.0022363474,0.3155532565,0.0041036888,0.913,0.999,0.904,0.998,0.268,0.002,0.316,0.004
888,0.9132476697,0.9991398512,0.9041966983,0.9984853738,0.2679392005,0.0022279366,0.3154868239,0.0041005938,0.913,0.999,0.904,0.998,0.268,0.002,0.315,0.004
889,0.9132661917,0.9991428358,0.9042172198,0.9984875013,0.2678724049,0.0022195594,0.3154201333,0.0040975105,0.913,0.999,0.904,0.998,0.268,0.002,0.315,0.004
890,0.9132846147,0.9991458089,0.9042377698,0.9984896213,0.2678059888,0.0022112157,0.3153531886,0.0040944389,0.913,0.999,0.904,0.998,0.268,0.002,0.315,0.004
891,0.9133029393,0.9991487704,0.9042583474,0.9984917337,0.267739951,0.0022029054,0.3152859941,0.0040913789,0.913,0.999,0.904,0.998,0.268,0.002,0.315,0.004
892,0.9133211656,0.9991517204,0.9042789519,0.9984938386,0.2676742901,0.0021946284,0.3152185538,0.0040883305,0.913,0.999,0.904,0.998,0.268,0.002,0.315,0.004
893,0.913339294,0.999154659,0.9042995827,0.998495936,0.2676090046,0.0021863844,0.3151508718,0.0040852936,0.913,0.999,0.904,0.998,0.268,0.002,0.315,0.004
894,0.913357325,0.9991575862,0.9043202391,0.9984980259,0.2675440931,0.0021781735,0.3150829521,0.0040822682,0.913,0.999,0.904,0.998,0.268,0.002,0.315,0.004
895,0.9133752589,0.9991605021,0.9043409202,0.9985001083,0.2674795543,0.0021699953,0.3150147987,0.0040792542,0.913,0.999,0.904,0.999,0.267,0.002,0.315,0.004
896,0.9133930959,0.9991634066,0.9043616255,0.9985021834,0.2674153867,0.0021618499,0.3149464157,0.0040762516,0.913,0.999,0.904,0.999,0.267,0.002,0.315,0.004
897,0.9134108366,0.9991662999,0.9043823542,0.9985042511,0.2673515889,0.0021537371,0.3148778071,0.0040732603,0.913,0.999,0.904,0.999,0.267,0.002,0.315,0.004
898,0.9134284813,0.999169182,0.9044031056,0.9985063114,0.2672881595,0.0021456567,0.3148089768,0.0040702804,0.913,0.999,0.904,0.999,0.267,0.002,0.315,0.004
899,0.9134460302,0.9991720529,0.9044238791,0.9985083645,0.267225097,0.0021376086,0.3147399287,0.0040673117,0.913,0.999,0.904,0.999,0.267,0.002,0.315,0.004
900,0.9134634839,0.9991749127,0.9044446738,0.9985104102,0.2671623999,0.0021295926,0.3146706669,0.0040643542,0.913,0.999,0.904,0.999,0.267,0.002,0.315,0.004
901,0.9134808427,0.9991777615,0.9044654893,0.9985124486,0.2671000669,0.0021216088,0.3146011952,0.0040614079,0.913,0.999,0.904,0.999,0.267,0.002,0.315,0.004
902,0.9134981069,0.9991805992,0.9044863246,0.9985144798,0.2670380964,0.0021136568,0.3145315175,0.0040584726,0.913,0.999,0.904,0.999,0.267,0.002,0.315,0.004
903,0.9135152769,0.9991834259,0.9045071793,0.9985165038,0.266976487,0.0021057366,0.3144616376,0.0040555485,0.914,0.999,0.905,0.999,0.267,0.002,0.314,0.004
904,0.9135323531,0.9991862417,0.9045280526,0.9985185207,0.2669152372,0.0020978481,0.3143915595,0.0040526353,0.914,0.999,0.905,0.999,0.267,0.002,0.314,0.004
905,0.913549336,0.9991890467,0.9045489438,0.9985205303,0.2668543455,0.0020899911,0.3143212869,0.0040497332,0.914,0.999,0.905,0.999,0.267,0.002,0.314,0.004
906,0.9135662257,0.9991918407,0.9045698523,0.9985225329,0.2667938105,0.0020821655,0.3142508237,0.0040468419,0.914,0.999,0.905,0.999,0.267,0.002,0.314,0.004
907,0.9135830228,0.999194624,0.9045907775,0.9985245283,0.2667336306,0.0020743712,0.3141801736,0.0040439616,0.914,0.999,0.905,0.999,0.267,0.002,0.314,0.004
908,0.9135997277,0.9991973965,0.9046117185,0.9985265167,0.2666738043,0.002066608,0.3141093405,0.0040410921,0.914,0.999,0.905,0.999,0.267,0.002,0.314,0.004
909,0.9136163406,0.9992001583,0.9046326749,0.998528498,0.2666143301,0.0020588759,0.3140383279,0.0040382334,0.914,0.999,0.905,0.999,0.267,0.002,0.314,0.004
910,0.913632862,0.9992029094,0.904653646,0.9985304723,0.2665552066,0.0020511746,0.3139671397,0.0040353855,0.914,0.999,0.905,0.999,0.267,0.002,0.314,0.004
911,0.9136492923,0.9992056499,0.9046746311,0.9985324396,0.2664964321,0.0020435041,0.3138957796,0.0040325482,0.914,0.999,0.905,0.999,0.266,0.002,0.314,0.004
912,0.9136656318,0.9992083798,0.9046956295,0.9985343999,0.2664380053,0.0020358642,0.3138242511,0.0040297216,0.914,0.999,0.905,0.999,0.266,0.002,0.314,0.004
913,0.9136818811,0.9992110992,0.9047166407,0.9985363534,0.2663799244,0.0020282549,0.313752558,0.0040269057,0.914,0.999,0.905,0.999,0.266,0.002,0.314,0.004
914,0.9136980403,0.999213808,0.904737664,0.9985382999,0.2663221882,0.0020206759,0.3136807039,0.0040241003,0.914,0.999,0.905,0.999,0.266,0.002,0.314,0.004
915,0.9137141099,0.9992165065,0.9047586988,0.9985402395,0.2662647949,0.0020131273,0.3136086924,0.0040213055,0.914,0.999,0.905,0.999,0.266,0.002,0.314,0.004
916,0.9137300904,0.9992191945,0.9047797445,0.9985421722,0.266207743,0.0020056087,0.3135365271,0.0040185212,0.914,0.999,0.905,0.999,0.266,0.002,0.314,0.004
917,0.9137459821,0.9992218721,0.9048008004,0.9985440982,0.2661510311,0.0019981202,0.3134642115,0.0040157473,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
918,0.9137617854,0.9992245394,0.9048218659,0.9985460173,0.2660946576,0.0019906616,0.3133917492,0.0040129838,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
919,0.9137775007,0.9992271964,0.9048429405,0.9985479296,0.2660386209,0.0019832327,0.3133191436,0.0040102307,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
920,0.9137931283,0.9992298432,0.9048640235,0.9985498352,0.2659829195,0.0019758335,0.3132463982,0.0040074879,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
921,0.9138086687,0.9992324798,0.9048851142,0.9985517341,0.2659275518,0.0019684639,0.3131735166,0.0040047554,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
922,0.9138241223,0.9992351062,0.9049062122,0.9985536263,0.2658725163,0.0019611236,0.3131005021,0.0040020331,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
923,0.9138394895,0.9992377225,0.9049273169,0.9985555118,0.2658178114,0.0019538127,0.3130273582,0.0039993211,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
924,0.9138547706,0.9992403288,0.9049484276,0.9985573906,0.2657634356,0.0019465309,0.3129540882,0.0039966192,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
925,0.913869966,0.9992429249,0.9049695437,0.9985592628,0.2657093873,0.0019392782,0.3128806955,0.0039939274,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
926,0.9138850762,0.9992455111,0.9049906647,0.9985611285,0.265655665,0.0019320544,0.3128071834,0.0039912457,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
927,0.9139001016,0.9992480874,0.90501179,0.9985629875,0.265602267,0.0019248595,0.3127335553,0.003988574,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
928,0.9139150424,0.9992506537,0.9050329191,0.99856484,0.2655491919,0.0019176932,0.3126598145,0.0039859123,0.914,0.999,0.905,0.999,0.266,0.002,0.313,0.004
929,0.9139298992,0.9992532102,0.9050540513,0.998566686,0.2654964381,0.0019105556,0.3125859642,0.0039832606,0.914,0.999,0.905,0.999,0.265,0.002,0.313,0.004
930,0.9139446724,0.9992557568,0.9050751862,0.9985685255,0.2654440039,0.0019034464,0.3125120076,0.0039806187,0.914,0.999,0.905,0.999,0.265,0.002,0.313,0.004
931,0.9139593622,0.9992582936,0.9050963231,0.9985703585,0.2653918879,0.0018963655,0.3124379479,0.0039779868,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
932,0.9139739692,0.9992608207,0.9051174615,0.9985721851,0.2653400884,0.0018893129,0.3123637885,0.0039753647,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
933,0.9139884937,0.999263338,0.9051386008,0.9985740053,0.265288604,0.0018822884,0.3122895323,0.0039727524,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
934,0.9140029361,0.9992658457,0.9051597406,0.998575819,0.265237433,0.001875292,0.3122151826,0.0039701498,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
935,0.9140172968,0.9992683438,0.9051808803,0.9985776264,0.2651865739,0.0018683234,0.3121407425,0.003967557,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
936,0.9140315762,0.9992708322,0.9052020193,0.9985794274,0.2651360251,0.0018613826,0.312066215,0.0039649738,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
937,0.9140457747,0.9992733111,0.9052231571,0.9985812221,0.265085785,0.0018544694,0.3119916033,0.0039624002,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
938,0.9140598927,0.9992757805,0.9052442932,0.9985830105,0.2650358521,0.0018475838,0.3119169104,0.0039598363,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
939,0.9140739305,0.9992782404,0.905265427,0.9985847927,0.2649862249,0.0018407257,0.3118421392,0.0039572819,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
940,0.9140878887,0.9992806908,0.9052865582,0.9985865686,0.2649369017,0.0018338949,0.3117672928,0.0039547371,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
941,0.9141017675,0.9992831319,0.905307686,0.9985883382,0.264887881,0.0018270913,0.3116923742,0.0039522017,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
942,0.9141155674,0.9992855636,0.9053288101,0.9985901017,0.2648391612,0.0018203148,0.3116173862,0.0039496758,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
943,0.9141292887,0.9992879859,0.9053499299,0.9985918589,0.2647907408,0.0018135653,0.3115423318,0.0039471592,0.914,0.999,0.905,0.999,0.265,0.002,0.312,0.004
944,0.9141429319,0.999290399,0.905371045,0.99859361,0.2647426182,0.0018068427,0.311467214,0.0039446521,0.914,0.999,0.905,0.999,0.265,0.002,0.311,0.004
945,0.9141564973,0.9992928028,0.9053921548,0.998595355,0.2646947919,0.0018001468,0.3113920354,0.0039421542,0.914,0.999,0.905,0.999,0.265,0.002,0.311,0.004
946,0.9141699854,0.9992951974,0.9054132588,0.9985970939,0.2646472603,0.0017934777,0.3113167991,0.0039396657,0.914,0.999,0.905,0.999,0.265,0.002,0.311,0.004
947,0.9141833965,0.9992975829,0.9054343566,0.9985988267,0.2646000219,0.0017868351,0.3112415078,0.0039371864,0.914,0.999,0.905,0.999,0.265,0.002,0.311,0.004
948,0.914196731,0.9992999592,0.9054554477,0.9986005534,0.2645530751,0.0017802189,0.3111661642,0.0039347163,0.914,0.999,0.905,0.999,0.265,0.002,0.311,0.004
949,0.9142099893,0.9993023264,0.9054765317,0.9986022741,0.2645064183,0.0017736291,0.3110907713,0.0039322555,0.914,0.999,0.905,0.999,0.265,0.002,0.311,0.004
950,0.9142231718,0.9993046845,0.9054976079,0.9986039888,0.2644600501,0.0017670655,0.3110153316,0.0039298037,0.914,0.999,0.905,0.999,0.264,0.002,0.311,0.004
951,0.9142362789,0.9993070336,0.905518676,0.9986056975,0.2644139688,0.001760528,0.3109398479,0.0039273611,0.914,0.999,0.906,0.999,0.264,0.002,0.311,0.004
952,0.914249311,0.9993093737,0.9055397355,0.9986074002,0.264368173,0.0017540166,0.310864323,0.0039249275,0.914,0.999,0.906,0.999,0.264,0.002,0.311,0.004
953,0.9142622684,0.9993117049,0.905560786,0.9986090969,0.264322661,0.0017475311,0.3107887594,0.003922503,0.914,0.999,0.906,0.999,0.264,0.002,0.311,0.004
954,0.9142751516,0.9993140271,0.905581827,0.9986107878,0.2642774315,0.0017410713,0.3107131598,0.0039200875,0.914,0.999,0.906,0.999,0.264,0.002,0.311,0.004
955,0.9142879609,0.9993163405,0.905602858,0.9986124727,0.2642324827,0.0017346373,0.3106375268,0.0039176809,0.914,0.999,0.906,0.999,0.264,0.002,0.311,0.004
956,0.9143006968,0.999318645,0.9056238786,0.9986141517,0.2641878132,0.0017282289,0.3105618631,0.0039152832,0.914,0.999,0.906,0.999,0.264,0.002,0.311,0.004
957,0.9143133595,0.9993209407,0.9056448884,0.9986158249,0.2641434216,0.001721846,0.3104861712,0.0039128945,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
958,0.9143259495,0.9993232276,0.9056658869,0.9986174923,0.2640993061,0.0017154884,0.3104104535,0.0039105146,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
959,0.9143384672,0.9993255058,0.9056868737,0.9986191539,0.2640554654,0.0017091562,0.3103347127,0.0039081435,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
960,0.914350913,0.9993277753,0.9057078483,0.9986208096,0.2640118979,0.0017028491,0.3102589513,0.0039057812,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
961,0.9143632871,0.9993300361,0.9057288104,0.9986224596,0.2639686021,0.0016965671,0.3101831716,0.0039034277,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
962,0.9143755901,0.9993322883,0.9057497595,0.9986241039,0.2639255765,0.0016903101,0.3101073762,0.0039010828,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
963,0.9143878223,0.9993345319,0.9057706952,0.9986257424,0.2638828196,0.0016840779,0.3100315675,0.0038987467,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
964,0.914399984,0.9993367669,0.9057916171,0.9986273752,0.2638403299,0.0016778706,0.3099557478,0.0038964192,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
965,0.9144120757,0.9993389934,0.9058125248,0.9986290024,0.2637981058,0.0016716879,0.3098799196,0.0038941003,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
966,0.9144240978,0.9993412114,0.9058334178,0.9986306238,0.2637561459,0.0016655297,0.3098040851,0.0038917899,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
967,0.9144360505,0.999343421,0.9058542959,0.9986322397,0.2637144488,0.0016593961,0.3097282468,0.0038894882,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
968,0.9144479342,0.9993456221,0.9058751585,0.9986338499,0.2636730128,0.0016532868,0.3096524068,0.0038871949,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
969,0.9144597495,0.9993478148,0.9058960054,0.9986354546,0.2636318366,0.0016472018,0.3095765676,0.0038849101,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
970,0.9144714965,0.9993499992,0.905916836,0.9986370536,0.2635909186,0.0016411409,0.3095007312,0.0038826337,0.914,0.999,0.906,0.999,0.264,0.002,0.310,0.004
971,0.9144831757,0.9993521752,0.9059376501,0.9986386471,0.2635502574,0.0016351041,0.3094249,0.0038803657,0.914,0.999,0.906,0.999,0.264,0.002,0.309,0.004
972,0.9144947875,0.999354343,0.9059584473,0.9986402351,0.2635098515,0.0016290913,0.3093490762,0.0038781062,0.914,0.999,0.906,0.999,0.264,0.002,0.309,0.004
973,0.9145063322,0.9993565025,0.9059792271,0.9986418176,0.2634696995,0.0016231024,0.3092732619,0.0038758549,0.915,0.999,0.906,0.999,0.263,0.002,0.309,0.004
974,0.9145178102,0.9993586538,0.9059999892,0.9986433946,0.2634297998,0.0016171373,0.3091974594,0.003873612,0.915,0.999,0.906,0.999,0.263,0.002,0.309,0.004
975,0.9145292218,0.9993607969,0.9060207333,0.9986449661,0.2633901511,0.0016111958,0.3091216706,0.0038713773,0.915,0.999,0.906,0.999,0.263,0.002,0.309,0.004
976,0.9145405675,0.9993629318,0.9060414589,0.9986465321,0.2633507519,0.0016052779,0.3090458979,0.0038691509,0.915,0.999,0.906,0.999,0.263,0.002,0.309,0.004
977,0.9145518475,0.9993650586,0.9060621658,0.9986480928,0.2633116007,0.0015993835,0.3089701431,0.0038669326,0.915,0.999,0.906,0.999,0.263,0.002,0.309,0.004
978,0.9145630623,0.9993671773,0.9060828536,0.998649648,0.2632726961,0.0015935126,0.3088944085,0.0038647226,0.915,0.999,0.906,0.999,0.263,0.002,0.309,0.004
979,0.9145742122,0.999369288,0.9061035219,0.9986511979,0.2632340366,0.0015876649,0.308818696,0.0038625207,0.915,0.999,0.906,0.999,0.263,0.002,0.309,0.004
980,0.9145852976,0.9993713906,0.9061241704,0.9986527424,0.2631956209,0.0015818404,0.3087430077,0.0038603269,0.915,0.999,0.906,0.999,0.263,0.002,0.309,0.004
981,0.9145963188,0.9993734853,0.9061447987,0.9986542815,0.2631574475,0.001576039,0.3086673456,0.0038581411,0.915,0.999,0.906,0.999,0.263,0.002,0.309,0.004
982,0.9146072762,0.999375572,0.9061654065,0.9986558153,0.2631195149,0.0015702606,0.3085917116,0.0038559635,0.915,0.999,0.906,0.999,0.263,0.002,0.309,0.004
983,0.9146181701,0.9993776507,0.9061859935,0.9986573438,0.2630818218,0.0015645051,0.3085161077,0.0038537938,0.915,0.999,0.906,0.999,0.263,0.002,0.309,0.004
984,0.9146290009,0.9993797216,0.9062065593,0.9986588671,0.2630443668,0.0015587725,0.3084405358,0.0038516321,0.915,0.999,0.906,0.999,0.263,0.002,0.308,0.004
985,0.914639769,0.9993817846,0.9062271036,0.998660385,0.2630071484,0.0015530626,0.3083649978,0.0038494784,0.915,0.999,0.906,0.999,0.263,0.002,0.308,0.004
986,0.9146504746,0.9993838398,0.9062476261,0.9986618978,0.2629701653,0.0015473753,0.3082894957,0.0038473325,0.915,0.999,0.906,0.999,0.263,0.002,0.308,0.004
987,0.9146611183,0.9993858871,0.9062681265,0.9986634053,0.262933416,0.0015417106,0.3082140313,0.0038451946,0.915,0.999,0.906,0.999,0.263,0.002,0.308,0.004
988,0.9146717002,0.9993879267,0.9062886045,0.9986649076,0.2628968991,0.0015360683,0.3081386064,0.0038430645,0.915,0.999,0.906,0.999,0.263,0.002,0.308,0.004
989,0.9146822208,0.9993899586,0.9063090597,0.9986664047,0.2628606134,0.0015304484,0.3080632229,0.0038409423,0.915,0.999,0.906,0.999,0.263,0.002,0.308,0.004
990,0.9146926803,0.9993919827,0.9063294919,0.9986678966,0.2628245573,0.0015248508,0.3079878825,0.0038388278,0.915,0.999,0.906,0.999,0.263,0.002,0.308,0.004
991,0.9147030792,0.9993939992,0.9063499006,0.9986693834,0.2627887296,0.0015192753,0.307912587,0.0038367211,0.915,0.999,0.906,0.999,0.263,0.002,0.308,0.004
992,0.9147134178,0.9993960081,0.9063702858,0.9986708651,0.2627531288,0.0015137219,0.3078373382,0.0038346222,0.915,0.999,0.906,0.999,0.263,0.002,0.308,0.004
993,0.9147236964,0.9993980093,0.9063906469,0.9986723417,0.2627177536,0.0015081905,0.3077621379,0.0038325309,0.915,0.999,0.906,0.999,0.263,0.002,0.308,0.004
994,0.9147339154,0.9994000029,0.9064109839,0.9986738132,0.2626826027,0.0015026811,0.3076869877,0.0038304473,0.915,0.999,0.906,0.999,0.263,0.002,0.308,0.004
995,0.9147440751,0.999401989,0.9064312963,0.9986752796,0.2626476746,0.0014971934,0.3076118893,0.0038283714,0.915,0.999,0.906,0.999,0.263,0.001,0.308,0.004
996,0.9147541759,0.9994039676,0.9064515838,0.998676741,0.262612968,0.0014917275,0.3075368444,0.003826303,0.915,0.999,0.906,0.999,0.263,0.001,0.308,0.004
997,0.914764218,0.9994059386,0.9064718463,0.9986781973,0.2625784817,0.0014862832,0.3074618547,0.0038242423,0.915,0.999,0.906,0.999,0.263,0.001,0.307,0.004
998,0.9147742019,0.9994079022,0.9064920834,0.9986796487,0.2625442142,0.0014808605,0.3073869218,0.003822189,0.915,0.999,0.906,0.999,0.263,0.001,0.307,0.004
999,0.9147841278,0.9994098584,0.9065122949,0.998681095,0.2625101643,0.0014754592,0.3073120473,0.0038201433,0.915,0.999,0.907,0.999,0.263,0.001,0.307,0.004
1000,0.9147939961,0.9994118072,0.9065324804,0.9986825364,0.2624763306,0.0014700794,0.3072372328,0.0038181051,0.915,0.999,0.907,0.999,0.262,0.001,0.307,0.004
1001,0.9148038071,0.9994137486,0.9065526398,0.9986839728,0.2624427117,0.0014647208,0.3071624798,0.0038160744,0.915,0.999,0.907,0.999,0.262,0.001,0.307,0.004
1002,0.9148135612,0.9994156827,0.9065727727,0.9986854043,0.2624093065,0.0014593834,0.30708779,0.0038140511,0.915,0.999,0.907,0.999,0.262,0.001,0.307,0.004
1003,0.9148232587,0.9994176094,0.9065928789,0.9986868308,0.2623761135,0.0014540671,0.3070131648,0.0038120352,0.915,0.999,0.907,0.999,0.262,0.001,0.307,0.004
1004,0.9148328998,0.9994195289,0.9066129581,0.9986882525,0.2623431315,0.0014487718,0.3069386058,0.0038100267,0.915,0.999,0.907,0.999,0.262,0.001,0.307,0.004
1005,0.914842485,0.9994214411,0.9066330102,0.9986896693,0.2623103592,0.0014434975,0.3068641145,0.0038080255,0.915,0.999,0.907,0.999,0.262,0.001,0.307,0.004
1006,0.9148520146,0.9994233461,0.9066530347,0.9986910812,0.2622777953,0.001438244,0.3067896922,0.0038060316,0.915,0.999,0.907,0.999,0.262,0.001,0.307,0.004
1007,0.9148614888,0.9994252439,0.9066730316,0.9986924883,0.2622454385,0.0014330114,0.3067153406,0.003804045,0.915,0.999,0.907,0.999,0.262,0.001,0.307,0.004
1008,0.914870908,0.9994271346,0.9066930005,0.9986938906,0.2622132876,0.0014277994,0.3066410609,0.0038020657,0.915,0.999,0.907,0.999,0.262,0.001,0.307,0.004
1009,0.9148802726,0.9994290181,0.9067129412,0.998695288,0.2621813412,0.001422608,0.3065668547,0.0038000936,0.915,0.999,0.907,0.999,0.262,0.001,0.307,0.004
1010,0.9148895828,0.9994308945,0.9067328535,0.9986966807,0.2621495982,0.0014174371,0.3064927233,0.0037981287,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1011,0.9148988389,0.9994327638,0.9067527372,0.9986980686,0.2621180571,0.0014122866,0.3064186682,0.003796171,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1012,0.9149080414,0.9994346261,0.906772592,0.9986994518,0.2620867169,0.0014071565,0.3063446906,0.0037942204,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1013,0.9149171904,0.9994364813,0.9067924176,0.9987008302,0.2620555762,0.0014020467,0.3062707919,0.003792277,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1014,0.9149262863,0.9994383296,0.9068122139,0.9987022039,0.2620246339,0.0013969571,0.3061969734,0.0037903406,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1015,0.9149353294,0.9994401708,0.9068319807,0.9987035729,0.2619938886,0.0013918875,0.3061232364,0.0037884113,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1016,0.91494432,0.9994420052,0.9068517178,0.9987049372,0.2619633391,0.001386838,0.3060495823,0.003786489,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1017,0.9149532584,0.9994438326,0.9068714248,0.9987062969,0.2619329843,0.0013818084,0.3059760123,0.0037845737,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1018,0.914962145,0.9994456532,0.9068911017,0.9987076519,0.2619028229,0.0013767986,0.3059025275,0.0037826654,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1019,0.9149709801,0.9994474669,0.9069107481,0.9987090023,0.2618728537,0.0013718087,0.3058291294,0.0037807641,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1020,0.9149797638,0.9994492737,0.906930364,0.9987103481,0.2618430755,0.0013668384,0.305755819,0.0037788697,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1021,0.9149884966,0.9994510738,0.9069499491,0.9987116893,0.2618134871,0.0013618878,0.3056825976,0.0037769822,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1022,0.9149971788,0.9994528671,0.9069695032,0.9987130259,0.2617840873,0.0013569566,0.3056094664,0.0037751015,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1023,0.9150058106,0.9994546537,0.9069890261,0.9987143579,0.261754875,0.001352045,0.3055364265,0.0037732277,0.915,0.999,0.907,0.999,0.262,0.001,0.306,0.004
1024,0.9150143923,0.9994564335,0.9070085177,0.9987156854,0.2617258489,0.0013471527,0.3054634791,0.0037713607,0.915,0.999,0.907,0.999,0.262,0.001,0.305,0.004
1025,0.9150229243,0.9994582067,0.9070279777,0.9987170084,0.2616970078,0.0013422797,0.3053906253,0.0037695005,0.915,0.999,0.907,0.999,0.262,0.001,0.305,0.004
1026,0.9150314068,0.9994599731,0.9070474059,0.9987183269,0.2616683507,0.0013374259,0.3053178661,0.0037676471,0.915,0.999,0.907,0.999,0.262,0.001,0.305,0.004
1027,0.9150398402,0.999461733,0.9070668022,0.9987196409,0.2616398763,0.0013325912,0.3052452028,0.0037658004,0.915,0.999,0.907,0.999,0.262,0.001,0.305,0.004
1028,0.9150482246,0.9994634862,0.9070861664,0.9987209504,0.2616115835,0.0013277756,0.3051726364,0.0037639604,0.915,0.999,0.907,0.999,0.262,0.001,0.305,0.004
1029,0.9150565605,0.9994652329,0.9071054984,0.9987222555,0.2615834711,0.001322979,0.3051001679,0.0037621271,0.915,0.999,0.907,0.999,0.262,0.001,0.305,0.004
1030,0.915064848,0.999466973,0.9071247979,0.9987235561,0.2615555381,0.0013182013,0.3050277984,0.0037603004,0.915,0.999,0.907,0.999,0.262,0.001,0.305,0.004
1031,0.9150730876,0.9994687065,0.9071440647,0.9987248523,0.2615277832,0.0013134424,0.304955529,0.0037584804,0.915,0.999,0.907,0.999,0.262,0.001,0.305,0.004
1032,0.9150812794,0.9994704336,0.9071632988,0.9987261441,0.2615002053,0.0013087022,0.3048833605,0.003756667,0.915,0.999,0.907,0.999,0.262,0.001,0.305,0.004
1033,0.9150894237,0.9994721542,0.9071825,0.9987274315,0.2614728033,0.0013039808,0.3048112942,0.0037548601,0.915,0.999,0.907,0.999,0.261,0.001,0.305,0.004
1034,0.9150975209,0.9994738683,0.907201668,0.9987287145,0.2614455761,0.0012992779,0.3047393308,0.0037530599,0.915,0.999,0.907,0.999,0.261,0.001,0.305,0.004
1035,0.9151055712,0.999475576,0.9072208027,0.9987299932,0.2614185226,0.0012945935,0.3046674714,0.0037512661,0.915,0.999,0.907,0.999,0.261,0.001,0.305,0.004
1036,0.9151135749,0.9994772773,0.907239904,0.9987312675,0.2613916417,0.0012899276,0.304595717,0.0037494789,0.915,0.999,0.907,0.999,0.261,0.001,0.305,0.004
1037,0.9151215323,0.9994789723,0.9072589718,0.9987325375,0.2613649323,0.0012852801,0.3045240685,0.0037476981,0.915,0.999,0.907,0.999,0.261,0.001,0.305,0.004
1038,0.9151294437,0.9994806608,0.9072780058,0.9987338032,0.2613383932,0.0012806508,0.3044525268,0.0037459238,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1039,0.9151373092,0.9994823431,0.9072970059,0.9987350646,0.2613120234,0.0012760398,0.3043810928,0.0037441559,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1040,0.9151451293,0.999484019,0.907315972,0.9987363218,0.2612858218,0.0012714469,0.3043097674,0.0037423945,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1041,0.9151529041,0.9994856887,0.907334904,0.9987375747,0.2612597873,0.0012668721,0.3042385514,0.0037406394,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1042,0.915160634,0.9994873522,0.9073538017,0.9987388233,0.261233919,0.0012623152,0.3041674459,0.0037388906,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1043,0.9151683192,0.9994890094,0.9073726649,0.9987400677,0.2612082156,0.0012577763,0.3040964515,0.0037371482,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1044,0.91517596,0.9994906604,0.9073914935,0.9987413079,0.2611826761,0.0012532552,0.3040255692,0.0037354121,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1045,0.9151835566,0.9994923052,0.9074102874,0.9987425439,0.2611572995,0.001248752,0.3039547997,0.0037336823,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1046,0.9151911094,0.9994939439,0.9074290465,0.9987437757,0.2611320848,0.0012442664,0.3038841438,0.0037319587,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1047,0.9151986185,0.9994955765,0.9074477707,0.9987450033,0.2611070309,0.0012397984,0.3038136024,0.0037302413,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1048,0.9152060843,0.999497203,0.9074664597,0.9987462268,0.2610821367,0.001235348,0.3037431763,0.0037285302,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1049,0.9152135069,0.9994988234,0.9074851136,0.9987474462,0.2610574013,0.0012309151,0.3036728661,0.0037268253,0.915,0.999,0.907,0.999,0.261,0.001,0.304,0.004
1050,0.9152208868,0.9995004377,0.9075037321,0.9987486614,0.2610328235,0.0012264996,0.3036026727,0.0037251265,0.915,1.000,0.908,0.999,0.261,0.001,0.304,0.004
1051,0.915228224,0.999502046,0.9075223152,0.9987498726,0.2610084025,0.0012221014,0.3035325968,0.0037234338,0.915,1.000,0.908,0.999,0.261,0.001,0.304,0.004
1052,0.9152355189,0.9995036483,0.9075408627,0.9987510796,0.2609841372,0.0012177206,0.3034626391,0.0037217473,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1053,0.9152427718,0.9995052447,0.9075593746,0.9987522826,0.2609600266,0.0012133569,0.3033928003,0.0037200668,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1054,0.9152499828,0.9995068351,0.9075778507,0.9987534815,0.2609360696,0.0012090103,0.3033230811,0.0037183924,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1055,0.9152571523,0.9995084195,0.9075962909,0.9987546764,0.2609122653,0.0012046808,0.3032534823,0.0037167241,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1056,0.9152642805,0.9995099981,0.9076146951,0.9987558672,0.2608886128,0.0012003683,0.3031840044,0.0037150617,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1057,0.9152713676,0.9995115707,0.9076330632,0.9987570541,0.2608651109,0.0011960727,0.3031146481,0.0037134054,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1058,0.9152784139,0.9995131375,0.9076513952,0.9987582369,0.2608417588,0.001191794,0.3030454142,0.003711755,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1059,0.9152854196,0.9995146985,0.9076696908,0.9987594158,0.2608185555,0.0011875321,0.3029763032,0.0037101106,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1060,0.915292385,0.9995162537,0.9076879501,0.9987605907,0.2607955,0.0011832869,0.3029073157,0.0037084721,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1061,0.9152993103,0.999517803,0.9077061729,0.9987617616,0.2607725914,0.0011790583,0.3028384524,0.0037068396,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1062,0.9153061958,0.9995193467,0.9077243591,0.9987629286,0.2607498286,0.0011748463,0.3027697138,0.0037052129,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1063,0.9153130417,0.9995208845,0.9077425087,0.9987640917,0.2607272109,0.0011706508,0.3027011006,0.003703592,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1064,0.9153198482,0.9995224167,0.9077606215,0.9987652509,0.2607047371,0.0011664717,0.3026326133,0.003701977,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1065,0.9153266156,0.9995239431,0.9077786975,0.9987664062,0.2606824064,0.0011623091,0.3025642525,0.0037003678,0.915,1.000,0.908,0.999,0.261,0.001,0.303,0.004
1066,0.9153333442,0.9995254639,0.9077967366,0.9987675576,0.2606602179,0.0011581627,0.3024960187,0.0036987644,0.915,1.000,0.908,0.999,0.261,0.001,0.302,0.004
1067,0.915340034,0.999526979,0.9078147387,0.9987687051,0.2606381705,0.0011540326,0.3024279125,0.0036971668,0.915,1.000,0.908,0.999,0.261,0.001,0.302,0.004
1068,0.9153466855,0.9995284885,0.9078327037,0.9987698488,0.2606162635,0.0011499186,0.3023599344,0.0036955749,0.915,1.000,0.908,0.999,0.261,0.001,0.302,0.004
1069,0.9153532988,0.9995299924,0.9078506316,0.9987709886,0.2605944959,0.0011458208,0.302292085,0.0036939887,0.915,1.000,0.908,0.999,0.261,0.001,0.302,0.004
1070,0.9153598742,0.9995314907,0.9078685223,0.9987721246,0.2605728668,0.001141739,0.3022243647,0.0036924082,0.915,1.000,0.908,0.999,0.261,0.001,0.302,0.004
1071,0.9153664118,0.9995329834,0.9078863756,0.9987732568,0.2605513752,0.0011376732,0.302156774,0.0036908334,0.915,1.000,0.908,0.999,0.261,0.001,0.302,0.004
1072,0.915372912,0.9995344706,0.9079041916,0.9987743853,0.2605300204,0.0011336233,0.3020893134,0.0036892643,0.915,1.000,0.908,0.999,0.261,0.001,0.302,0.004
1073,0.9153793749,0.9995359523,0.9079219702,0.9987755099,0.2605088013,0.0011295892,0.3020219834,0.0036877008,0.915,1.000,0.908,0.999,0.261,0.001,0.302,0.004
1074,0.9153858008,0.9995374285,0.9079397113,0.9987766308,0.2604877171,0.001125571,0.3019547845,0.0036861429,0.915,1.000,0.908,0.999,0.260,0.001,0.302,0.004
1075,0.9153921898,0.9995388992,0.9079574148,0.9987777479,0.260466767,0.0011215684,0.3018877171,0.0036845907,0.915,1.000,0.908,0.999,0.260,0.001,0.302,0.004
1076,0.9153985423,0.9995403644,0.9079750807,0.9987788613,0.26044595,0.0011175815,0.3018207816,0.0036830439,0.915,1.000,0.908,0.999,0.260,0.001,0.302,0.004
1077,0.9154048584,0.9995418243,0.907992709,0.9987799709,0.2604252653,0.0011136102,0.3017539785,0.0036815028,0.915,1.000,0.908,0.999,0.260,0.001,0.302,0.004
1078,0.9154111384,0.9995432787,0.9080102994,0.9987810769,0.2604047121,0.0011096544,0.3016873083,0.0036799672,0.915,1.000,0.908,0.999,0.260,0.001,0.302,0.004
1079,0.9154173825,0.9995447277,0.9080278521,0.9987821791,0.2603842894,0.0011057141,0.3016207712,0.003678437,0.915,1.000,0.908,0.999,0.260,0.001,0.302,0.004
1080,0.9154235908,0.9995461714,0.908045367,0.9987832777,0.2603639964,0.0011017892,0.3015543678,0.0036769124,0.915,1.000,0.908,0.999,0.260,0.001,0.302,0.004
1081,0.9154297637,0.9995476097,0.9080628439,0.9987843726,0.2603438322,0.0010978796,0.3014880984,0.0036753932,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1082,0.9154359013,0.9995490427,0.9080802829,0.9987854639,0.2603237961,0.0010939853,0.3014219633,0.0036738795,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1083,0.9154420039,0.9995504704,0.9080976838,0.9987865515,0.2603038872,0.0010901062,0.3013559631,0.0036723712,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1084,0.9154480716,0.9995518929,0.9081150467,0.9987876354,0.2602841046,0.0010862423,0.301290098,0.0036708683,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1085,0.9154541047,0.99955331,0.9081323716,0.9987887158,0.2602644475,0.0010823934,0.3012243684,0.0036693708,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1086,0.9154601033,0.9995547219,0.9081496582,0.9987897925,0.2602449152,0.0010785596,0.3011587746,0.0036678786,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1087,0.9154660678,0.9995561287,0.9081669067,0.9987908657,0.2602255067,0.0010747408,0.301093317,0.0036663918,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1088,0.9154719982,0.9995575302,0.908184117,0.9987919353,0.2602062213,0.0010709368,0.3010279959,0.0036649103,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1089,0.9154778949,0.9995589265,0.908201289,0.9987930013,0.2601870581,0.0010671477,0.3009628116,0.0036634342,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1090,0.9154837579,0.9995603177,0.9082184227,0.9987940638,0.2601680165,0.0010633733,0.3008977645,0.0036619633,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1091,0.9154895876,0.9995617037,0.908235518,0.9987951228,0.2601490955,0.0010596137,0.3008328548,0.0036604976,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1092,0.9154953841,0.9995630847,0.908252575,0.9987961782,0.2601302943,0.0010558688,0.3007680828,0.0036590372,0.915,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1093,0.9155011477,0.9995644605,0.9082695936,0.9987972301,0.2601116123,0.0010521384,0.3007034487,0.003657582,0.916,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1094,0.9155068784,0.9995658313,0.9082865738,0.9987982785,0.2600930486,0.0010484226,0.300638953,0.003656132,0.916,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1095,0.9155125766,0.999567197,0.9083035155,0.9987993235,0.2600746024,0.0010447213,0.3005745958,0.0036546873,0.916,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1096,0.9155182424,0.9995685577,0.9083204187,0.9988003649,0.2600562729,0.0010410344,0.3005103774,0.0036532476,0.916,1.000,0.908,0.999,0.260,0.001,0.301,0.004
1097,0.915523876,0.9995699134,0.9083372834,0.9988014029,0.2600380595,0.0010373619,0.3004462981,0.0036518131,0.916,1.000,0.908,0.999,0.260,0.001,0.300,0.004
1098,0.9155294776,0.999571264,0.9083541095,0.9988024375,0.2600199613,0.0010337037,0.300382358,0.0036503838,0.916,1.000,0.908,0.999,0.260,0.001,0.300,0.004
1099,0.9155350475,0.9995726097,0.9083708971,0.9988034686,0.2600019776,0.0010300597,0.3003185575,0.0036489595,0.916,1.000,0.908,0.999,0.260,0.001,0.300,0.004
1100,0.9155405857,0.9995739505,0.9083876461,0.9988044963,0.2599841076,0.0010264299,0.3002548967,0.0036475403,0.916,1.000,0.908,0.999,0.260,0.001,0.300,0.004
1101,0.9155460925,0.9995752863,0.9084043565,0.9988055206,0.2599663506,0.0010228142,0.3001913759,0.0036461262,0.916,1.000,0.908,0.999,0.260,0.001,0.300,0.004
1102,0.9155515681,0.9995766172,0.9084210282,0.9988065415,0.2599487058,0.0010192127,0.3001279953,0.0036447171,0.916,1.000,0.908,0.999,0.260,0.001,0.300,0.004
1103,0.9155570127,0.9995779432,0.9084376614,0.9988075591,0.2599311726,0.0010156251,0.300064755,0.0036433131,0.916,1.000,0.908,0.999,0.260,0.001,0.300,0.004
1104,0.9155624265,0.9995792644,0.9084542558,0.9988085732,0.2599137501,0.0010120515,0.3000016553,0.003641914,0.916,1.000,0.908,0.999,0.260,0.001,0.300,0.004
1105,0.9155678096,0.9995805806,0.9084708116,0.998809584,0.2598964376,0.0010084918,0.2999386964,0.00364052,0.916,1.000,0.908,0.999,0.260,0.001,0.300,0.004
1106,0.9155731623,0.9995818921,0.9084873288,0.9988105915,0.2598792345,0.0010049459,0.2998758784,0.0036391309,0.916,1.000,0.908,0.999,0.260,0.001,0.300,0.004
1107,0.9155784847,0.9995831987,0.9085038072,0.9988115956,0.25986214,0.0010014138,0.2998132015,0.0036377468,0.916,1.000,0.909,0.999,0.260,0.001,0.300,0.004
1108,0.915583777,0.9995845005,0.9085202469,0.9988125964,0.2598451533,0.0009978955,0.2997506659,0.0036363676,0.916,1.000,0.909,0.999,0.260,0.001,0.300,0.004
1109,0.9155890394,0.9995857976,0.9085366479,0.9988135939,0.2598282739,0.0009943909,0.2996882717,0.0036349933,0.916,1.000,0.909,0.999,0.260,0.001,0.300,0.004
1110,0.915594272,0.9995870899,0.9085530102,0.9988145881,0.2598115009,0.0009908998,0.2996260191,0.0036336239,0.916,1.000,0.909,0.999,0.260,0.001,0.300,0.004
1111,0.9155994751,0.9995883774,0.9085693337,0.998815579,0.2597948337,0.0009874223,0.2995639083,0.0036322594,0.916,1.000,0.909,0.999,0.260,0.001,0.300,0.004
1112,0.9156046489,0.9995896603,0.9085856186,0.9988165666,0.2597782716,0.0009839584,0.2995019393,0.0036308997,0.916,1.000,0.909,0.999,0.260,0.001,0.300,0.004
1113,0.9156097935,0.9995909384,0.9086018647,0.998817551,0.2597618138,0.0009805079,0.2994401123,0.0036295449,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1114,0.915614909,0.9995922118,0.908618072,0.9988185321,0.2597454598,0.0009770708,0.2993784274,0.0036281949,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1115,0.9156199958,0.9995934806,0.9086342406,0.99881951,0.2597292088,0.000973647,0.2993168847,0.0036268497,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1116,0.9156250539,0.9995947447,0.9086503705,0.9988204847,0.2597130601,0.0009702365,0.2992554844,0.0036255093,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1117,0.9156300835,0.9995960042,0.9086664616,0.9988214561,0.2596970132,0.0009668393,0.2991942265,0.0036241736,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1118,0.9156350848,0.9995972591,0.908682514,0.9988224244,0.2596810672,0.0009634552,0.2991331112,0.0036228427,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1119,0.9156400579,0.9995985094,0.9086985277,0.9988233895,0.2596652215,0.0009600843,0.2990721386,0.0036215166,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1120,0.9156450031,0.9995997551,0.9087145026,0.9988243514,0.2596494756,0.0009567265,0.2990113086,0.0036201951,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1121,0.9156499205,0.9996009963,0.9087304389,0.9988253101,0.2596338286,0.0009533816,0.2989506214,0.0036188784,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1122,0.9156548103,0.9996022329,0.9087463364,0.9988262657,0.2596182801,0.0009500498,0.2988900772,0.0036175663,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1123,0.9156596726,0.999603465,0.9087621952,0.9988272181,0.2596028292,0.0009467308,0.2988296758,0.0036162589,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1124,0.9156645077,0.9996046926,0.9087780153,0.9988281674,0.2595874755,0.0009434248,0.2987694175,0.0036149561,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1125,0.9156693156,0.9996059157,0.9087937968,0.9988291136,0.2595722182,0.0009401315,0.2987093022,0.0036136579,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1126,0.9156740966,0.9996071344,0.9088095395,0.9988300566,0.2595570567,0.000936851,0.29864933,0.0036123644,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1127,0.9156788507,0.9996083486,0.9088252436,0.9988309966,0.2595419904,0.0009335832,0.298589501,0.0036110755,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1128,0.9156835783,0.9996095584,0.9088409091,0.9988319335,0.2595270186,0.0009303281,0.2985298151,0.0036097911,0.916,1.000,0.909,0.999,0.260,0.001,0.299,0.004
1129,0.9156882793,0.9996107637,0.908856536,0.9988328673,0.2595121408,0.0009270855,0.2984702725,0.0036085112,0.916,1.000,0.909,0.999,0.260,0.001,0.298,0.004
1130,0.9156929541,0.9996119647,0.9088721242,0.9988337981,0.2594973564,0.0009238555,0.2984108731,0.003607236,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1131,0.9156976027,0.9996131613,0.9088876738,0.9988347258,0.2594826646,0.000920638,0.298351617,0.0036059652,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1132,0.9157022253,0.9996143535,0.9089031849,0.9988356504,0.2594680649,0.000917433,0.2982925042,0.0036046989,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1133,0.9157068221,0.9996155414,0.9089186574,0.9988365721,0.2594535567,0.0009142404,0.2982335346,0.0036034372,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1134,0.9157113933,0.9996167249,0.9089340913,0.9988374907,0.2594391394,0.0009110601,0.2981747084,0.0036021799,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1135,0.9157159389,0.9996179042,0.9089494868,0.9988384063,0.2594248125,0.0009078921,0.2981160255,0.003600927,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1136,0.9157204591,0.9996190791,0.9089648437,0.9988393189,0.2594105752,0.0009047364,0.2980574858,0.0035996786,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1137,0.9157249541,0.9996202498,0.9089801622,0.9988402285,0.259396427,0.0009015928,0.2979990894,0.0035984346,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1138,0.9157294241,0.9996214162,0.9089954423,0.9988411352,0.2593823673,0.0008984614,0.2979408364,0.003597195,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1139,0.9157338692,0.9996225784,0.9090106839,0.9988420389,0.2593683956,0.0008953421,0.2978827265,0.0035959598,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1140,0.9157382895,0.9996237363,0.9090258871,0.9988429396,0.2593545113,0.0008922349,0.2978247599,0.003594729,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1141,0.9157426852,0.9996248901,0.909041052,0.9988438374,0.2593407138,0.0008891396,0.2977669365,0.0035935025,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1142,0.9157470565,0.9996260396,0.9090561785,0.9988447323,0.2593270025,0.0008860564,0.2977092562,0.0035922804,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1143,0.9157514034,0.999627185,0.9090712667,0.9988456242,0.2593133768,0.000882985,0.2976517191,0.0035910626,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1144,0.9157557262,0.9996283262,0.9090863166,0.9988465132,0.2592998363,0.0008799254,0.2975943251,0.0035898491,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1145,0.915760025,0.9996294633,0.9091013283,0.9988473994,0.2592863803,0.0008768777,0.2975370741,0.0035886399,0.916,1.000,0.909,0.999,0.259,0.001,0.298,0.004
1146,0.9157643,0.9996305962,0.9091163017,0.9988482826,0.2592730083,0.0008738417,0.297479966,0.0035874349,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1147,0.9157685512,0.999631725,0.909131237,0.998849163,0.2592597197,0.0008708175,0.297423001,0.0035862343,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1148,0.9157727788,0.9996328498,0.9091461341,0.9988500405,0.259246514,0.0008678049,0.2973661787,0.0035850378,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1149,0.915776983,0.9996339704,0.9091609931,0.9988509151,0.2592333906,0.0008648039,0.2973094993,0.0035838456,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1150,0.9157811639,0.999635087,0.909175814,0.9988517869,0.2592203491,0.0008618145,0.2972529626,0.0035826576,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1151,0.9157853216,0.9996361996,0.9091905968,0.9988526559,0.2592073888,0.0008588366,0.2971965686,0.0035814738,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1152,0.9157894564,0.9996373081,0.9092053416,0.998853522,0.2591945093,0.0008558702,0.2971403172,0.0035802942,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1153,0.9157935682,0.9996384126,0.9092200485,0.9988543853,0.25918171,0.0008529152,0.2970842083,0.0035791187,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1154,0.9157976574,0.9996395131,0.9092347174,0.9988552458,0.2591689903,0.0008499716,0.2970282418,0.0035779474,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1155,0.9158017239,0.9996406097,0.9092493484,0.9988561035,0.2591563498,0.0008470394,0.2969724176,0.0035767802,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1156,0.915805768,0.9996417022,0.9092639415,0.9988569585,0.259143788,0.0008441184,0.2969167357,0.0035756172,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1157,0.9158097897,0.9996427909,0.9092784969,0.9988578106,0.2591313043,0.0008412087,0.2968611959,0.0035744582,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1158,0.9158137893,0.9996438755,0.9092930144,0.99885866,0.2591188982,0.0008383101,0.2968057982,0.0035733034,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1159,0.9158177668,0.9996449563,0.9093074942,0.9988595066,0.2591065692,0.0008354228,0.2967505424,0.0035721526,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1160,0.9158217224,0.9996460332,0.9093219363,0.9988603505,0.2590943168,0.0008325465,0.2966954284,0.0035710058,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1161,0.9158256562,0.9996471061,0.9093363407,0.9988611917,0.2590821405,0.0008296813,0.2966404562,0.0035698631,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1162,0.9158295683,0.9996481752,0.9093507075,0.9988620301,0.2590700398,0.0008268271,0.2965856256,0.0035687244,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1163,0.9158334589,0.9996492405,0.9093650367,0.9988628658,0.2590580142,0.0008239839,0.2965309364,0.0035675898,0.916,1.000,0.909,0.999,0.259,0.001,0.297,0.004
1164,0.9158373282,0.9996503019,0.9093793284,0.9988636988,0.2590460632,0.0008211516,0.2964763887,0.0035664591,0.916,1.000,0.909,0.999,0.259,0.001,0.296,0.004
1165,0.9158411761,0.9996513594,0.9093935827,0.9988645291,0.2590341864,0.0008183301,0.2964219822,0.0035653324,0.916,1.000,0.909,0.999,0.259,0.001,0.296,0.004
1166,0.9158450029,0.9996524132,0.9094077995,0.9988653567,0.2590223832,0.0008155196,0.2963677168,0.0035642097,0.916,1.000,0.909,0.999,0.259,0.001,0.296,0.004
1167,0.9158488087,0.9996534631,0.9094219789,0.9988661817,0.2590106532,0.0008127198,0.2963135924,0.003563091,0.916,1.000,0.909,0.999,0.259,0.001,0.296,0.004
1168,0.9158525936,0.9996545093,0.909436121,0.9988670039,0.2589989959,0.0008099308,0.2962596088,0.0035619761,0.916,1.000,0.909,0.999,0.259,0.001,0.296,0.004
1169,0.9158563578,0.9996555517,0.9094502257,0.9988678236,0.2589874108,0.0008071524,0.296205766,0.0035608652,0.916,1.000,0.909,0.999,0.259,0.001,0.296,0.004
1170,0.9158601013,0.9996565904,0.9094642933,0.9988686405,0.2589758974,0.0008043848,0.2961520637,0.0035597582,0.916,1.000,0.909,0.999,0.259,0.001,0.296,0.004
1171,0.9158638243,0.9996576253,0.9094783236,0.9988694549,0.2589644553,0.0008016277,0.2960985019,0.0035586551,0.916,1.000,0.909,0.999,0.259,0.001,0.296,0.004
1172,0.9158675269,0.9996586565,0.9094923168,0.9988702666,0.258953084,0.0007988813,0.2960450803,0.0035575559,0.916,1.000,0.909,0.999,0.259,0.001,0.296,0.004
1173,0.9158712093,0.9996596839,0.9095062729,0.9988710757,0.258941783,0.0007961454,0.2959917989,0.0035564606,0.916,1.000,0.910,0.999,0.259,0.001,0.296,0.004
1174,0.9158748715,0.9996607077,0.9095201919,0.9988718822,0.2589305519,0.0007934199,0.2959386575,0.0035553691,0.916,1.000,0.910,0.999,0.259,0.001,0.296,0.004
1175,0.9158785137,0.9996617278,0.9095340739,0.998872686,0.2589193903,0.0007907049,0.2958856559,0.0035542814,0.916,1.000,0.910,0.999,0.259,0.001,0.296,0.004
1176,0.915882136,0.9996627443,0.909547919,0.9988734873,0.2589082976,0.0007880004,0.295832794,0.0035531976,0.916,1.000,0.910,0.999,0.259,0.001,0.296,0.004
1177,0.9158857385,0.9996637571,0.9095617272,0.998874286,0.2588972735,0.0007853062,0.2957800716,0.0035521176,0.916,1.000,0.910,0.999,0.259,0.001,0.296,0.004
1178,0.9158893213,0.9996647662,0.9095754986,0.9988750822,0.2588863174,0.0007826223,0.2957274886,0.0035510413,0.916,1.000,0.910,0.999,0.259,0.001,0.296,0.004
1179,0.9158928846,0.9996657718,0.9095892332,0.9988758757,0.258875429,0.0007799486,0.2956750447,0.0035499689,0.916,1.000,0.910,0.999,0.259,0.001,0.296,0.004
1180,0.9158964285,0.9996667737,0.909602931,0.9988766667,0.2588646078,0.0007772853,0.2956227398,0.0035489002,0.916,1.000,0.910,0.999,0.259,0.001,0.296,0.004
1181,0.9158999531,0.999667772,0.9096165922,0.9988774552,0.2588538534,0.0007746321,0.2955705738,0.0035478353,0.916,1.000,0.910,0.999,0.259,0.001,0.296,0.004
1182,0.9159034584,0.9996687667,0.9096302168,0.9988782412,0.2588431652,0.0007719891,0.2955185465,0.0035467741,0.916,1.000,0.910,0.999,0.259,0.001,0.296,0.004
1183,0.9159069447,0.9996697579,0.9096438048,0.9988790246,0.258832543,0.0007693562,0.2954666576,0.0035457166,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1184,0.915910412,0.9996707456,0.9096573562,0.9988798055,0.2588219862,0.0007667334,0.2954149071,0.0035446628,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1185,0.9159138605,0.9996717297,0.9096708712,0.9988805838,0.2588114945,0.0007641206,0.2953632947,0.0035436128,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1186,0.9159172902,0.9996727102,0.9096843499,0.9988813597,0.2588010673,0.0007615178,0.2953118202,0.0035425664,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1187,0.9159207014,0.9996736873,0.9096977921,0.9988821331,0.2587907044,0.0007589249,0.2952604835,0.0035415237,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1188,0.915924094,0.9996746608,0.9097111981,0.9988829041,0.2587804053,0.000756342,0.2952092844,0.0035404847,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1189,0.9159274681,0.9996756309,0.9097245679,0.9988836725,0.2587701695,0.0007537689,0.2951582226,0.0035394493,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1190,0.915930824,0.9996765975,0.9097379015,0.9988844385,0.2587599966,0.0007512057,0.2951072981,0.0035384175,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1191,0.9159341618,0.9996775607,0.909751199,0.998885202,0.2587498863,0.0007486522,0.2950565105,0.0035373893,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1192,0.9159374814,0.9996785204,0.9097644604,0.9988859631,0.2587398382,0.0007461085,0.2950058598,0.0035363648,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1193,0.9159407831,0.9996794767,0.9097776859,0.9988867217,0.2587298518,0.0007435745,0.2949553456,0.0035353438,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1194,0.9159440669,0.9996804295,0.9097908754,0.998887478,0.2587199267,0.0007410502,0.2949049678,0.0035343264,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1195,0.9159473329,0.999681379,0.9098040291,0.9988882318,0.2587100625,0.0007385355,0.2948547263,0.0035333126,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1196,0.9159505813,0.9996823251,0.9098171469,0.9988889831,0.2587002589,0.0007360305,0.2948046207,0.0035323024,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1197,0.9159538122,0.9996832678,0.909830229,0.9988897321,0.2586905155,0.0007335349,0.2947546509,0.0035312956,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1198,0.9159570256,0.9996842071,0.9098432754,0.9988904787,0.2586808318,0.0007310489,0.2947048166,0.0035302924,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1199,0.9159602217,0.9996851431,0.9098562862,0.9988912229,0.2586712074,0.0007285724,0.2946551178,0.0035292927,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1200,0.9159634006,0.9996860758,0.9098692614,0.9988919648,0.2586616421,0.0007261053,0.294605554,0.0035282966,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1201,0.9159665623,0.9996870051,0.9098822012,0.9988927042,0.2586521353,0.0007236476,0.2945561252,0.0035273038,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1202,0.915969707,0.9996879311,0.9098951055,0.9988934413,0.2586426868,0.0007211993,0.2945068311,0.0035263146,0.916,1.000,0.910,0.999,0.259,0.001,0.295,0.004
1203,0.9159728348,0.9996888538,0.9099079744,0.9988941761,0.2586332961,0.0007187603,0.2944576716,0.0035253289,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1204,0.9159759458,0.9996897733,0.909920808,0.9988949085,0.2586239629,0.0007163306,0.2944086463,0.0035243465,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1205,0.91597904,0.9996906894,0.9099336064,0.9988956386,0.2586146869,0.0007139101,0.294359755,0.0035233677,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1206,0.9159821176,0.9996916023,0.9099463696,0.9988963663,0.2586054675,0.0007114989,0.2943109976,0.0035223922,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1207,0.9159851787,0.999692512,0.9099590976,0.9988970917,0.2585963045,0.0007090968,0.2942623737,0.0035214201,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1208,0.9159882234,0.9996934184,0.9099717907,0.9988978149,0.2585871975,0.0007067039,0.2942138833,0.0035204515,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1209,0.9159912517,0.9996943216,0.9099844487,0.9988985357,0.2585781462,0.0007043201,0.294165526,0.0035194862,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1210,0.9159942638,0.9996952216,0.9099970718,0.9988992542,0.2585691501,0.0007019453,0.2941173016,0.0035185243,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1211,0.9159972598,0.9996961185,0.9100096601,0.9988999705,0.258560209,0.0006995796,0.2940692099,0.0035175658,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1212,0.9160002397,0.9996970121,0.9100222136,0.9989006844,0.2585513224,0.0006972228,0.2940212507,0.0035166106,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1213,0.9160032037,0.9996979025,0.9100347323,0.9989013962,0.25854249,0.0006948751,0.2939734237,0.0035156588,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1214,0.9160061518,0.9996987898,0.9100472164,0.9989021056,0.2585337115,0.0006925362,0.2939257286,0.0035147103,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1215,0.9160090842,0.999699674,0.910059666,0.9989028128,0.2585249866,0.0006902062,0.2938781654,0.0035137651,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1216,0.9160120009,0.999700555,0.9100720809,0.9989035177,0.2585163148,0.0006878851,0.2938307336,0.0035128232,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1217,0.916014902,0.9997014329,0.9100844615,0.9989042204,0.2585076958,0.0006855728,0.2937834331,0.0035118846,0.916,1.000,0.910,0.999,0.259,0.001,0.294,0.004
1218,0.9160177877,0.9997023077,0.9100968076,0.9989049209,0.2584991294,0.0006832692,0.2937362636,0.0035109492,0.916,1.000,0.910,0.999,0.258,0.001,0.294,0.004
1219,0.916020658,0.9997031794,0.9101091195,0.9989056192,0.2584906151,0.0006809744,0.2936892249,0.0035100171,0.916,1.000,0.910,0.999,0.258,0.001,0.294,0.004
1220,0.9160235129,0.999704048,0.9101213971,0.9989063152,0.2584821526,0.0006786883,0.2936423167,0.0035090883,0.916,1.000,0.910,0.999,0.258,0.001,0.294,0.004
1221,0.9160263527,0.9997049135,0.9101336405,0.9989070091,0.2584737416,0.0006764109,0.2935955388,0.0035081627,0.916,1.000,0.910,0.999,0.258,0.001,0.294,0.004
1222,0.9160291774,0.999705776,0.9101458498,0.9989077007,0.2584653817,0.0006741421,0.293548891,0.0035072404,0.916,1.000,0.910,0.999,0.258,0.001,0.294,0.004
1223,0.916031987,0.9997066354,0.910158025,0.9989083902,0.2584570727,0.0006718819,0.293502373,0.0035063212,0.916,1.000,0.910,0.999,0.258,0.001,0.294,0.004
1224,0.9160347817,0.9997074918,0.9101701663,0.9989090775,0.2584488142,0.0006696303,0.2934559845,0.0035054053,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.004
1225,0.9160375615,0.9997083451,0.9101822737,0.9989097626,0.2584406059,0.0006673872,0.2934097253,0.0035044926,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.004
1226,0.9160403266,0.9997091954,0.9101943472,0.9989104455,0.2584324474,0.0006651526,0.2933635952,0.003503583,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.004
1227,0.916043077,0.9997100428,0.910206387,0.9989111263,0.2584243384,0.0006629265,0.2933175939,0.0035026767,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.004
1228,0.9160458128,0.9997108871,0.9102183931,0.9989118049,0.2584162787,0.0006607088,0.2932717211,0.0035017734,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.004
1229,0.9160485341,0.9997117285,0.9102303655,0.9989124814,0.2584082679,0.0006584994,0.2932259766,0.0035008734,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.004
1230,0.916051241,0.9997125669,0.9102423044,0.9989131558,0.2584003056,0.0006562985,0.2931803602,0.0034999764,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1231,0.9160539336,0.9997134024,0.9102542098,0.998913828,0.2583923917,0.0006541059,0.2931348715,0.0034990826,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1232,0.9160566119,0.9997142349,0.9102660818,0.9989144981,0.2583845257,0.0006519216,0.2930895104,0.0034981919,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1233,0.9160592761,0.9997150644,0.9102779205,0.9989151661,0.2583767073,0.0006497455,0.2930442765,0.0034973043,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1234,0.9160619261,0.9997158911,0.9102897258,0.998915832,0.2583689363,0.0006475776,0.2929991696,0.0034964198,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1235,0.9160645622,0.9997167148,0.910301498,0.9989164958,0.2583612124,0.000645418,0.2929541895,0.0034955384,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1236,0.9160671844,0.9997175357,0.9103132371,0.9989171575,0.2583535352,0.0006432665,0.2929093358,0.00349466,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1237,0.9160697927,0.9997183536,0.910324943,0.9989178172,0.2583459044,0.0006411232,0.2928646084,0.0034937847,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1238,0.9160723872,0.9997191687,0.910336616,0.9989184747,0.2583383198,0.0006389879,0.2928200069,0.0034929125,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1239,0.9160749681,0.9997199809,0.9103482561,0.9989191302,0.2583307811,0.0006368607,0.2927755312,0.0034920433,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1240,0.9160775354,0.9997207903,0.9103598633,0.9989197836,0.2583232879,0.0006347415,0.2927311809,0.0034911771,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1241,0.9160800892,0.9997215968,0.9103714378,0.998920435,0.25831584,0.0006326303,0.2926869557,0.0034903139,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1242,0.9160826296,0.9997224005,0.9103829796,0.9989210843,0.2583084371,0.0006305271,0.2926428555,0.0034894537,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1243,0.9160851566,0.9997232013,0.9103944887,0.9989217316,0.2583010789,0.0006284319,0.2925988798,0.0034885965,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1244,0.9160876703,0.9997239994,0.9104059653,0.9989223768,0.2582937651,0.0006263445,0.2925550286,0.0034877423,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1245,0.9160901709,0.9997247946,0.9104174093,0.9989230201,0.2582864955,0.000624265,0.2925113015,0.0034868911,0.916,1.000,0.910,0.999,0.258,0.001,0.293,0.003
1246,0.9160926583,0.9997255871,0.910428821,0.9989236613,0.2582792696,0.0006221933,0.2924676982,0.0034860428,0.916,1.000,0.910,0.999,0.258,0.001,0.292,0.003
1247,0.9160951326,0.9997263768,0.9104402004,0.9989243005,0.2582720874,0.0006201295,0.2924242184,0.0034851975,0.916,1.000,0.910,0.999,0.258,0.001,0.292,0.003
1248,0.916097594,0.9997271637,0.9104515474,0.9989249377,0.2582649484,0.0006180734,0.292380862,0.0034843551,0.916,1.000,0.910,0.999,0.258,0.001,0.292,0.003
1249,0.9161000425,0.9997279479,0.9104628623,0.9989255729,0.2582578525,0.000616025,0.2923376286,0.0034835157,0.916,1.000,0.910,0.999,0.258,0.001,0.292,0.003
1250,0.9161024782,0.9997287293,0.9104741451,0.9989262061,0.2582507993,0.0006139844,0.292294518,0.0034826791,0.916,1.000,0.910,0.999,0.258,0.001,0.292,0.003
1251,0.9161049011,0.999729508,0.9104853958,0.9989268373,0.2582437885,0.0006119515,0.2922515298,0.0034818455,0.916,1.000,0.910,0.999,0.258,0.001,0.292,0.003
1252,0.9161073114,0.9997302839,0.9104966145,0.9989274666,0.25823682,0.0006099262,0.2922086639,0.0034810148,0.916,1.000,0.910,0.999,0.258,0.001,0.292,0.003
1253,0.9161097091,0.9997310572,0.9105078013,0.9989280939,0.2582298934,0.0006079085,0.2921659199,0.0034801869,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1254,0.9161120942,0.9997318277,0.9105189563,0.9989287192,0.2582230085,0.0006058984,0.2921232975,0.003479362,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1255,0.9161144669,0.9997325955,0.9105300796,0.9989293426,0.2582161649,0.0006038959,0.2920807966,0.0034785398,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1256,0.9161168272,0.9997333607,0.9105411712,0.998929964,0.2582093625,0.0006019009,0.2920384168,0.0034777206,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1257,0.9161191753,0.9997341232,0.9105522311,0.9989305835,0.258202601,0.0005999134,0.2919961578,0.0034769042,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1258,0.9161215111,0.999734883,0.9105632595,0.9989312011,0.2581958801,0.0005979334,0.2919540194,0.0034760906,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1259,0.9161238347,0.9997356402,0.9105742565,0.9989318167,0.2581891995,0.0005959608,0.2919120013,0.0034752799,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1260,0.9161261462,0.9997363948,0.9105852221,0.9989324304,0.2581825591,0.0005939956,0.2918701033,0.0034744719,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1261,0.9161284457,0.9997371467,0.9105961563,0.9989330422,0.2581759585,0.0005920378,0.291828325,0.0034736668,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1262,0.9161307333,0.999737896,0.9106070594,0.9989336521,0.2581693975,0.0005900873,0.2917866661,0.0034728644,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1263,0.916133009,0.9997386426,0.9106179312,0.9989342601,0.2581628758,0.0005881442,0.2917451265,0.0034720649,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1264,0.9161352728,0.9997393867,0.910628772,0.9989348662,0.2581563932,0.0005862083,0.2917037058,0.0034712681,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1265,0.916137525,0.9997401282,0.9106395817,0.9989354704,0.2581499495,0.0005842798,0.2916624037,0.0034704741,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1266,0.9161397654,0.9997408671,0.9106503605,0.9989360727,0.2581435444,0.0005823584,0.2916212199,0.0034696828,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1267,0.9161419943,0.9997416034,0.9106611085,0.9989366732,0.2581371776,0.0005804442,0.2915801543,0.0034688943,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1268,0.9161442115,0.9997423372,0.9106718256,0.9989372718,0.258130849,0.0005785373,0.2915392065,0.0034681085,0.916,1.000,0.911,0.999,0.258,0.001,0.292,0.003
1269,0.9161464174,0.9997430684,0.910682512,0.9989378685,0.2581245582,0.0005766374,0.2914983762,0.0034673255,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1270,0.9161486118,0.9997437971,0.9106931678,0.9989384634,0.2581183051,0.0005747447,0.2914576632,0.0034665451,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1271,0.9161507948,0.9997445233,0.910703793,0.9989390564,0.2581120894,0.0005728591,0.2914170671,0.0034657675,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1272,0.9161529666,0.9997452469,0.9107143877,0.9989396476,0.2581059108,0.0005709805,0.2913765877,0.0034649925,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1273,0.9161551272,0.999745968,0.9107249519,0.998940237,0.2580997691,0.000569109,0.2913362248,0.0034642203,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1274,0.9161572766,0.9997466866,0.9107354859,0.9989408245,0.2580936642,0.0005672444,0.2912959779,0.0034634507,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1275,0.916159415,0.9997474028,0.9107459895,0.9989414102,0.2580875957,0.0005653869,0.291255847,0.0034626838,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1276,0.9161615423,0.9997481164,0.9107564629,0.9989419941,0.2580815635,0.0005635363,0.2912158316,0.0034619195,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1277,0.9161636587,0.9997488276,0.9107669062,0.9989425762,0.2580755672,0.0005616926,0.2911759315,0.0034611579,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1278,0.9161657642,0.9997495363,0.9107773195,0.9989431565,0.2580696067,0.0005598558,0.2911361464,0.0034603989,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1279,0.9161678588,0.9997502425,0.9107877028,0.998943735,0.2580636818,0.0005580258,0.291096476,0.0034596426,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1280,0.9161699427,0.9997509463,0.9107980561,0.9989443117,0.2580577922,0.0005562027,0.2910569202,0.0034588888,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1281,0.9161720159,0.9997516477,0.9108083797,0.9989448866,0.2580519377,0.0005543865,0.2910174784,0.0034581377,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1282,0.9161740784,0.9997523466,0.9108186734,0.9989454597,0.2580461181,0.0005525769,0.2909781506,0.0034573892,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1283,0.9161761304,0.9997530431,0.9108289375,0.9989460311,0.2580403332,0.0005507742,0.2909389364,0.0034566432,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1284,0.9161781718,0.9997537373,0.910839172,0.9989466007,0.2580345827,0.0005489782,0.2908998356,0.0034558999,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1285,0.9161802028,0.999754429,0.910849377,0.9989471686,0.2580288665,0.0005471888,0.2908608477,0.0034551591,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1286,0.9161822233,0.9997551183,0.9108595524,0.9989477347,0.2580231842,0.0005454062,0.2908219727,0.0034544209,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1287,0.9161842335,0.9997558052,0.9108696985,0.998948299,0.2580175358,0.0005436302,0.2907832101,0.0034536853,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1288,0.9161862335,0.9997564898,0.9108798153,0.9989488616,0.258011921,0.0005418608,0.2907445598,0.0034529521,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1289,0.9161882232,0.999757172,0.9108899029,0.9989494225,0.2580063395,0.000540098,0.2907060214,0.0034522216,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1290,0.9161902027,0.9997578519,0.9108999613,0.9989499816,0.2580007912,0.0005383418,0.2906675946,0.0034514935,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1291,0.9161921722,0.9997585294,0.9109099905,0.9989505391,0.2579952759,0.0005365921,0.2906292792,0.003450768,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1292,0.9161941315,0.9997592046,0.9109199908,0.9989510948,0.2579897933,0.0005348489,0.2905910749,0.003450045,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1293,0.9161960809,0.9997598775,0.9109299621,0.9989516488,0.2579843433,0.0005331123,0.2905529814,0.0034493244,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1294,0.9161980204,0.999760548,0.9109399046,0.9989522011,0.2579789257,0.000531382,0.2905149984,0.0034486064,0.916,1.000,0.911,0.999,0.258,0.001,0.291,0.003
1295,0.91619995,0.9997612162,0.9109498183,0.9989527517,0.2579735402,0.0005296583,0.2904771257,0.0034478909,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1296,0.9162018697,0.9997618822,0.9109597032,0.9989533006,0.2579681866,0.0005279409,0.2904393629,0.0034471778,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1297,0.9162037797,0.9997625458,0.9109695595,0.9989538478,0.2579628648,0.0005262299,0.2904017098,0.0034464672,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1298,0.91620568,0.9997632072,0.9109793872,0.9989543933,0.2579575745,0.0005245253,0.2903641661,0.003445759,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1299,0.9162075706,0.9997638663,0.9109891865,0.9989549372,0.2579523156,0.000522827,0.2903267316,0.0034450533,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1300,0.9162094517,0.9997645231,0.9109989573,0.9989554794,0.2579470878,0.0005211351,0.2902894058,0.00344435,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1301,0.9162113231,0.9997651776,0.9110086997,0.9989560199,0.257941891,0.0005194494,0.2902521887,0.0034436492,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1302,0.9162131851,0.99976583,0.9110184139,0.9989565588,0.2579367249,0.00051777,0.2902150798,0.0034429508,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1303,0.9162150377,0.9997664801,0.9110280998,0.998957096,0.2579315895,0.0005160968,0.2901780789,0.0034422548,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1304,0.9162168808,0.9997671279,0.9110377577,0.9989576316,0.2579264844,0.0005144298,0.2901411858,0.0034415612,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1305,0.9162187147,0.9997677735,0.9110473874,0.9989581655,0.2579214095,0.000512769,0.2901044001,0.00344087,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1306,0.9162205392,0.999768417,0.9110569892,0.9989586978,0.2579163646,0.0005111144,0.2900677215,0.0034401811,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1307,0.9162223546,0.9997690582,0.9110665631,0.9989592285,0.2579113495,0.0005094659,0.2900311498,0.0034394947,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1308,0.9162241607,0.9997696972,0.9110761091,0.9989597575,0.2579063641,0.0005078235,0.2899946848,0.0034388106,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1309,0.9162259577,0.999770334,0.9110856274,0.998960285,0.2579014081,0.0005061872,0.289958326,0.0034381289,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1310,0.9162277457,0.9997709687,0.911095118,0.9989608108,0.2578964814,0.0005045569,0.2899220734,0.0034374496,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1311,0.9162295247,0.9997716011,0.9111045809,0.998961335,0.2578915837,0.0005029328,0.2898859264,0.0034367726,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1312,0.9162312947,0.9997722315,0.9111140163,0.9989618576,0.257886715,0.0005013146,0.289849885,0.0034360979,0.916,1.000,0.911,0.999,0.258,0.001,0.290,0.003
1313,0.9162330557,0.9997728596,0.9111234243,0.9989623786,0.257881875,0.0004997024,0.2898139488,0.0034354255,0.916,1.000,0.911,0.999,0.258,0.000,0.290,0.003
1314,0.9162348079,0.9997734856,0.9111328048,0.9989628981,0.2578770636,0.0004980962,0.2897781175,0.0034347555,0.916,1.000,0.911,0.999,0.258,0.000,0.290,0.003
1315,0.9162365513,0.9997741095,0.911142158,0.9989634159,0.2578722805,0.0004964959,0.2897423908,0.0034340878,0.916,1.000,0.911,0.999,0.258,0.000,0.290,0.003
1316,0.9162382859,0.9997747313,0.911151484,0.9989639322,0.2578675256,0.0004949015,0.2897067686,0.0034334224,0.916,1.000,0.911,0.999,0.258,0.000,0.290,0.003
1317,0.9162400118,0.9997753509,0.9111607827,0.9989644469,0.2578627987,0.0004933131,0.2896712504,0.0034327593,0.916,1.000,0.911,0.999,0.258,0.000,0.290,0.003
1318,0.9162417291,0.9997759684,0.9111700544,0.99896496,0.2578580996,0.0004917305,0.2896358361,0.0034320984,0.916,1.000,0.911,0.999,0.258,0.000,0.290,0.003
1319,0.9162434377,0.9997765838,0.911179299,0.9989654716,0.2578534283,0.0004901537,0.2896005253,0.0034314399,0.916,1.000,0.911,0.999,0.258,0.000,0.290,0.003
1320,0.9162451377,0.9997771971,0.9111885167,0.9989659816,0.2578487844,0.0004885828,0.2895653178,0.0034307836,0.916,1.000,0.911,0.999,0.258,0.000,0.290,0.003
1321,0.9162468293,0.9997778083,0.9111977075,0.99896649,0.2578441679,0.0004870177,0.2895302132,0.0034301296,0.916,1.000,0.911,0.999,0.258,0.000,0.290,0.003
1322,0.9162485123,0.9997784175,0.9112068714,0.998966997,0.2578395785,0.0004854584,0.2894952114,0.0034294778,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1323,0.916250187,0.9997790245,0.9112160086,0.9989675023,0.2578350161,0.0004839048,0.2894603121,0.0034288283,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1324,0.9162518532,0.9997796295,0.9112251191,0.9989680062,0.2578304806,0.000482357,0.2894255149,0.003428181,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1325,0.9162535111,0.9997802325,0.911234203,0.9989685085,0.2578259717,0.0004808148,0.2893908195,0.003427536,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1326,0.9162551608,0.9997808334,0.9112432604,0.9989690092,0.2578214892,0.0004792784,0.2893562258,0.0034268932,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1327,0.9162568022,0.9997814322,0.9112522913,0.9989695085,0.2578170332,0.0004777476,0.2893217335,0.0034262526,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1328,0.9162584354,0.999782029,0.9112612959,0.9989700062,0.2578126033,0.0004762225,0.2892873422,0.0034256142,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1329,0.9162600604,0.9997826238,0.9112702741,0.9989705025,0.2578081994,0.000474703,0.2892530517,0.003424978,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1330,0.9162616774,0.9997832166,0.9112792261,0.9989709972,0.2578038213,0.0004731891,0.2892188617,0.003424344,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1331,0.9162632863,0.9997838073,0.9112881519,0.9989714904,0.2577994689,0.0004716808,0.289184772,0.0034237122,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1332,0.9162648872,0.9997843961,0.9112970515,0.9989719822,0.2577951421,0.000470178,0.2891507822,0.0034230825,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1333,0.9162664801,0.9997849829,0.9113059252,0.9989724724,0.2577908406,0.0004686807,0.2891168921,0.0034224551,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1334,0.9162680651,0.9997855676,0.9113147729,0.9989729612,0.2577865644,0.000467189,0.2890831015,0.0034218297,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1335,0.9162696422,0.9997861504,0.9113235947,0.9989734485,0.2577823132,0.0004657027,0.28904941,0.0034212066,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1336,0.9162712115,0.9997867312,0.9113323907,0.9989739343,0.2577780869,0.000464222,0.2890158174,0.0034205856,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1337,0.9162727731,0.9997873101,0.911341161,0.9989744187,0.2577738854,0.0004627466,0.2889823234,0.0034199667,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1338,0.9162743268,0.9997878869,0.9113499055,0.9989749015,0.2577697084,0.0004612767,0.2889489278,0.00341935,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1339,0.9162758729,0.9997884619,0.9113586245,0.998975383,0.2577655559,0.0004598122,0.2889156302,0.0034187353,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1340,0.9162774113,0.9997890349,0.9113673179,0.9989758629,0.2577614277,0.0004583531,0.2888824304,0.0034181228,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1341,0.9162789421,0.9997896059,0.9113759859,0.9989763415,0.2577573237,0.0004568993,0.2888493282,0.0034175125,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1342,0.9162804653,0.999790175,0.9113846284,0.9989768185,0.2577532437,0.0004554509,0.2888163232,0.0034169042,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1343,0.916281981,0.9997907422,0.9113932456,0.9989772942,0.2577491875,0.0004540078,0.2887834152,0.003416298,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1344,0.9162834892,0.9997913075,0.9114018376,0.9989777684,0.257745155,0.00045257,0.288750604,0.0034156939,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1345,0.9162849899,0.9997918709,0.9114104044,0.9989782412,0.2577411461,0.0004511374,0.2887178892,0.0034150918,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1346,0.9162864833,0.9997924324,0.9114189461,0.9989787125,0.2577371605,0.0004497101,0.2886852705,0.0034144919,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1347,0.9162879693,0.999792992,0.9114274627,0.9989791825,0.2577331983,0.0004482881,0.2886527478,0.003413894,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1348,0.9162894479,0.9997935497,0.9114359544,0.998979651,0.2577292592,0.0004468712,0.2886203208,0.0034132981,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1349,0.9162909193,0.9997941055,0.9114444211,0.9989801181,0.2577253431,0.0004454596,0.2885879891,0.0034127044,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1350,0.9162923834,0.9997946595,0.911452863,0.9989805838,0.2577214498,0.0004440531,0.2885557526,0.0034121126,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1351,0.9162938403,0.9997952115,0.9114612802,0.9989810481,0.2577175792,0.0004426518,0.2885236109,0.0034115229,0.916,1.000,0.911,0.999,0.258,0.000,0.289,0.003
1352,0.9162952901,0.9997957618,0.9114696726,0.9989815111,0.2577137313,0.0004412556,0.2884915638,0.0034109352,0.916,1.000,0.911,0.999,0.258,0.000,0.288,0.003
1353,0.9162967327,0.9997963101,0.9114780405,0.9989819726,0.2577099057,0.0004398645,0.2884596111,0.0034103496,0.916,1.000,0.911,0.999,0.258,0.000,0.288,0.003
1354,0.9162981683,0.9997968567,0.9114863837,0.9989824327,0.2577061024,0.0004384785,0.2884277523,0.0034097659,0.916,1.000,0.911,0.999,0.258,0.000,0.288,0.003
1355,0.9162995968,0.9997974014,0.9114947025,0.9989828915,0.2577023213,0.0004370976,0.2883959874,0.0034091843,0.916,1.000,0.911,0.999,0.258,0.000,0.288,0.003
1356,0.9163010183,0.9997979442,0.9115029968,0.9989833489,0.2576985622,0.0004357217,0.2883643161,0.0034086046,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1357,0.9163024328,0.9997984853,0.9115112668,0.9989838049,0.257694825,0.0004343508,0.2883327379,0.003408027,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1358,0.9163038404,0.9997990245,0.9115195125,0.9989842596,0.2576911096,0.000432985,0.2883012528,0.0034074513,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1359,0.9163052411,0.9997995619,0.911527734,0.9989847129,0.2576874157,0.0004316242,0.2882698605,0.0034068777,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1360,0.916306635,0.9998000975,0.9115359313,0.9989851648,0.2576837434,0.0004302683,0.2882385606,0.003406306,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1361,0.916308022,0.9998006314,0.9115441045,0.9989856154,0.2576800924,0.0004289174,0.2882073529,0.0034057362,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1362,0.9163094023,0.9998011634,0.9115522538,0.9989860646,0.2576764626,0.0004275714,0.2881762372,0.0034051684,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1363,0.9163107758,0.9998016936,0.911560379,0.9989865125,0.257672854,0.0004262303,0.2881452132,0.0034046026,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1364,0.9163121426,0.9998022221,0.9115684805,0.998986959,0.2576692663,0.0004248941,0.2881142807,0.0034040387,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1365,0.9163135028,0.9998027488,0.9115765581,0.9989874043,0.2576656994,0.0004235628,0.2880834393,0.0034034768,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1366,0.9163148563,0.9998032738,0.9115846119,0.9989878482,0.2576621533,0.0004222363,0.2880526889,0.0034029168,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1367,0.9163162032,0.999803797,0.9115926421,0.9989882907,0.2576586278,0.0004209147,0.2880220291,0.0034023587,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1368,0.9163175436,0.9998043184,0.9116006486,0.998988732,0.2576551227,0.0004195979,0.2879914597,0.0034018025,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1369,0.9163188774,0.9998048381,0.9116086317,0.9989891719,0.257651638,0.0004182859,0.2879609804,0.0034012483,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1370,0.9163202048,0.9998053561,0.9116165912,0.9989896105,0.2576481734,0.0004169786,0.2879305911,0.0034006959,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1371,0.9163215257,0.9998058723,0.9116245274,0.9989900478,0.257644729,0.0004156762,0.2879002914,0.0034001454,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1372,0.9163228402,0.9998063868,0.9116324402,0.9989904838,0.2576413045,0.0004143784,0.287870081,0.0033995969,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1373,0.9163241483,0.9998068996,0.9116403297,0.9989909185,0.2576378999,0.0004130854,0.2878399598,0.0033990502,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1374,0.9163254501,0.9998074107,0.911648196,0.9989913519,0.257634515,0.0004117971,0.2878099275,0.0033985054,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1375,0.9163267456,0.99980792,0.9116560392,0.9989917841,0.2576311498,0.0004105135,0.2877799837,0.0033979625,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1376,0.9163280348,0.9998084277,0.9116638593,0.9989922149,0.257627804,0.0004092345,0.2877501284,0.0033974214,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1377,0.9163293177,0.9998089337,0.9116716564,0.9989926445,0.2576244776,0.0004079602,0.2877203611,0.0033968822,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1378,0.9163305945,0.999809438,0.9116794305,0.9989930728,0.2576211704,0.0004066905,0.2876906817,0.0033963448,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1379,0.916331865,0.9998099407,0.9116871818,0.9989934998,0.2576178824,0.0004054255,0.2876610899,0.0033958093,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1380,0.9163331295,0.9998104416,0.9116949102,0.9989939255,0.2576146134,0.000404165,0.2876315854,0.0033952756,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1381,0.9163343878,0.9998109409,0.9117026159,0.99899435,0.2576113633,0.0004029091,0.287602168,0.0033947438,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1382,0.9163356401,0.9998114385,0.9117102989,0.9989947732,0.257608132,0.0004016578,0.2875728375,0.0033942138,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1383,0.9163368863,0.9998119345,0.9117179593,0.9989951952,0.2576049194,0.000400411,0.2875435935,0.0033936856,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1384,0.9163381265,0.9998124289,0.9117255972,0.9989956159,0.2576017254,0.0003991687,0.2875144359,0.0033931592,0.916,1.000,0.912,0.999,0.258,0.000,0.288,0.003
1385,0.9163393607,0.9998129216,0.9117332125,0.9989960354,0.2575985498,0.0003979309,0.2874853644,0.0033926346,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1386,0.916340589,0.9998134126,0.9117408055,0.9989964536,0.2575953925,0.0003966976,0.2874563788,0.0033921118,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1387,0.9163418114,0.999813902,0.9117483761,0.9989968706,0.2575922535,0.0003954688,0.2874274787,0.0033915909,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1388,0.9163430279,0.9998143899,0.9117559243,0.9989972864,0.2575891326,0.0003942444,0.287398664,0.0033910717,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1389,0.9163442386,0.999814876,0.9117634504,0.9989977009,0.2575860297,0.0003930245,0.2873699344,0.0033905543,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1390,0.9163454434,0.9998153606,0.9117709543,0.9989981142,0.2575829447,0.000391809,0.2873412896,0.0033900386,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1391,0.9163466425,0.9998158436,0.9117784361,0.9989985263,0.2575798775,0.0003905978,0.2873127295,0.0033895248,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1392,0.9163478358,0.999816325,0.9117858958,0.9989989371,0.257576828,0.0003893911,0.2872842537,0.0033890127,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1393,0.9163490234,0.9998168048,0.9117933336,0.9989993468,0.2575737961,0.0003881887,0.287255862,0.0033885023,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1394,0.9163502053,0.999817283,0.9118007495,0.9989997552,0.2575707817,0.0003869907,0.2872275542,0.0033879937,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1395,0.9163513815,0.9998177596,0.9118081435,0.9990001625,0.2575677846,0.000385797,0.2871993301,0.0033874869,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1396,0.9163525522,0.9998182346,0.9118155158,0.9990005685,0.2575648048,0.0003846076,0.2871711893,0.0033869818,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1397,0.9163537172,0.9998187081,0.9118228663,0.9990009734,0.2575618421,0.0003834225,0.2871431316,0.0033864784,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1398,0.9163548766,0.99981918,0.9118301952,0.999001377,0.2575588965,0.0003822417,0.2871151569,0.0033859768,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1399,0.9163560306,0.9998196504,0.9118375024,0.9990017795,0.2575559679,0.0003810652,0.2870872648,0.0033854768,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1400,0.916357179,0.9998201192,0.9118447882,0.9990021808,0.2575530561,0.0003798929,0.2870594552,0.0033849786,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1401,0.9163583219,0.9998205865,0.9118520525,0.9990025808,0.2575501611,0.0003787248,0.2870317277,0.0033844821,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1402,0.9163594594,0.9998210522,0.9118592953,0.9990029798,0.2575472827,0.0003775609,0.2870040821,0.0033839873,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1403,0.9163605915,0.9998215164,0.9118665169,0.9990033775,0.2575444209,0.0003764013,0.2869765182,0.0033834942,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1404,0.9163617182,0.999821979,0.9118737171,0.9990037741,0.2575415755,0.0003752458,0.2869490358,0.0033830028,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1405,0.9163628395,0.9998224402,0.9118808962,0.9990041695,0.2575387465,0.0003740945,0.2869216346,0.0033825131,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1406,0.9163639555,0.9998228998,0.911888054,0.9990045638,0.2575359338,0.0003729473,0.2868943144,0.003382025,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1407,0.9163650661,0.9998233579,0.9118951908,0.9990049569,0.2575331372,0.0003718042,0.2868670749,0.0033815387,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1408,0.9163661716,0.9998238145,0.9119023066,0.9990053488,0.2575303566,0.0003706653,0.286839916,0.0033810539,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1409,0.9163672717,0.9998242696,0.9119094013,0.9990057396,0.257527592,0.0003695305,0.2868128373,0.0033805709,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1410,0.9163683667,0.9998247232,0.9119164752,0.9990061292,0.2575248433,0.0003683997,0.2867858386,0.0033800895,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1411,0.9163694564,0.9998251753,0.9119235282,0.9990065177,0.2575221104,0.0003672731,0.2867589197,0.0033796098,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1412,0.916370541,0.999825626,0.9119305604,0.9990069051,0.2575193932,0.0003661504,0.2867320804,0.0033791317,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1413,0.9163716205,0.9998260751,0.9119375719,0.9990072914,0.2575166915,0.0003650318,0.2867053204,0.0033786552,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1414,0.9163726949,0.9998265228,0.9119445628,0.9990076765,0.2575140053,0.0003639173,0.2866786395,0.0033781804,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1415,0.9163737641,0.9998269691,0.911951533,0.9990080604,0.2575113345,0.0003628067,0.2866520374,0.0033777072,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1416,0.9163748284,0.9998274138,0.9119584827,0.9990084433,0.2575086791,0.0003617001,0.286625514,0.0033772357,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1417,0.9163758876,0.9998278571,0.9119654119,0.999008825,0.2575060388,0.0003605975,0.286599069,0.0033767657,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1418,0.9163769418,0.999828299,0.9119723207,0.9990092057,0.2575034137,0.0003594989,0.2865727021,0.0033762974,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1419,0.916377991,0.9998287394,0.9119792091,0.9990095852,0.2575008036,0.0003584041,0.2865464132,0.0033758306,0.916,1.000,0.912,0.999,0.258,0.000,0.287,0.003
1420,0.9163790353,0.9998291783,0.9119860772,0.9990099636,0.2574982085,0.0003573134,0.286520202,0.0033753655,0.916,1.000,0.912,0.999,0.257,0.000,0.287,0.003
1421,0.9163800746,0.9998296159,0.911992925,0.9990103409,0.2574956282,0.0003562265,0.2864940682,0.003374902,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1422,0.9163811091,0.999830052,0.9119997527,0.9990107171,0.2574930627,0.0003551435,0.2864680117,0.00337444,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1423,0.9163821387,0.9998304867,0.9120065602,0.9990110922,0.2574905119,0.0003540644,0.2864420322,0.0033739796,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1424,0.9163831635,0.9998309199,0.9120133477,0.9990114662,0.2574879756,0.0003529892,0.2864161295,0.0033735208,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1425,0.9163841834,0.9998313518,0.9120201152,0.9990118391,0.2574854539,0.0003519178,0.2863903033,0.0033730636,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1426,0.9163851986,0.9998317822,0.9120268627,0.9990122109,0.2574829465,0.0003508502,0.2863645535,0.003372608,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1427,0.916386209,0.9998322113,0.9120335904,0.9990125817,0.2574804536,0.0003497865,0.2863388798,0.0033721539,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1428,0.9163872146,0.9998326389,0.9120402982,0.9990129514,0.2574779748,0.0003487266,0.2863132819,0.0033717014,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1429,0.9163882156,0.9998330651,0.9120469862,0.99901332,0.2574755102,0.0003476705,0.2862877598,0.0033712504,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1430,0.9163892118,0.99983349,0.9120536545,0.9990136875,0.2574730597,0.0003466181,0.286262313,0.0033708009,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1431,0.9163902034,0.9998339135,0.9120603032,0.999014054,0.2574706232,0.0003455695,0.2862369414,0.003370353,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1432,0.9163911903,0.9998343356,0.9120669323,0.9990144194,0.2574682007,0.0003445247,0.2862116449,0.0033699067,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1433,0.9163921727,0.9998347563,0.9120735418,0.9990147837,0.2574657919,0.0003434836,0.286186423,0.0033694618,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1434,0.9163931504,0.9998351757,0.9120801319,0.999015147,0.2574633969,0.0003424462,0.2861612757,0.0033690185,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1435,0.9163941236,0.9998355937,0.9120867025,0.9990155092,0.2574610155,0.0003414125,0.2861362028,0.0033685767,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1436,0.9163950922,0.9998360103,0.9120932537,0.9990158704,0.2574586478,0.0003403825,0.2861112039,0.0033681365,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1437,0.9163960564,0.9998364256,0.9120997857,0.9990162305,0.2574562935,0.0003393561,0.2860862789,0.0033676977,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1438,0.916397016,0.9998368396,0.9121062984,0.9990165896,0.2574539527,0.0003383334,0.2860614275,0.0033672604,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1439,0.9163979711,0.9998372522,0.9121127919,0.9990169477,0.2574516252,0.0003373144,0.2860366496,0.0033668246,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1440,0.9163989218,0.9998376634,0.9121192663,0.9990173047,0.2574493109,0.000336299,0.2860119449,0.0033663904,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1441,0.9163998681,0.9998380733,0.9121257216,0.9990176607,0.2574470099,0.0003352872,0.2859873131,0.0033659576,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1442,0.91640081,0.999838482,0.9121321578,0.9990180156,0.2574447219,0.0003342791,0.2859627542,0.0033655263,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1443,0.9164017475,0.9998388892,0.9121385751,0.9990183696,0.257442447,0.0003332745,0.2859382678,0.0033650964,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1444,0.9164026807,0.9998392952,0.9121449735,0.9990187225,0.2574401851,0.0003322735,0.2859138537,0.0033646681,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1445,0.9164036095,0.9998396999,0.9121513531,0.9990190744,0.257437936,0.000331276,0.2858895118,0.0033642412,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1446,0.916404534,0.9998401032,0.9121577138,0.9990194252,0.2574356997,0.0003302821,0.2858652418,0.0033638158,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1447,0.9164054542,0.9998405052,0.9121640558,0.9990197751,0.2574334761,0.0003292918,0.2858410434,0.0033633918,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1448,0.9164063702,0.999840906,0.9121703791,0.9990201239,0.2574312652,0.0003283049,0.2858169166,0.0033629693,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1449,0.9164072819,0.9998413054,0.9121766838,0.9990204718,0.2574290669,0.0003273216,0.285792861,0.0033625482,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1450,0.9164081894,0.9998417036,0.9121829699,0.9990208186,0.2574268811,0.0003263417,0.2857688765,0.0033621286,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1451,0.9164090928,0.9998421005,0.9121892375,0.9990211645,0.2574247077,0.0003253654,0.2857449628,0.0033617104,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1452,0.9164099919,0.9998424961,0.9121954866,0.9990215093,0.2574225466,0.0003243925,0.2857211197,0.0033612936,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1453,0.9164108869,0.9998428904,0.9122017173,0.9990218532,0.2574203978,0.000323423,0.285697347,0.0033608783,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1454,0.9164117777,0.9998432835,0.9122079297,0.9990221961,0.2574182613,0.000322457,0.2856736446,0.0033604644,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1455,0.9164126645,0.9998436752,0.9122141237,0.9990225379,0.2574161368,0.0003214944,0.2856500121,0.0033600519,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1456,0.9164135471,0.9998440658,0.9122202995,0.9990228788,0.2574140245,0.0003205352,0.2856264494,0.0033596408,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1457,0.9164144257,0.999844455,0.9122264572,0.9990232188,0.2574119241,0.0003195795,0.2856029563,0.0033592311,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1458,0.9164153003,0.9998448431,0.9122325966,0.9990235577,0.2574098356,0.0003186271,0.2855795326,0.0033588229,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1459,0.9164161708,0.9998452298,0.912238718,0.9990238957,0.257407759,0.0003176781,0.285556178,0.003358416,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1460,0.9164170373,0.9998456154,0.9122448214,0.9990242327,0.2574056942,0.0003167324,0.2855328924,0.0033580105,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1461,0.9164178998,0.9998459997,0.9122509068,0.9990245687,0.2574036411,0.0003157901,0.2855096755,0.0033576064,0.916,1.000,0.912,0.999,0.257,0.000,0.286,0.003
1462,0.9164187584,0.9998463827,0.9122569743,0.9990249038,0.2574015996,0.0003148512,0.2854865271,0.0033572037,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1463,0.9164196131,0.9998467646,0.9122630239,0.9990252379,0.2573995697,0.0003139155,0.285463447,0.0033568024,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1464,0.9164204638,0.9998471452,0.9122690557,0.9990255711,0.2573975513,0.0003129832,0.2854404351,0.0033564024,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1465,0.9164213106,0.9998475246,0.9122750698,0.9990259033,0.2573955444,0.0003120541,0.2854174911,0.0033560038,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1466,0.9164221535,0.9998479027,0.9122810661,0.9990262345,0.2573935488,0.0003111284,0.2853946148,0.0033556066,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1467,0.9164229926,0.9998482797,0.9122870448,0.9990265649,0.2573915645,0.0003102059,0.2853718061,0.0033552107,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1468,0.9164238278,0.9998486554,0.9122930059,0.9990268942,0.2573895915,0.0003092866,0.2853490646,0.0033548162,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1469,0.9164246592,0.99984903,0.9122989494,0.9990272226,0.2573876296,0.0003083707,0.2853263902,0.0033544231,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1470,0.9164254869,0.9998494034,0.9123048754,0.9990275501,0.2573856789,0.0003074579,0.2853037827,0.0033540313,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1471,0.9164263107,0.9998497755,0.912310784,0.9990278767,0.2573837392,0.0003065484,0.285281242,0.0033536408,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1472,0.9164271308,0.9998501465,0.9123166752,0.9990282023,0.2573818104,0.000305642,0.2852587677,0.0033532517,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1473,0.9164279471,0.9998505163,0.9123225491,0.999028527,0.2573798926,0.0003047389,0.2852363597,0.0033528639,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1474,0.9164287597,0.9998508849,0.9123284057,0.9990288508,0.2573779856,0.000303839,0.2852140178,0.0033524774,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1475,0.9164295686,0.9998512523,0.912334245,0.9990291736,0.2573760894,0.0003029422,0.2851917418,0.0033520922,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1476,0.9164303739,0.9998516186,0.9123400672,0.9990294955,0.257374204,0.0003020486,0.2851695315,0.0033517084,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1477,0.9164311754,0.9998519837,0.9123458722,0.9990298165,0.2573723292,0.0003011581,0.2851473868,0.0033513259,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1478,0.9164319733,0.9998523476,0.9123516602,0.9990301366,0.2573704649,0.0003002708,0.2851253073,0.0033509447,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1479,0.9164327676,0.9998527104,0.9123574311,0.9990304558,0.2573686113,0.0002993865,0.2851032929,0.0033505648,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1480,0.9164335583,0.999853072,0.912363185,0.9990307741,0.2573667681,0.0002985054,0.2850813434,0.0033501862,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1481,0.9164343454,0.9998534325,0.9123689221,0.9990310915,0.2573649353,0.0002976274,0.2850594587,0.0033498089,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1482,0.9164351289,0.9998537918,0.9123746422,0.9990314079,0.2573631128,0.0002967525,0.2850376384,0.0033494328,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1483,0.9164359089,0.99985415,0.9123803455,0.9990317235,0.2573613006,0.0002958807,0.2850158825,0.0033490581,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1484,0.9164366853,0.999854507,0.9123860321,0.9990320382,0.2573594987,0.0002950119,0.2849941907,0.0033486847,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1485,0.9164374582,0.999854863,0.9123917019,0.999032352,0.257357707,0.0002941461,0.2849725628,0.0033483125,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1486,0.9164382277,0.9998552177,0.9123973551,0.9990326649,0.2573559253,0.0002932834,0.2849509987,0.0033479416,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1487,0.9164389936,0.9998555714,0.9124029916,0.9990329769,0.2573541537,0.0002924238,0.2849294981,0.003347572,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1488,0.9164397561,0.9998559239,0.9124086116,0.999033288,0.2573523921,0.0002915671,0.2849080609,0.0033472036,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1489,0.9164405151,0.9998562753,0.912414215,0.9990335983,0.2573506404,0.0002907135,0.2848866868,0.0033468365,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1490,0.9164412707,0.9998566256,0.912419802,0.9990339076,0.2573488986,0.0002898628,0.2848653758,0.0033464707,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1491,0.9164420229,0.9998569748,0.9124253725,0.9990342161,0.2573471666,0.0002890151,0.2848441275,0.0033461061,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1492,0.9164427717,0.9998573229,0.9124309267,0.9990345237,0.2573454444,0.0002881704,0.2848229417,0.0033457427,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1493,0.9164435172,0.9998576699,0.9124364645,0.9990348305,0.2573437319,0.0002873287,0.2848018184,0.0033453806,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1494,0.9164442592,0.9998580158,0.9124419861,0.9990351364,0.257342029,0.0002864899,0.2847807573,0.0033450198,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1495,0.916444998,0.9998583606,0.9124474914,0.9990354414,0.2573403358,0.000285654,0.2847597583,0.0033446601,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1496,0.9164457334,0.9998587043,0.9124529806,0.9990357455,0.257338652,0.0002848211,0.284738821,0.0033443017,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1497,0.9164464655,0.9998590469,0.9124584536,0.9990360488,0.2573369778,0.0002839911,0.2847179454,0.0033439446,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1498,0.9164471943,0.9998593885,0.9124639106,0.9990363513,0.2573353129,0.0002831639,0.2846971313,0.0033435886,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1499,0.9164479198,0.9998597289,0.9124693515,0.9990366529,0.2573336575,0.0002823397,0.2846763784,0.0033432339,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1500,0.9164486421,0.9998600683,0.9124747764,0.9990369536,0.2573320113,0.0002815184,0.2846556867,0.0033428804,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1501,0.9164493612,0.9998604066,0.9124801854,0.9990372535,0.2573303744,0.0002806999,0.2846350558,0.0033425281,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1502,0.916450077,0.9998607439,0.9124855786,0.9990375526,0.2573287467,0.0002798842,0.2846144857,0.003342177,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1503,0.9164507896,0.9998610801,0.9124909559,0.9990378508,0.2573271282,0.0002790715,0.2845939761,0.0033418271,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1504,0.9164514991,0.9998614152,0.9124963173,0.9990381482,0.2573255188,0.0002782615,0.2845735268,0.0033414784,0.916,1.000,0.912,0.999,0.257,0.000,0.285,0.003
1505,0.9164522053,0.9998617493,0.9125016631,0.9990384447,0.2573239184,0.0002774544,0.2845531377,0.0033411309,0.916,1.000,0.913,0.999,0.257,0.000,0.285,0.003
1506,0.9164529084,0.9998620823,0.9125069931,0.9990387404,0.257322327,0.0002766501,0.2845328086,0.0033407845,0.916,1.000,0.913,0.999,0.257,0.000,0.285,0.003
1507,0.9164536084,0.9998624143,0.9125123076,0.9990390353,0.2573207446,0.0002758486,0.2845125393,0.0033404394,0.916,1.000,0.913,0.999,0.257,0.000,0.285,0.003
1508,0.9164543052,0.9998627452,0.9125176064,0.9990393293,0.257319171,0.0002750499,0.2844923296,0.0033400955,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1509,0.9164549989,0.9998630751,0.9125228896,0.9990396225,0.2573176063,0.000274254,0.2844721794,0.0033397527,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1510,0.9164556895,0.999863404,0.9125281574,0.9990399149,0.2573160504,0.0002734608,0.2844520884,0.0033394111,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1511,0.9164563771,0.9998637318,0.9125334096,0.9990402065,0.2573145032,0.0002726704,0.2844320565,0.0033390707,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1512,0.9164570616,0.9998640586,0.9125386465,0.9990404973,0.2573129647,0.0002718828,0.2844120835,0.0033387314,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1513,0.916457743,0.9998643844,0.912543868,0.9990407872,0.2573114348,0.0002710979,0.2843921693,0.0033383933,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1514,0.9164584214,0.9998647092,0.9125490742,0.9990410763,0.2573099135,0.0002703157,0.2843723135,0.0033380563,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1515,0.9164590968,0.9998650329,0.9125542651,0.9990413647,0.2573084008,0.0002695362,0.2843525162,0.0033377205,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1516,0.9164597692,0.9998653557,0.9125594408,0.9990416522,0.2573068965,0.0002687595,0.284332777,0.0033373859,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1517,0.9164604386,0.9998656774,0.9125646013,0.9990419389,0.2573054007,0.0002679854,0.2843130959,0.0033370524,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1518,0.916461105,0.9998659981,0.9125697467,0.9990422248,0.2573039132,0.0002672141,0.2842934725,0.00333672,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1519,0.9164617685,0.9998663178,0.912574877,0.9990425099,0.2573024341,0.0002664454,0.2842739069,0.0033363888,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1520,0.9164624291,0.9998666365,0.9125799922,0.9990427942,0.2573009633,0.0002656794,0.2842543987,0.0033360587,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1521,0.9164630867,0.9998669542,0.9125850924,0.9990430778,0.2572995008,0.000264916,0.2842349478,0.0033357297,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1522,0.9164637414,0.999867271,0.9125901777,0.9990433605,0.2572980464,0.0002641553,0.2842155541,0.0033354019,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1523,0.9164643932,0.9998675867,0.9125952481,0.9990436424,0.2572966002,0.0002633972,0.2841962173,0.0033350752,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1524,0.9164650421,0.9998679015,0.9126003036,0.9990439236,0.2572951621,0.0002626418,0.2841769373,0.0033347496,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1525,0.9164656881,0.9998682152,0.9126053443,0.999044204,0.257293732,0.000261889,0.284157714,0.0033344251,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1526,0.9164663313,0.999868528,0.9126103702,0.9990444836,0.25729231,0.0002611387,0.284138547,0.0033341018,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1527,0.9164669717,0.9998688398,0.9126153814,0.9990447624,0.2572908959,0.0002603911,0.2841194364,0.0033337795,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1528,0.9164676092,0.9998691507,0.9126203779,0.9990450404,0.2572894897,0.0002596461,0.2841003818,0.0033334583,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1529,0.9164682439,0.9998694606,0.9126253598,0.9990453177,0.2572880914,0.0002589036,0.2840813832,0.0033331383,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1530,0.9164688758,0.9998697695,0.9126303271,0.9990455942,0.2572867009,0.0002581637,0.2840624404,0.0033328193,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1531,0.916469505,0.9998700775,0.9126352798,0.9990458699,0.2572853182,0.0002574264,0.2840435531,0.0033325014,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1532,0.9164701313,0.9998703845,0.912640218,0.9990461449,0.2572839432,0.0002566916,0.2840247213,0.0033321846,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1533,0.916470755,0.9998706905,0.9126451418,0.9990464191,0.257282576,0.0002559593,0.2840059447,0.0033318689,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1534,0.9164713758,0.9998709956,0.9126500511,0.9990466925,0.2572812163,0.0002552296,0.2839872231,0.0033315543,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1535,0.916471994,0.9998712998,0.9126549461,0.9990469652,0.2572798643,0.0002545024,0.2839685566,0.0033312408,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1536,0.9164726094,0.999871603,0.9126598267,0.9990472371,0.2572785198,0.0002537777,0.2839499447,0.0033309283,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1537,0.9164732221,0.9998719053,0.9126646931,0.9990475083,0.2572771829,0.0002530555,0.2839313875,0.0033306169,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1538,0.9164738322,0.9998722066,0.9126695452,0.9990477787,0.2572758534,0.0002523358,0.2839128846,0.0033303066,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1539,0.9164744396,0.999872507,0.9126743831,0.9990480484,0.2572745313,0.0002516186,0.283894436,0.0033299973,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1540,0.9164750443,0.9998728065,0.9126792068,0.9990483173,0.2572732166,0.0002509039,0.2838760415,0.0033296891,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1541,0.9164756463,0.999873105,0.9126840165,0.9990485855,0.2572719093,0.0002501916,0.2838577009,0.0033293819,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1542,0.9164762458,0.9998734026,0.912688812,0.999048853,0.2572706093,0.0002494817,0.2838394141,0.0033290758,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1543,0.9164768426,0.9998736993,0.9126935935,0.9990491197,0.2572693165,0.0002487744,0.2838211809,0.0033287707,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1544,0.9164774368,0.9998739951,0.9126983611,0.9990493856,0.2572680309,0.0002480694,0.2838030011,0.0033284667,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1545,0.9164780284,0.99987429,0.9127031147,0.9990496509,0.2572667525,0.0002473669,0.2837848745,0.0033281637,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1546,0.9164786174,0.999874584,0.9127078544,0.9990499154,0.2572654813,0.0002466667,0.2837668011,0.0033278618,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1547,0.9164792039,0.999874877,0.9127125802,0.9990501791,0.2572642171,0.000245969,0.2837487806,0.0033275609,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1548,0.9164797878,0.9998751692,0.9127172922,0.9990504422,0.25726296,0.0002452737,0.2837308129,0.003327261,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1549,0.9164803691,0.9998754604,0.9127219904,0.9990507045,0.2572617099,0.0002445808,0.2837128978,0.0033269622,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1550,0.9164809479,0.9998757508,0.9127266749,0.9990509661,0.2572604668,0.0002438903,0.2836950352,0.0033266643,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1551,0.9164815243,0.9998760403,0.9127313457,0.999051227,0.2572592306,0.0002432021,0.2836772249,0.0033263675,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1552,0.916482098,0.9998763288,0.9127360029,0.9990514871,0.2572580013,0.0002425163,0.2836594667,0.0033260717,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1553,0.9164826694,0.9998766165,0.9127406464,0.9990517466,0.2572567789,0.0002418328,0.2836417606,0.003325777,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1554,0.9164832382,0.9998769033,0.9127452764,0.9990520053,0.2572555632,0.0002411517,0.2836241062,0.0033254832,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1555,0.9164838045,0.9998771893,0.9127498929,0.9990522633,0.2572543544,0.0002404729,0.2836065035,0.0033251904,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1556,0.9164843684,0.9998774743,0.9127544958,0.9990525206,0.2572531522,0.0002397965,0.2835889523,0.0033248987,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1557,0.9164849299,0.9998777585,0.9127590853,0.9990527772,0.2572519568,0.0002391223,0.2835714525,0.0033246079,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1558,0.9164854889,0.9998780418,0.9127636614,0.9990530331,0.257250768,0.0002384505,0.2835540039,0.0033243181,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1559,0.9164860455,0.9998783242,0.9127682242,0.9990532883,0.2572495859,0.000237781,0.2835366063,0.0033240293,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1560,0.9164865997,0.9998786058,0.9127727736,0.9990535428,0.2572484103,0.0002371137,0.2835192596,0.0033237416,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1561,0.9164871515,0.9998788865,0.9127773097,0.9990537966,0.2572472413,0.0002364488,0.2835019636,0.0033234548,0.916,1.000,0.913,0.999,0.257,0.000,0.284,0.003
1562,0.9164877009,0.9998791663,0.9127818326,0.9990540497,0.2572460787,0.0002357861,0.2834847182,0.0033231689,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1563,0.9164882479,0.9998794453,0.9127863423,0.9990543022,0.2572449227,0.0002351257,0.2834675232,0.0033228841,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1564,0.9164887926,0.9998797234,0.9127908388,0.9990545539,0.2572437731,0.0002344675,0.2834503785,0.0033226002,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1565,0.9164893349,0.9998800007,0.9127953222,0.9990548049,0.2572426298,0.0002338116,0.283433284,0.0033223173,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1566,0.9164898749,0.9998802771,0.9127997926,0.9990550553,0.257241493,0.0002331579,0.2834162393,0.0033220354,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1567,0.9164904126,0.9998805527,0.9128042498,0.9990553049,0.2572403624,0.0002325065,0.2833992445,0.0033217544,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1568,0.9164909479,0.9998808275,0.9128086941,0.9990555539,0.2572392382,0.0002318573,0.2833822994,0.0033214744,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1569,0.9164914809,0.9998811014,0.9128131254,0.9990558022,0.2572381202,0.0002312103,0.2833654037,0.0033211954,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1570,0.9164920117,0.9998813745,0.9128175438,0.9990560498,0.2572370084,0.0002305655,0.2833485574,0.0033209173,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1571,0.9164925401,0.9998816467,0.9128219493,0.9990562968,0.2572359027,0.0002299229,0.2833317603,0.0033206402,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1572,0.9164930663,0.9998819181,0.9128263419,0.9990565431,0.2572348033,0.0002292824,0.2833150123,0.003320364,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1573,0.9164935903,0.9998821887,0.9128307218,0.9990567887,0.2572337099,0.0002286442,0.2832983132,0.0033200888,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1574,0.916494112,0.9998824585,0.9128350889,0.9990570336,0.2572326226,0.0002280082,0.2832816629,0.0033198145,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1575,0.9164946314,0.9998827274,0.9128394432,0.9990572779,0.2572315414,0.0002273743,0.2832650611,0.0033195411,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1576,0.9164951486,0.9998829955,0.9128437849,0.9990575215,0.2572304661,0.0002267425,0.2832485078,0.0033192687,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1577,0.9164956636,0.9998832628,0.9128481139,0.9990577644,0.2572293968,0.0002261129,0.2832320029,0.0033189972,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1578,0.9164961764,0.9998835293,0.9128524302,0.9990580067,0.2572283335,0.0002254855,0.2832155461,0.0033187266,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1579,0.916496687,0.999883795,0.912856734,0.9990582483,0.2572272761,0.0002248602,0.2831991373,0.003318457,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1580,0.9164971954,0.9998840599,0.9128610253,0.9990584893,0.2572262245,0.000224237,0.2831827764,0.0033181883,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1581,0.9164977017,0.999884324,0.9128653041,0.9990587296,0.2572251788,0.0002236159,0.2831664632,0.0033179205,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1582,0.9164982058,0.9998845873,0.9128695704,0.9990589693,0.2572241388,0.000222997,0.2831501976,0.0033176536,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1583,0.9164987077,0.9998848498,0.9128738243,0.9990592083,0.2572231047,0.0002223801,0.2831339795,0.0033173877,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1584,0.9164992075,0.9998851114,0.9128780657,0.9990594466,0.2572220762,0.0002217653,0.2831178086,0.0033171226,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1585,0.9164997051,0.9998853723,0.9128822949,0.9990596844,0.2572210535,0.0002211526,0.2831016849,0.0033168585,0.916,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1586,0.9165002007,0.9998856324,0.9128865117,0.9990599214,0.2572200365,0.000220542,0.2830856082,0.0033165953,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1587,0.9165006941,0.9998858918,0.9128907163,0.9990601579,0.2572190251,0.0002199335,0.2830695784,0.0033163329,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1588,0.9165011854,0.9998861503,0.9128949086,0.9990603937,0.2572180192,0.000219327,0.2830535952,0.0033160715,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1589,0.9165016747,0.999886408,0.9128990887,0.9990606288,0.257217019,0.0002187226,0.2830376587,0.003315811,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1590,0.9165021618,0.999886665,0.9129032567,0.9990608633,0.2572160243,0.0002181202,0.2830217686,0.0033155513,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1591,0.9165026469,0.9998869212,0.9129074125,0.9990610972,0.2572150352,0.0002175198,0.2830059248,0.0033152926,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1592,0.9165031299,0.9998871766,0.9129115562,0.9990613305,0.2572140515,0.0002169215,0.2829901272,0.0033150347,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1593,0.9165036109,0.9998874313,0.9129156879,0.9990615631,0.2572130732,0.0002163252,0.2829743755,0.0033147777,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1594,0.9165040898,0.9998876852,0.9129198076,0.9990617951,0.2572121004,0.000215731,0.2829586698,0.0033145216,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1595,0.9165045667,0.9998879383,0.9129239153,0.9990620265,0.2572111329,0.0002151387,0.2829430097,0.0033142664,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1596,0.9165050416,0.9998881907,0.912928011,0.9990622572,0.2572101709,0.0002145484,0.2829273953,0.003314012,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1597,0.9165055145,0.9998884423,0.9129320948,0.9990624873,0.2572092141,0.0002139602,0.2829118263,0.0033137585,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1598,0.9165059854,0.9998886931,0.9129361668,0.9990627169,0.2572082626,0.0002133739,0.2828963027,0.0033135059,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1599,0.9165064543,0.9998889432,0.9129402269,0.9990629457,0.2572073164,0.0002127896,0.2828808242,0.0033132542,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1600,0.9165069212,0.9998891925,0.9129442753,0.999063174,0.2572063755,0.0002122072,0.2828653908,0.0033130033,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1601,0.9165073861,0.9998894411,0.9129483118,0.9990634017,0.2572054397,0.0002116269,0.2828500023,0.0033127532,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1602,0.916507849,0.999889689,0.9129523367,0.9990636287,0.2572045091,0.0002110485,0.2828346585,0.0033125041,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1603,0.9165083101,0.9998899361,0.9129563498,0.9990638552,0.2572035837,0.000210472,0.2828193594,0.0033122558,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1604,0.9165087691,0.9998901824,0.9129603513,0.999064081,0.2572026634,0.0002098975,0.2828041048,0.0033120083,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1605,0.9165092263,0.9998904281,0.9129643412,0.9990643062,0.2572017482,0.0002093249,0.2827888945,0.0033117617,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1606,0.9165096815,0.9998906729,0.9129683195,0.9990645308,0.257200838,0.0002087542,0.2827737285,0.0033115159,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1607,0.9165101348,0.9998909171,0.9129722862,0.9990647548,0.2571999329,0.0002081854,0.2827586066,0.003311271,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1608,0.9165105861,0.9998911605,0.9129762414,0.9990649783,0.2571990328,0.0002076186,0.2827435286,0.0033110269,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1609,0.9165110356,0.9998914032,0.9129801851,0.9990652011,0.2571981376,0.0002070537,0.2827284945,0.0033107836,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1610,0.9165114832,0.9998916452,0.9129841174,0.9990654233,0.2571972474,0.0002064906,0.282713504,0.0033105412,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1611,0.9165119289,0.9998918864,0.9129880383,0.9990656449,0.2571963621,0.0002059295,0.2826985571,0.0033102996,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1612,0.9165123728,0.9998921269,0.9129919478,0.999065866,0.2571954817,0.0002053703,0.2826836536,0.0033100588,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1613,0.9165128148,0.9998923667,0.9129958459,0.9990660864,0.2571946062,0.0002048129,0.2826687935,0.0033098189,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1614,0.9165132549,0.9998926058,0.9129997328,0.9990663063,0.2571937355,0.0002042574,0.2826539765,0.0033095798,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1615,0.9165136932,0.9998928442,0.9130036083,0.9990665255,0.2571928696,0.0002037037,0.2826392025,0.0033093415,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1616,0.9165141297,0.9998930819,0.9130074727,0.9990667442,0.2571920085,0.0002031519,0.2826244714,0.003309104,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1617,0.9165145643,0.9998933188,0.9130113258,0.9990669623,0.2571911521,0.000202602,0.2826097831,0.0033088673,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1618,0.9165149971,0.9998935551,0.9130151677,0.9990671798,0.2571903005,0.0002020539,0.2825951374,0.0033086315,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1619,0.9165154281,0.9998937906,0.9130189986,0.9990673968,0.2571894536,0.0002015076,0.2825805343,0.0033083964,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1620,0.9165158573,0.9998940255,0.9130228183,0.9990676131,0.2571886113,0.0002009632,0.2825659735,0.0033081622,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1621,0.9165162847,0.9998942596,0.9130266269,0.9990678289,0.2571877737,0.0002004206,0.282551455,0.0033079288,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1622,0.9165167103,0.9998944931,0.9130304245,0.9990680441,0.2571869407,0.0001998798,0.2825369786,0.0033076961,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1623,0.9165171342,0.9998947258,0.9130342111,0.9990682587,0.2571861124,0.0001993408,0.2825225442,0.0033074643,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1624,0.9165175563,0.9998949579,0.9130379867,0.9990684728,0.2571852885,0.0001988036,0.2825081517,0.0033072333,0.917,1.000,0.913,0.999,0.257,0.000,0.283,0.003
1625,0.9165179766,0.9998951893,0.9130417514,0.9990686863,0.2571844693,0.0001982682,0.2824938009,0.003307003,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1626,0.9165183952,0.99989542,0.9130455052,0.9990688992,0.2571836545,0.0001977346,0.2824794918,0.0033067735,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1627,0.916518812,0.99989565,0.9130492481,0.9990691116,0.2571828442,0.0001972028,0.2824652241,0.0033065449,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1628,0.9165192271,0.9998958793,0.9130529802,0.9990693234,0.2571820384,0.0001966727,0.2824509978,0.003306317,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1629,0.9165196405,0.999896108,0.9130567014,0.9990695346,0.2571812371,0.0001961445,0.2824368127,0.0033060899,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1630,0.9165200521,0.999896336,0.9130604119,0.9990697453,0.2571804401,0.000195618,0.2824226687,0.0033058635,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1631,0.9165204621,0.9998965633,0.9130641117,0.9990699554,0.2571796476,0.0001950932,0.2824085658,0.003305638,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1632,0.9165208703,0.9998967899,0.9130678007,0.999070165,0.2571788594,0.0001945702,0.2823945037,0.0033054132,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1633,0.9165212769,0.9998970158,0.9130714791,0.999070374,0.2571780756,0.0001940489,0.2823804823,0.0033051892,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1634,0.9165216818,0.9998972411,0.9130751468,0.9990705824,0.257177296,0.0001935294,0.2823665016,0.0033049659,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1635,0.916522085,0.9998974658,0.9130788039,0.9990707903,0.2571765208,0.0001930116,0.2823525613,0.0033047435,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1636,0.9165224865,0.9998976897,0.9130824504,0.9990709977,0.2571757499,0.0001924955,0.2823386614,0.0033045217,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1637,0.9165228864,0.999897913,0.9130860864,0.9990712045,0.2571749831,0.0001919811,0.2823248018,0.0033043008,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1638,0.9165232846,0.9998981357,0.9130897119,0.9990714108,0.2571742207,0.0001914685,0.2823109823,0.0033040806,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1639,0.9165236811,0.9998983576,0.9130933269,0.9990716165,0.2571734624,0.0001909575,0.2822972028,0.0033038612,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1640,0.9165240761,0.999898579,0.9130969314,0.9990718216,0.2571727082,0.0001904483,0.2822834631,0.0033036425,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1641,0.9165244694,0.9998987997,0.9131005255,0.9990720263,0.2571719583,0.0001899407,0.2822697633,0.0033034245,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1642,0.916524861,0.9998990197,0.9131041093,0.9990722304,0.2571712124,0.0001894348,0.2822561031,0.0033032073,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1643,0.9165252511,0.9998992391,0.9131076826,0.9990724339,0.2571704707,0.0001889306,0.2822424824,0.0033029909,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1644,0.9165256396,0.9998994578,0.9131112457,0.9990726369,0.257169733,0.0001884281,0.2822289011,0.0033027752,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1645,0.9165260264,0.9998996759,0.9131147984,0.9990728394,0.2571689994,0.0001879273,0.282215359,0.0033025602,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1646,0.9165264117,0.9998998934,0.9131183409,0.9990730414,0.2571682699,0.0001874281,0.2822018562,0.003302346,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1647,0.9165267954,0.9999001102,0.9131218732,0.9990732428,0.2571675443,0.0001869305,0.2821883924,0.0033021325,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1648,0.9165271775,0.9999003264,0.9131253952,0.9990734437,0.2571668227,0.0001864346,0.2821749675,0.0033019198,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1649,0.916527558,0.9999005419,0.9131289071,0.999073644,0.2571661052,0.0001859404,0.2821615814,0.0033017077,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1650,0.916527937,0.9999007569,0.9131324088,0.9990738439,0.2571653915,0.0001854477,0.282148234,0.0033014964,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1651,0.9165283144,0.9999009711,0.9131359005,0.9990740432,0.2571646818,0.0001849568,0.2821349252,0.0033012859,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1652,0.9165286903,0.9999011848,0.913139382,0.999074242,0.2571639759,0.0001844674,0.2821216549,0.003301076,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1653,0.9165290646,0.9999013978,0.9131428535,0.9990744402,0.257163274,0.0001839797,0.2821084229,0.0033008669,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1654,0.9165294374,0.9999016103,0.913146315,0.999074638,0.2571625759,0.0001834935,0.2820952291,0.0033006585,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1655,0.9165298087,0.9999018221,0.9131497665,0.9990748352,0.2571618817,0.000183009,0.2820820734,0.0033004508,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1656,0.9165301784,0.9999020332,0.913153208,0.9990750319,0.2571611912,0.0001825261,0.2820689557,0.0033002438,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1657,0.9165305466,0.9999022438,0.9131566396,0.9990752281,0.2571605046,0.0001820447,0.2820558759,0.0033000375,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1658,0.9165309134,0.9999024537,0.9131600614,0.9990754238,0.2571598217,0.000181565,0.2820428339,0.0032998319,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1659,0.9165312786,0.9999026631,0.9131634732,0.999075619,0.2571591426,0.0001810868,0.2820298295,0.0032996271,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1660,0.9165316424,0.9999028718,0.9131668752,0.9990758136,0.2571584672,0.0001806102,0.2820168626,0.0032994229,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1661,0.9165320046,0.9999030799,0.9131702674,0.9990760078,0.2571577955,0.0001801352,0.2820039332,0.0032992194,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1662,0.9165323654,0.9999032874,0.9131736498,0.9990762014,0.2571571275,0.0001796618,0.281991041,0.0032990167,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1663,0.9165327247,0.9999034943,0.9131770225,0.9990763946,0.2571564631,0.0001791899,0.2819781861,0.0032988146,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1664,0.9165330826,0.9999037006,0.9131803854,0.9990765872,0.2571558025,0.0001787195,0.2819653683,0.0032986133,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1665,0.916533439,0.9999039063,0.9131837387,0.9990767794,0.2571551454,0.0001782508,0.2819525874,0.0032984126,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1666,0.9165337939,0.9999041114,0.9131870823,0.999076971,0.2571544919,0.0001777835,0.2819398433,0.0032982126,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1667,0.9165341474,0.9999043159,0.9131904163,0.9990771621,0.2571538421,0.0001773178,0.2819271361,0.0032980133,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1668,0.9165344995,0.9999045198,0.9131937406,0.9990773528,0.2571531958,0.0001768536,0.2819144654,0.0032978147,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1669,0.9165348501,0.9999047232,0.9131970554,0.9990775429,0.257152553,0.000176391,0.2819018313,0.0032976167,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1670,0.9165351993,0.9999049259,0.9132003607,0.9990777326,0.2571519138,0.0001759298,0.2818892336,0.0032974195,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1671,0.9165355471,0.999905128,0.9132036564,0.9990779217,0.257151278,0.0001754702,0.2818766722,0.0032972229,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1672,0.9165358935,0.9999053296,0.9132069426,0.9990781104,0.2571506458,0.0001750121,0.281864147,0.003297027,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1673,0.9165362385,0.9999055306,0.9132102194,0.9990782986,0.257150017,0.0001745555,0.2818516579,0.0032968317,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1674,0.9165365821,0.999905731,0.9132134868,0.9990784862,0.2571493917,0.0001741004,0.2818392048,0.0032966372,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1675,0.9165369243,0.9999059308,0.9132167447,0.9990786734,0.2571487698,0.0001736468,0.2818267876,0.0032964433,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1676,0.9165372651,0.99990613,0.9132199933,0.9990788602,0.2571481513,0.0001731946,0.2818144061,0.0032962501,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1677,0.9165376045,0.9999063287,0.9132232325,0.9990790464,0.2571475362,0.000172744,0.2818020602,0.0032960575,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1678,0.9165379426,0.9999065268,0.9132264624,0.9990792321,0.2571469245,0.0001722948,0.2817897499,0.0032958656,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1679,0.9165382793,0.9999067243,0.913229683,0.9990794174,0.2571463161,0.0001718471,0.281777475,0.0032956744,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1680,0.9165386146,0.9999069212,0.9132328944,0.9990796022,0.257145711,0.0001714008,0.2817652355,0.0032954838,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1681,0.9165389486,0.9999071176,0.9132360965,0.9990797865,0.2571451093,0.0001709561,0.2817530312,0.0032952938,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1682,0.9165392812,0.9999073134,0.9132392894,0.9990799703,0.2571445109,0.0001705127,0.281740862,0.0032951046,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1683,0.9165396125,0.9999075087,0.9132424731,0.9990801537,0.2571439157,0.0001700708,0.2817287278,0.0032949159,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1684,0.9165399425,0.9999077034,0.9132456477,0.9990803366,0.2571433238,0.0001696304,0.2817166286,0.0032947279,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1685,0.9165402711,0.9999078975,0.9132488132,0.999080519,0.2571427352,0.0001691914,0.2817045641,0.0032945406,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1686,0.9165405984,0.9999080911,0.9132519696,0.9990807009,0.2571421497,0.0001687538,0.2816925343,0.0032943539,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1687,0.9165409244,0.9999082841,0.9132551169,0.9990808824,0.2571415675,0.0001683177,0.2816805391,0.0032941679,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1688,0.9165412491,0.9999084766,0.9132582551,0.9990810634,0.2571409885,0.000167883,0.2816685784,0.0032939825,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1689,0.9165415725,0.9999086685,0.9132613844,0.999081244,0.2571404126,0.0001674497,0.2816566521,0.0032937977,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1690,0.9165418946,0.9999088598,0.9132645046,0.999081424,0.2571398399,0.0001670178,0.2816447601,0.0032936135,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1691,0.9165422154,0.9999090506,0.9132676159,0.9990816037,0.2571392703,0.0001665873,0.2816329022,0.00329343,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1692,0.9165425349,0.9999092409,0.9132707183,0.9990817828,0.2571387038,0.0001661583,0.2816210784,0.0032932472,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1693,0.9165428531,0.9999094306,0.9132738117,0.9990819615,0.2571381404,0.0001657306,0.2816092886,0.0032930649,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1694,0.9165431701,0.9999096198,0.9132768963,0.9990821397,0.2571375802,0.0001653043,0.2815975327,0.0032928833,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1695,0.9165434857,0.9999098084,0.913279972,0.9990823175,0.2571370229,0.0001648794,0.2815858105,0.0032927023,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1696,0.9165438002,0.9999099965,0.9132830389,0.9990824948,0.2571364688,0.0001644559,0.281574122,0.0032925219,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1697,0.9165441133,0.999910184,0.913286097,0.9990826717,0.2571359176,0.0001640337,0.2815624671,0.0032923422,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1698,0.9165444253,0.9999103711,0.9132891464,0.9990828481,0.2571353695,0.000163613,0.2815508456,0.003292163,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1699,0.9165447359,0.9999105575,0.9132921869,0.999083024,0.2571348243,0.0001631935,0.2815392574,0.0032919845,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1700,0.9165450454,0.9999107435,0.9132952188,0.9990831996,0.2571342822,0.0001627755,0.2815277026,0.0032918066,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1701,0.9165453535,0.9999109289,0.913298242,0.9990833746,0.257133743,0.0001623588,0.2815161809,0.0032916293,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1702,0.9165456605,0.9999111138,0.9133012565,0.9990835492,0.2571332068,0.0001619435,0.2815046922,0.0032914526,0.917,1.000,0.913,0.999,0.257,0.000,0.282,0.003
1703,0.9165459663,0.9999112982,0.9133042623,0.9990837234,0.2571326734,0.0001615295,0.2814932366,0.0032912765,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1704,0.9165462708,0.999911482,0.9133072596,0.9990838971,0.2571321431,0.0001611168,0.2814818137,0.0032911011,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1705,0.9165465741,0.9999116653,0.9133102482,0.9990840704,0.2571316156,0.0001607055,0.2814704237,0.0032909262,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1706,0.9165468762,0.9999118481,0.9133132283,0.9990842432,0.2571310909,0.0001602955,0.2814590663,0.0032907519,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1707,0.9165471771,0.9999120304,0.9133161998,0.9990844156,0.2571305692,0.0001598869,0.2814477415,0.0032905783,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1708,0.9165474768,0.9999122121,0.9133191629,0.9990845875,0.2571300503,0.0001594796,0.2814364491,0.0032904052,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1709,0.9165477754,0.9999123934,0.9133221174,0.9990847591,0.2571295342,0.0001590736,0.2814251891,0.0032902327,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1710,0.9165480727,0.9999125741,0.9133250635,0.9990849301,0.257129021,0.0001586689,0.2814139614,0.0032900608,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1711,0.9165483689,0.9999127543,0.9133280011,0.9990851008,0.2571285105,0.0001582655,0.2814027659,0.0032898895,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1712,0.9165486638,0.999912934,0.9133309304,0.999085271,0.2571280029,0.0001578634,0.2813916025,0.0032897188,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1713,0.9165489577,0.9999131132,0.9133338512,0.9990854407,0.257127498,0.0001574626,0.281380471,0.0032895487,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1714,0.9165492503,0.9999132919,0.9133367637,0.9990856101,0.2571269959,0.0001570631,0.2813693714,0.0032893792,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1715,0.9165495418,0.9999134701,0.9133396678,0.999085779,0.2571264965,0.0001566649,0.2813583037,0.0032892102,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1716,0.9165498322,0.9999136477,0.9133425637,0.9990859475,0.2571259998,0.000156268,0.2813472676,0.0032890419,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1717,0.9165501213,0.9999138249,0.9133454512,0.9990861155,0.2571255059,0.0001558723,0.2813362631,0.0032888741,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1718,0.9165504094,0.9999140016,0.9133483305,0.9990862832,0.2571250146,0.000155478,0.2813252901,0.0032887069,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1719,0.9165506963,0.9999141777,0.9133512016,0.9990864504,0.257124526,0.0001550849,0.2813143486,0.0032885402,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1720,0.9165509821,0.9999143534,0.9133540644,0.9990866171,0.2571240401,0.000154693,0.2813034383,0.0032883742,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1721,0.9165512668,0.9999145286,0.9133569191,0.9990867835,0.2571235569,0.0001543025,0.2812925593,0.0032882087,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1722,0.9165515503,0.9999147033,0.9133597656,0.9990869494,0.2571230763,0.0001539131,0.2812817114,0.0032880438,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1723,0.9165518327,0.9999148775,0.9133626039,0.9990871149,0.2571225983,0.0001535251,0.2812708945,0.0032878794,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1724,0.916552114,0.9999150512,0.9133654342,0.99908728,0.2571221229,0.0001531383,0.2812601086,0.0032877156,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1725,0.9165523942,0.9999152244,0.9133682563,0.9990874447,0.2571216501,0.0001527527,0.2812493536,0.0032875524,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1726,0.9165526733,0.9999153971,0.9133710704,0.999087609,0.2571211799,0.0001523684,0.2812386293,0.0032873897,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1727,0.9165529513,0.9999155693,0.9133738764,0.9990877728,0.2571207122,0.0001519853,0.2812279357,0.0032872276,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1728,0.9165532282,0.9999157411,0.9133766744,0.9990879363,0.2571202471,0.0001516034,0.2812172726,0.0032870661,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1729,0.916553504,0.9999159123,0.9133794645,0.9990880993,0.2571197845,0.0001512228,0.28120664,0.0032869051,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1730,0.9165537788,0.9999160831,0.9133822465,0.9990882619,0.2571193245,0.0001508433,0.2811960378,0.0032867447,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1731,0.9165540524,0.9999162534,0.9133850206,0.9990884241,0.2571188669,0.0001504651,0.281185466,0.0032865848,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1732,0.916554325,0.9999164233,0.9133877868,0.9990885859,0.2571184119,0.0001500881,0.2811749243,0.0032864254,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1733,0.9165545965,0.9999165926,0.9133905451,0.9990887473,0.2571179593,0.0001497124,0.2811644127,0.0032862667,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1734,0.916554867,0.9999167615,0.9133932955,0.9990889082,0.2571175092,0.0001493378,0.2811539312,0.0032861084,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1735,0.9165551364,0.9999169299,0.9133960381,0.9990890688,0.2571170616,0.0001489644,0.2811434796,0.0032859507,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1736,0.9165554047,0.9999170978,0.9133987729,0.999089229,0.2571166164,0.0001485922,0.2811330579,0.0032857936,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1737,0.916555672,0.9999172653,0.9134014998,0.9990893887,0.2571161736,0.0001482212,0.2811226659,0.003285637,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1738,0.9165559383,0.9999174323,0.9134042189,0.9990895481,0.2571157332,0.0001478514,0.2811123036,0.0032854809,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1739,0.9165562035,0.9999175988,0.9134069303,0.9990897071,0.2571152952,0.0001474828,0.2811019709,0.0032853254,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1740,0.9165564676,0.9999177649,0.913409634,0.9990898656,0.2571148596,0.0001471153,0.2810916677,0.0032851704,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1741,0.9165567308,0.9999179305,0.9134123299,0.9990900238,0.2571144264,0.000146749,0.2810813939,0.0032850159,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1742,0.9165569929,0.9999180956,0.9134150182,0.9990901816,0.2571139956,0.0001463839,0.2810711494,0.003284862,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1743,0.916557254,0.9999182603,0.9134176988,0.999090339,0.2571135671,0.00014602,0.2810609341,0.0032847086,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1744,0.9165575141,0.9999184245,0.9134203718,0.9990904959,0.2571131409,0.0001456572,0.281050748,0.0032845557,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1745,0.9165577732,0.9999185883,0.9134230371,0.9990906525,0.257112717,0.0001452956,0.2810405909,0.0032844034,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1746,0.9165580312,0.9999187516,0.9134256948,0.9990908087,0.2571122955,0.0001449351,0.2810304628,0.0032842515,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1747,0.9165582883,0.9999189144,0.913428345,0.9990909645,0.2571118762,0.0001445758,0.2810203636,0.0032841002,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1748,0.9165585443,0.9999190768,0.9134309876,0.99909112,0.2571114593,0.0001442176,0.2810102932,0.0032839495,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1749,0.9165587994,0.9999192388,0.9134336227,0.999091275,0.2571110446,0.0001438605,0.2810002515,0.0032837992,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1750,0.9165590535,0.9999194003,0.9134362502,0.9990914296,0.2571106321,0.0001435046,0.2809902384,0.0032836495,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1751,0.9165593066,0.9999195613,0.9134388703,0.9990915839,0.2571102219,0.0001431498,0.2809802538,0.0032835002,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1752,0.9165595587,0.9999197219,0.913441483,0.9990917378,0.2571098139,0.0001427962,0.2809702977,0.0032833515,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1753,0.9165598098,0.9999198821,0.9134440881,0.9990918912,0.2571094082,0.0001424437,0.28096037,0.0032832033,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1754,0.91656006,0.9999200418,0.9134466859,0.9990920444,0.2571090046,0.0001420923,0.2809504706,0.0032830556,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1755,0.9165603091,0.999920201,0.9134492763,0.9990921971,0.2571086033,0.000141742,0.2809405993,0.0032829085,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1756,0.9165605574,0.9999203599,0.9134518593,0.9990923494,0.2571082041,0.0001413928,0.2809307562,0.0032827618,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1757,0.9165608046,0.9999205182,0.9134544349,0.9990925014,0.2571078071,0.0001410447,0.2809209411,0.0032826156,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1758,0.9165610509,0.9999206762,0.9134570032,0.999092653,0.2571074123,0.0001406978,0.2809111539,0.00328247,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1759,0.9165612963,0.9999208337,0.9134595642,0.9990928042,0.2571070196,0.0001403519,0.2809013947,0.0032823248,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1760,0.9165615407,0.9999209908,0.913462118,0.999092955,0.257106629,0.0001400071,0.2808916632,0.0032821801,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1761,0.9165617842,0.9999211474,0.9134646644,0.9990931055,0.2571062406,0.0001396634,0.2808819594,0.003282036,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1762,0.9165620267,0.9999213036,0.9134672036,0.9990932556,0.2571058543,0.0001393209,0.2808722832,0.0032818923,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1763,0.9165622683,0.9999214594,0.9134697356,0.9990934053,0.2571054701,0.0001389793,0.2808626345,0.0032817491,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1764,0.916562509,0.9999216147,0.9134722604,0.9990935547,0.2571050879,0.0001386389,0.2808530133,0.0032816065,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1765,0.9165627487,0.9999217697,0.913474778,0.9990937036,0.2571047079,0.0001382996,0.2808434195,0.0032814643,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1766,0.9165629875,0.9999219241,0.9134772885,0.9990938522,0.2571043299,0.0001379613,0.2808338529,0.0032813226,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1767,0.9165632254,0.9999220782,0.9134797918,0.9990940005,0.257103954,0.0001376241,0.2808243136,0.0032811814,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1768,0.9165634624,0.9999222319,0.913482288,0.9990941484,0.2571035801,0.0001372879,0.2808148014,0.0032810407,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1769,0.9165636985,0.9999223851,0.9134847771,0.9990942959,0.2571032082,0.0001369529,0.2808053162,0.0032809004,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1770,0.9165639336,0.9999225379,0.9134872592,0.999094443,0.2571028384,0.0001366188,0.280795858,0.0032807607,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1771,0.9165641679,0.9999226902,0.9134897342,0.9990945898,0.2571024705,0.0001362859,0.2807864267,0.0032806214,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1772,0.9165644013,0.9999228422,0.9134922021,0.9990947362,0.2571021047,0.0001359539,0.2807770222,0.0032804826,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1773,0.9165646337,0.9999229937,0.9134946631,0.9990948823,0.2571017409,0.0001356231,0.2807676444,0.0032803443,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1774,0.9165648653,0.9999231449,0.913497117,0.999095028,0.257101379,0.0001352932,0.2807582933,0.0032802065,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1775,0.916565096,0.9999232956,0.913499564,0.9990951733,0.2571010191,0.0001349644,0.2807489687,0.0032800691,0.917,1.000,0.913,0.999,0.257,0.000,0.281,0.003
1776,0.9165653258,0.9999234459,0.9135020041,0.9990953183,0.2571006611,0.0001346367,0.2807396706,0.0032799322,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1777,0.9165655547,0.9999235958,0.9135044372,0.9990954629,0.2571003051,0.0001343099,0.280730399,0.0032797958,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1778,0.9165657828,0.9999237453,0.9135068634,0.9990956072,0.257099951,0.0001339842,0.2807211536,0.0032796599,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1779,0.91656601,0.9999238943,0.9135092827,0.9990957511,0.2570995989,0.0001336595,0.2807119345,0.0032795244,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1780,0.9165662363,0.999924043,0.9135116952,0.9990958947,0.2570992486,0.0001333359,0.2807027416,0.0032793894,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1781,0.9165664617,0.9999241912,0.9135141008,0.9990960379,0.2570989003,0.0001330132,0.2806935748,0.0032792549,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1782,0.9165666863,0.9999243391,0.9135164996,0.9990961807,0.2570985539,0.0001326916,0.280684434,0.0032791208,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1783,0.9165669101,0.9999244865,0.9135188916,0.9990963232,0.2570982093,0.000132371,0.2806753191,0.0032789872,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1784,0.9165671329,0.9999246336,0.9135212768,0.9990964654,0.2570978666,0.0001320514,0.2806662301,0.003278854,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1785,0.916567355,0.9999247802,0.9135236552,0.9990966072,0.2570975257,0.0001317328,0.2806571669,0.0032787213,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1786,0.9165675762,0.9999249265,0.9135260269,0.9990967487,0.2570971868,0.0001314151,0.2806481294,0.0032785891,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1787,0.9165677965,0.9999250723,0.9135283919,0.9990968898,0.2570968496,0.0001310985,0.2806391175,0.0032784573,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1788,0.916568016,0.9999252177,0.9135307501,0.9990970306,0.2570965143,0.0001307829,0.2806301312,0.003278326,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1789,0.9165682347,0.9999253628,0.9135331017,0.999097171,0.2570961808,0.0001304683,0.2806211704,0.0032781951,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1790,0.9165684525,0.9999255075,0.9135354466,0.9990973111,0.2570958491,0.0001301546,0.280612235,0.0032780647,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1791,0.9165686696,0.9999256517,0.9135377849,0.9990974508,0.2570955192,0.0001298419,0.2806033249,0.0032779347,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1792,0.9165688858,0.9999257956,0.9135401166,0.9990975902,0.2570951911,0.0001295302,0.28059444,0.0032778052,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1793,0.9165691011,0.9999259391,0.9135424416,0.9990977293,0.2570948648,0.0001292195,0.2805855804,0.0032776761,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1794,0.9165693157,0.9999260822,0.9135447601,0.999097868,0.2570945402,0.0001289098,0.2805767458,0.0032775475,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1795,0.9165695294,0.9999262249,0.9135470719,0.9990980064,0.2570942174,0.000128601,0.2805679363,0.0032774193,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1796,0.9165697424,0.9999263672,0.9135493773,0.9990981444,0.2570938963,0.0001282931,0.2805591518,0.0032772916,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1797,0.9165699545,0.9999265091,0.9135516761,0.9990982821,0.257093577,0.0001279863,0.2805503921,0.0032771643,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1798,0.9165701658,0.9999266507,0.9135539684,0.9990984195,0.2570932595,0.0001276804,0.2805416572,0.0032770374,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1799,0.9165703764,0.9999267918,0.9135562542,0.9990985566,0.2570929436,0.0001273754,0.2805329471,0.003276911,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1800,0.9165705861,0.9999269326,0.9135585336,0.9990986933,0.2570926295,0.0001270714,0.2805242617,0.003276785,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1801,0.916570795,0.999927073,0.9135608065,0.9990988297,0.257092317,0.0001267684,0.2805156008,0.0032766594,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1802,0.9165710032,0.999927213,0.9135630729,0.9990989657,0.2570920063,0.0001264663,0.2805069644,0.0032765343,0.917,1.000,0.914,0.999,0.257,0.000,0.281,0.003
1803,0.9165712105,0.9999273527,0.913565333,0.9990991014,0.2570916972,0.0001261651,0.2804983525,0.0032764096,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1804,0.9165714171,0.9999274919,0.9135675867,0.9990992368,0.2570913898,0.0001258649,0.280489765,0.0032762854,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1805,0.9165716229,0.9999276308,0.9135698339,0.9990993719,0.2570910841,0.0001255656,0.2804812018,0.0032761615,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1806,0.916571828,0.9999277694,0.9135720749,0.9990995066,0.25709078,0.0001252672,0.2804726628,0.0032760381,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1807,0.9165720322,0.9999279075,0.9135743095,0.999099641,0.2570904776,0.0001249697,0.2804641479,0.0032759152,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1808,0.9165722357,0.9999280453,0.9135765377,0.9990997751,0.2570901768,0.0001246732,0.2804556571,0.0032757926,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1809,0.9165724384,0.9999281827,0.9135787597,0.9990999088,0.2570898777,0.0001243776,0.2804471904,0.0032756705,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1810,0.9165726404,0.9999283197,0.9135809754,0.9991000423,0.2570895802,0.0001240829,0.2804387476,0.0032755488,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1811,0.9165728416,0.9999284564,0.9135831848,0.9991001754,0.2570892842,0.0001237892,0.2804303287,0.0032754275,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1812,0.9165730421,0.9999285927,0.913585388,0.9991003082,0.2570889899,0.0001234963,0.2804219335,0.0032753066,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1813,0.9165732418,0.9999287286,0.913587585,0.9991004406,0.2570886972,0.0001232043,0.2804135621,0.0032751862,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1814,0.9165734407,0.9999288642,0.9135897758,0.9991005728,0.2570884061,0.0001229133,0.2804052144,0.0032750662,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1815,0.9165736389,0.9999289994,0.9135919603,0.9991007046,0.2570881165,0.0001226232,0.2803968903,0.0032749465,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1816,0.9165738364,0.9999291342,0.9135941387,0.9991008361,0.2570878285,0.0001223339,0.2803885896,0.0032748273,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1817,0.9165740331,0.9999292687,0.913596311,0.9991009673,0.2570875421,0.0001220455,0.2803803125,0.0032747085,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1818,0.9165742291,0.9999294028,0.9135984771,0.9991010982,0.2570872572,0.0001217581,0.2803720587,0.0032745902,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1819,0.9165744243,0.9999295366,0.9136006371,0.9991012288,0.2570869738,0.0001214715,0.2803638282,0.0032744722,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1820,0.9165746188,0.99992967,0.913602791,0.999101359,0.257086692,0.0001211858,0.280355621,0.0032743546,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1821,0.9165748126,0.999929803,0.9136049388,0.999101489,0.2570864117,0.000120901,0.2803474369,0.0032742374,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1822,0.9165750057,0.9999299357,0.9136070805,0.9991016186,0.257086133,0.0001206171,0.280339276,0.0032741207,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1823,0.9165751981,0.999930068,0.9136092162,0.9991017479,0.2570858557,0.000120334,0.2803311381,0.0032740043,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1824,0.9165753897,0.9999302,0.9136113459,0.9991018769,0.25708558,0.0001200518,0.2803230232,0.0032738884,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1825,0.9165755806,0.9999303316,0.9136134696,0.9991020056,0.2570853057,0.0001197705,0.2803149312,0.0032737728,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1826,0.9165757708,0.9999304629,0.9136155873,0.999102134,0.2570850329,0.0001194901,0.280306862,0.0032736577,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1827,0.9165759603,0.9999305938,0.913617699,0.9991022621,0.2570847616,0.0001192105,0.2802988155,0.0032735429,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1828,0.9165761491,0.9999307244,0.9136198047,0.9991023899,0.2570844918,0.0001189318,0.2802907918,0.0032734286,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1829,0.9165763372,0.9999308547,0.9136219045,0.9991025173,0.2570842234,0.0001186539,0.2802827908,0.0032733146,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1830,0.9165765246,0.9999309845,0.9136239984,0.9991026445,0.2570839564,0.0001183769,0.2802748122,0.003273201,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1831,0.9165767113,0.9999311141,0.9136260864,0.9991027714,0.257083691,0.0001181008,0.2802668562,0.0032730879,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1832,0.9165768973,0.9999312433,0.9136281685,0.9991028979,0.2570834269,0.0001178255,0.2802589227,0.0032729751,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1833,0.9165770826,0.9999313721,0.9136302447,0.9991030242,0.2570831643,0.000117551,0.2802510115,0.0032728627,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1834,0.9165772672,0.9999315006,0.9136323151,0.9991031501,0.2570829031,0.0001172774,0.2802431226,0.0032727507,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1835,0.9165774511,0.9999316288,0.9136343797,0.9991032758,0.2570826433,0.0001170046,0.2802352559,0.0032726391,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1836,0.9165776344,0.9999317566,0.9136364384,0.9991034011,0.2570823849,0.0001167327,0.2802274114,0.0032725278,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1837,0.916577817,0.9999318841,0.9136384913,0.9991035262,0.2570821279,0.0001164616,0.2802195891,0.003272417,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1838,0.9165779989,0.9999320113,0.9136405385,0.999103651,0.2570818723,0.0001161913,0.2802117887,0.0032723065,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1839,0.9165781801,0.9999321381,0.9136425799,0.9991037754,0.2570816181,0.0001159218,0.2802040104,0.0032721964,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1840,0.9165783606,0.9999322646,0.9136446155,0.9991038996,0.2570813653,0.0001156532,0.2801962539,0.0032720867,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1841,0.9165785405,0.9999323907,0.9136466454,0.9991040235,0.2570811138,0.0001153854,0.2801885193,0.0032719774,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1842,0.9165787198,0.9999325166,0.9136486696,0.999104147,0.2570808637,0.0001151184,0.2801808065,0.0032718685,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1843,0.9165788983,0.999932642,0.9136506881,0.9991042703,0.2570806149,0.0001148523,0.2801731154,0.0032717599,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1844,0.9165790762,0.9999327672,0.9136527009,0.9991043933,0.2570803675,0.0001145869,0.280165446,0.0032716517,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1845,0.9165792535,0.999932892,0.913654708,0.999104516,0.2570801214,0.0001143224,0.2801577982,0.0032715439,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1846,0.91657943,0.9999330165,0.9136567095,0.9991046384,0.2570798767,0.0001140586,0.2801501719,0.0032714364,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1847,0.916579606,0.9999331407,0.9136587054,0.9991047606,0.2570796332,0.0001137957,0.280142567,0.0032713293,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1848,0.9165797813,0.9999332645,0.9136606956,0.9991048824,0.2570793911,0.0001135336,0.2801349836,0.0032712226,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1849,0.9165799559,0.999933388,0.9136626803,0.9991050039,0.2570791503,0.0001132722,0.2801274215,0.0032711163,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1850,0.9165801299,0.9999335112,0.9136646593,0.9991051252,0.2570789108,0.0001130117,0.2801198807,0.0032710103,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1851,0.9165803033,0.9999336341,0.9136666328,0.9991052462,0.2570786726,0.000112752,0.2801123611,0.0032709047,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1852,0.916580476,0.9999337566,0.9136686008,0.9991053668,0.2570784357,0.000112493,0.2801048626,0.0032707995,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1853,0.9165806481,0.9999338788,0.9136705632,0.9991054872,0.2570782,0.0001122349,0.2800973853,0.0032706946,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1854,0.9165808196,0.9999340007,0.9136725201,0.9991056074,0.2570779656,0.0001119775,0.2800899289,0.0032705901,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1855,0.9165809904,0.9999341223,0.9136744715,0.9991057272,0.2570777325,0.0001117209,0.2800824936,0.003270486,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1856,0.9165811606,0.9999342436,0.9136764174,0.9991058467,0.2570775007,0.0001114651,0.2800750791,0.0032703822,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1857,0.9165813302,0.9999343645,0.9136783578,0.999105966,0.2570772701,0.0001112101,0.2800676855,0.0032702787,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1858,0.9165814991,0.9999344851,0.9136802928,0.999106085,0.2570770407,0.0001109558,0.2800603127,0.0032701757,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1859,0.9165816674,0.9999346054,0.9136822223,0.9991062037,0.2570768126,0.0001107023,0.2800529605,0.0032700729,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1860,0.9165818352,0.9999347254,0.9136841465,0.9991063221,0.2570765857,0.0001104496,0.2800456291,0.0032699706,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1861,0.9165820023,0.9999348451,0.9136860652,0.9991064403,0.2570763601,0.0001101977,0.2800383183,0.0032698686,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1862,0.9165821688,0.9999349645,0.9136879785,0.9991065582,0.2570761356,0.0001099465,0.280031028,0.0032697669,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1863,0.9165823346,0.9999350835,0.9136898865,0.9991066757,0.2570759124,0.0001096961,0.2800237581,0.0032696656,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1864,0.9165824999,0.9999352023,0.9136917891,0.9991067931,0.2570756904,0.0001094464,0.2800165087,0.0032695647,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1865,0.9165826646,0.9999353207,0.9136936864,0.9991069101,0.2570754696,0.0001091975,0.2800092797,0.0032694641,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1866,0.9165828287,0.9999354388,0.9136955783,0.9991070269,0.2570752499,0.0001089493,0.2800020709,0.0032693638,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1867,0.9165829921,0.9999355567,0.9136974649,0.9991071434,0.2570750315,0.0001087019,0.2799948824,0.0032692639,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1868,0.916583155,0.9999356742,0.9136993462,0.9991072596,0.2570748142,0.0001084553,0.2799877141,0.0032691643,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1869,0.9165833173,0.9999357914,0.9137012223,0.9991073756,0.2570745981,0.0001082094,0.2799805659,0.0032690651,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1870,0.916583479,0.9999359083,0.9137030931,0.9991074913,0.2570743832,0.0001079642,0.2799734378,0.0032689662,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1871,0.9165836401,0.9999360249,0.9137049586,0.9991076067,0.2570741694,0.0001077198,0.2799663297,0.0032688677,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1872,0.9165838006,0.9999361412,0.9137068189,0.9991077218,0.2570739568,0.0001074761,0.2799592415,0.0032687695,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1873,0.9165839606,0.9999362572,0.913708674,0.9991078367,0.2570737453,0.0001072331,0.2799521732,0.0032686717,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1874,0.9165841199,0.9999363729,0.9137105239,0.9991079513,0.257073535,0.0001069909,0.2799451248,0.0032685741,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1875,0.9165842787,0.9999364883,0.9137123686,0.9991080656,0.2570733258,0.0001067494,0.2799380961,0.003268477,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1876,0.9165844369,0.9999366034,0.9137142081,0.9991081797,0.2570731177,0.0001065087,0.2799310871,0.0032683801,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1877,0.9165845945,0.9999367181,0.9137160425,0.9991082935,0.2570729108,0.0001062686,0.2799240978,0.0032682836,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1878,0.9165847515,0.9999368326,0.9137178717,0.9991084071,0.2570727049,0.0001060293,0.2799171281,0.0032681874,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1879,0.916584908,0.9999369468,0.9137196958,0.9991085203,0.2570725002,0.0001057907,0.2799101779,0.0032680916,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1880,0.9165850639,0.9999370608,0.9137215147,0.9991086334,0.2570722966,0.0001055529,0.2799032472,0.0032679961,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1881,0.9165852193,0.9999371744,0.9137233286,0.9991087461,0.2570720941,0.0001053157,0.279896336,0.0032679009,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1882,0.9165853741,0.9999372877,0.9137251374,0.9991088586,0.2570718927,0.0001050793,0.2798894441,0.0032678061,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1883,0.9165855283,0.9999374007,0.9137269411,0.9991089708,0.2570716923,0.0001048435,0.2798825715,0.0032677116,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1884,0.916585682,0.9999375134,0.9137287398,0.9991090828,0.2570714931,0.0001046085,0.2798757182,0.0032676174,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1885,0.9165858351,0.9999376259,0.9137305335,0.9991091945,0.2570712949,0.0001043742,0.2798688841,0.0032675235,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1886,0.9165859876,0.999937738,0.9137323221,0.999109306,0.2570710978,0.0001041406,0.2798620692,0.00326743,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1887,0.9165861396,0.9999378499,0.9137341057,0.9991094172,0.2570709017,0.0001039076,0.2798552733,0.0032673367,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1888,0.9165862911,0.9999379615,0.9137358843,0.9991095281,0.2570707067,0.0001036754,0.2798484965,0.0032672438,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1889,0.916586442,0.9999380728,0.9137376579,0.9991096388,0.2570705128,0.0001034439,0.2798417386,0.0032671513,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1890,0.9165865924,0.9999381838,0.9137394266,0.9991097492,0.2570703199,0.0001032131,0.2798349997,0.003267059,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1891,0.9165867422,0.9999382945,0.9137411903,0.9991098594,0.257070128,0.0001029829,0.2798282796,0.0032669671,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1892,0.9165868915,0.9999384049,0.9137429491,0.9991099693,0.2570699372,0.0001027535,0.2798215784,0.0032668755,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1893,0.9165870402,0.9999385151,0.9137447029,0.999110079,0.2570697474,0.0001025247,0.2798148959,0.0032667842,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1894,0.9165871884,0.9999386249,0.9137464519,0.9991101884,0.2570695586,0.0001022966,0.2798082321,0.0032666932,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1895,0.9165873361,0.9999387345,0.9137481959,0.9991102975,0.2570693708,0.0001020692,0.279801587,0.0032666025,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1896,0.9165874832,0.9999388438,0.9137499351,0.9991104064,0.2570691841,0.0001018425,0.2797949604,0.0032665122,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1897,0.9165876299,0.9999389529,0.9137516694,0.9991105151,0.2570689983,0.0001016165,0.2797883524,0.0032664221,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1898,0.9165877759,0.9999390616,0.9137533989,0.9991106235,0.2570688136,0.0001013911,0.2797817629,0.0032663324,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1899,0.9165879215,0.9999391701,0.9137551235,0.9991107317,0.2570686299,0.0001011664,0.2797751919,0.003266243,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1900,0.9165880666,0.9999392783,0.9137568433,0.9991108396,0.2570684471,0.0001009424,0.2797686392,0.0032661539,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1901,0.9165882111,0.9999393862,0.9137585583,0.9991109472,0.2570682653,0.000100719,0.2797621048,0.003266065,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1902,0.9165883551,0.9999394938,0.9137602685,0.9991110546,0.2570680845,0.0001004963,0.2797555887,0.0032659766,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1903,0.9165884986,0.9999396012,0.9137619739,0.9991111618,0.2570679047,0.0001002743,0.2797490908,0.0032658884,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1904,0.9165886415,0.9999397083,0.9137636745,0.9991112687,0.2570677259,0.0001000529,0.2797426111,0.0032658005,0.917,1.000,0.914,0.999,0.257,0.000,0.280,0.003
1905,0.916588784,0.9999398151,0.9137653704,0.9991113754,0.257067548,9.983218851355174e-05,0.2797361495,0.0032657129,0.917,1.000,0.914,0.999,0.257,9.983218851355174e-05,0.280,0.003
1906,0.9165889259,0.9999399216,0.9137670616,0.9991114818,0.257067371,9.961213238242382e-05,0.279729706,0.0032656256,0.917,1.000,0.914,0.999,0.257,9.961213238242382e-05,0.280,0.003
1907,0.9165890674,0.9999400279,0.913768748,0.999111588,0.2570671951,9.939273022771624e-05,0.2797232805,0.0032655387,0.917,1.000,0.914,0.999,0.257,9.939273022771624e-05,0.280,0.003
1908,0.9165892083,0.9999401339,0.9137704297,0.999111694,0.25706702,9.9173979808128e-05,0.2797168729,0.003265452,0.917,1.000,0.914,0.999,0.257,9.9173979808128e-05,0.280,0.003
1909,0.9165893488,0.9999402396,0.9137721067,0.9991117997,0.257066846,9.895587889076728e-05,0.2797104833,0.0032653656,0.917,1.000,0.914,0.999,0.257,9.895587889076728e-05,0.280,0.003
1910,0.9165894887,0.9999403451,0.9137737791,0.9991119052,0.2570666728,9.873842525110797e-05,0.2797041114,0.0032652795,0.917,1.000,0.914,0.999,0.257,9.873842525110797e-05,0.280,0.003
1911,0.9165896281,0.9999404503,0.9137754467,0.9991120104,0.2570665006,9.852161667277156e-05,0.2796977574,0.0032651938,0.917,1.000,0.914,0.999,0.257,9.852161667277156e-05,0.280,0.003
1912,0.9165897671,0.9999405552,0.9137771097,0.9991121154,0.2570663293,9.830545094781017e-05,0.2796914212,0.0032651083,0.917,1.000,0.914,0.999,0.257,9.830545094781017e-05,0.280,0.003
1913,0.9165899055,0.9999406599,0.9137787681,0.9991122201,0.2570661589,9.808992587631976e-05,0.2796851026,0.0032650231,0.917,1.000,0.914,0.999,0.257,9.808992587631976e-05,0.280,0.003
1914,0.9165900434,0.9999407643,0.9137804218,0.9991123246,0.2570659895,9.787503926670871e-05,0.2796788017,0.0032649382,0.917,1.000,0.914,0.999,0.257,9.787503926670871e-05,0.280,0.003
1915,0.9165901809,0.9999408684,0.9137820709,0.9991124289,0.2570658209,9.766078893548158e-05,0.2796725184,0.0032648536,0.917,1.000,0.914,0.999,0.257,9.766078893548158e-05,0.280,0.003
1916,0.9165903179,0.9999409723,0.9137837154,0.9991125329,0.2570656533,9.744717270740705e-05,0.2796662526,0.0032647693,0.917,1.000,0.914,0.999,0.257,9.744717270740705e-05,0.280,0.003
1917,0.9165904543,0.9999410759,0.9137853554,0.9991126367,0.2570654866,9.72341884157079e-05,0.2796600043,0.0032646853,0.917,1.000,0.914,0.999,0.257,9.72341884157079e-05,0.280,0.003
1918,0.9165905903,0.9999411792,0.9137869907,0.9991127403,0.2570653207,9.702183390077122e-05,0.2796537735,0.0032646016,0.917,1.000,0.914,0.999,0.257,9.702183390077122e-05,0.280,0.003
1919,0.9165907258,0.9999412823,0.9137886215,0.9991128436,0.2570651558,9.68101070118577e-05,0.27964756,0.0032645182,0.917,1.000,0.914,0.999,0.257,9.68101070118577e-05,0.280,0.003
1920,0.9165908609,0.9999413851,0.9137902477,0.9991129467,0.2570649917,9.659900560570218e-05,0.2796413639,0.003264435,0.917,1.000,0.914,0.999,0.257,9.659900560570218e-05,0.280,0.003
1921,0.9165909954,0.9999414877,0.9137918694,0.9991130495,0.2570648286,9.638852754748558e-05,0.2796351851,0.0032643522,0.917,1.000,0.914,0.999,0.257,9.638852754748558e-05,0.280,0.003
1922,0.9165911295,0.99994159,0.9137934866,0.9991131521,0.2570646663,9.617867071018901e-05,0.2796290235,0.0032642696,0.917,1.000,0.914,0.999,0.257,9.617867071018901e-05,0.280,0.003
1923,0.9165912631,0.9999416921,0.9137950992,0.9991132545,0.2570645049,9.59694329748401e-05,0.2796228791,0.0032641873,0.917,1.000,0.914,0.999,0.257,9.59694329748401e-05,0.280,0.003
1924,0.9165913962,0.9999417938,0.9137967074,0.9991133567,0.2570643443,9.576081223008461e-05,0.2796167518,0.0032641053,0.917,1.000,0.914,0.999,0.257,9.576081223008461e-05,0.280,0.003
1925,0.9165915288,0.9999418954,0.9137983111,0.9991134586,0.2570641846,9.555280637241628e-05,0.2796106417,0.0032640236,0.917,1.000,0.914,0.999,0.257,9.555280637241628e-05,0.280,0.003
1926,0.916591661,0.9999419967,0.9137999103,0.9991135603,0.2570640258,9.534541330638853e-05,0.2796045486,0.0032639422,0.917,1.000,0.914,0.999,0.257,9.534541330638853e-05,0.280,0.003
1927,0.9165917927,0.9999420977,0.913801505,0.9991136618,0.2570638678,9.513863094407106e-05,0.2795984724,0.003263861,0.917,1.000,0.914,0.999,0.257,9.513863094407106e-05,0.280,0.003
1928,0.916591924,0.9999421984,0.9138030953,0.999113763,0.2570637107,9.493245720577041e-05,0.2795924132,0.0032637802,0.917,1.000,0.914,0.999,0.257,9.493245720577041e-05,0.280,0.003
1929,0.9165920547,0.999942299,0.9138046812,0.999113864,0.2570635544,9.472689001909296e-05,0.2795863709,0.0032636996,0.917,1.000,0.914,0.999,0.257,9.472689001909296e-05,0.280,0.003
1930,0.916592185,0.9999423992,0.9138062626,0.9991139648,0.257063399,9.452192731944604e-05,0.2795803455,0.0032636193,0.917,1.000,0.914,0.999,0.257,9.452192731944604e-05,0.280,0.003
1931,0.9165923149,0.9999424992,0.9138078397,0.9991140654,0.2570632444,9.431756704991298e-05,0.2795743368,0.0032635393,0.917,1.000,0.914,0.999,0.257,9.431756704991298e-05,0.280,0.003
1932,0.9165924443,0.999942599,0.9138094123,0.9991141657,0.2570630906,9.411380716127919e-05,0.2795683449,0.0032634595,0.917,1.000,0.914,0.999,0.257,9.411380716127919e-05,0.280,0.003
1933,0.9165925732,0.9999426985,0.9138109806,0.9991142658,0.2570629377,9.391064561188347e-05,0.2795623697,0.00326338,0.917,1.000,0.914,0.999,0.257,9.391064561188347e-05,0.280,0.003
1934,0.9165927017,0.9999427977,0.9138125445,0.9991143656,0.2570627855,9.370808036766023e-05,0.2795564112,0.0032633008,0.917,1.000,0.914,0.999,0.257,9.370808036766023e-05,0.280,0.003
1935,0.9165928297,0.9999428968,0.913814104,0.9991144653,0.2570626342,9.350610940211047e-05,0.2795504692,0.0032632219,0.917,1.000,0.914,0.999,0.257,9.350610940211047e-05,0.280,0.003
1936,0.9165929573,0.9999429955,0.9138156592,0.9991145647,0.2570624838,9.330473069624208e-05,0.2795445438,0.0032631433,0.917,1.000,0.914,0.999,0.257,9.330473069624208e-05,0.280,0.003
1937,0.9165930844,0.999943094,0.91381721,0.9991146639,0.2570623341,9.310394223861026e-05,0.2795386349,0.0032630649,0.917,1.000,0.914,0.999,0.257,9.310394223861026e-05,0.280,0.003
1938,0.9165932111,0.9999431923,0.9138187566,0.9991147629,0.2570621852,9.29037420251604e-05,0.2795327425,0.0032629868,0.917,1.000,0.914,0.999,0.257,9.29037420251604e-05,0.280,0.003
1939,0.9165933373,0.9999432903,0.9138202988,0.9991148617,0.2570620371,9.270412805948759e-05,0.2795268665,0.0032629089,0.917,1.000,0.914,0.999,0.257,9.270412805948759e-05,0.280,0.003
1940,0.9165934631,0.9999433881,0.9138218368,0.9991149602,0.2570618898,9.250509835246063e-05,0.2795210068,0.0032628314,0.917,1.000,0.914,0.999,0.257,9.250509835246063e-05,0.280,0.003
1941,0.9165935885,0.9999434856,0.9138233704,0.9991150585,0.2570617434,9.23066509216535e-05,0.2795151634,0.0032627541,0.917,1.000,0.914,0.999,0.257,9.23066509216535e-05,0.280,0.003
1942,0.9165937134,0.9999435829,0.9138248998,0.9991151566,0.2570615977,9.210878379328085e-05,0.2795093364,0.003262677,0.917,1.000,0.914,0.999,0.257,9.210878379328085e-05,0.280,0.003
1943,0.9165938378,0.99994368,0.9138264249,0.9991152545,0.2570614527,9.191149499999443e-05,0.2795035255,0.0032626003,0.917,1.000,0.914,0.999,0.257,9.191149499999443e-05,0.280,0.003
1944,0.9165939619,0.9999437768,0.9138279458,0.9991153521,0.2570613086,9.171478258201839e-05,0.2794977308,0.0032625238,0.917,1.000,0.914,0.999,0.257,9.171478258201839e-05,0.279,0.003
1945,0.9165940855,0.9999438733,0.9138294625,0.9991154496,0.2570611652,9.151864458662419e-05,0.2794919523,0.0032624475,0.917,1.000,0.914,0.999,0.257,9.151864458662419e-05,0.279,0.003
1946,0.9165942086,0.9999439697,0.9138309749,0.9991155468,0.2570610226,9.132307906856694e-05,0.2794861898,0.0032623716,0.917,1.000,0.914,0.999,0.257,9.132307906856694e-05,0.279,0.003
1947,0.9165943314,0.9999440657,0.9138324831,0.9991156438,0.2570608808,9.112808408955948e-05,0.2794804434,0.0032622958,0.917,1.000,0.914,0.999,0.257,9.112808408955948e-05,0.279,0.003
1948,0.9165944536,0.9999441616,0.9138339872,0.9991157406,0.2570607398,9.093365771874936e-05,0.2794747129,0.0032622204,0.917,1.000,0.914,0.999,0.257,9.093365771874936e-05,0.279,0.003
1949,0.9165945755,0.9999442572,0.913835487,0.9991158371,0.2570605995,9.073979803238914e-05,0.2794689984,0.0032621452,0.917,1.000,0.914,0.999,0.257,9.073979803238914e-05,0.279,0.003
1950,0.916594697,0.9999443526,0.9138369827,0.9991159335,0.2570604599,9.054650311360302e-05,0.2794632998,0.0032620703,0.917,1.000,0.914,0.999,0.257,9.054650311360302e-05,0.279,0.003
1951,0.916594818,0.9999444477,0.9138384742,0.9991160296,0.2570603211,9.035377105283481e-05,0.279457617,0.0032619956,0.917,1.000,0.914,0.999,0.257,9.035377105283481e-05,0.279,0.003
1952,0.9165949386,0.9999445426,0.9138399616,0.9991161256,0.257060183,9.016159994756444e-05,0.2794519501,0.0032619212,0.917,1.000,0.914,0.999,0.257,9.016159994756444e-05,0.279,0.003
1953,0.9165950587,0.9999446372,0.9138414448,0.9991162213,0.2570600457,8.996998790220216e-05,0.2794462989,0.0032618471,0.917,1.000,0.914,0.999,0.257,8.996998790220216e-05,0.279,0.003
1954,0.9165951785,0.9999447317,0.9138429239,0.9991163168,0.2570599092,8.977893302823984e-05,0.2794406634,0.0032617732,0.917,1.000,0.914,0.999,0.257,8.977893302823984e-05,0.279,0.003
1955,0.9165952978,0.9999448259,0.9138443989,0.9991164121,0.2570597733,8.958843344416531e-05,0.2794350436,0.0032616995,0.917,1.000,0.914,0.999,0.257,8.958843344416531e-05,0.279,0.003
1956,0.9165954167,0.9999449198,0.9138458698,0.9991165071,0.2570596382,8.939848727534597e-05,0.2794294394,0.0032616261,0.917,1.000,0.914,0.999,0.257,8.939848727534597e-05,0.279,0.003
1957,0.9165955352,0.9999450135,0.9138473366,0.999116602,0.2570595038,8.920909265415704e-05,0.2794238508,0.003261553,0.917,1.000,0.914,0.999,0.257,8.920909265415704e-05,0.279,0.003
1958,0.9165956533,0.999945107,0.9138487994,0.9991166967,0.2570593701,8.902024771980494e-05,0.2794182777,0.0032614801,0.917,1.000,0.914,0.999,0.257,8.902024771980494e-05,0.279,0.003
1959,0.916595771,0.9999452003,0.9138502581,0.9991167911,0.2570592372,8.883195061835249e-05,0.2794127201,0.0032614075,0.917,1.000,0.914,0.999,0.257,8.883195061835249e-05,0.279,0.003
1960,0.9165958882,0.9999452933,0.9138517127,0.9991168853,0.257059105,8.864419950276044e-05,0.279407178,0.0032613351,0.917,1.000,0.914,0.999,0.257,8.864419950276044e-05,0.279,0.003
1961,0.9165960051,0.9999453861,0.9138531632,0.9991169794,0.2570589734,8.845699253283677e-05,0.2794016512,0.003261263,0.917,1.000,0.914,0.999,0.257,8.845699253283677e-05,0.279,0.003
1962,0.9165961215,0.9999454787,0.9138546098,0.9991170732,0.2570588426,8.827032787504052e-05,0.2793961398,0.0032611911,0.917,1.000,0.914,0.999,0.257,8.827032787504052e-05,0.279,0.003
1963,0.9165962376,0.9999455711,0.9138560523,0.9991171668,0.2570587125,8.808420370273174e-05,0.2793906437,0.0032611195,0.917,1.000,0.914,0.999,0.257,8.808420370273174e-05,0.279,0.003
1964,0.9165963532,0.9999456632,0.9138574908,0.9991172602,0.2570585831,8.789861819593257e-05,0.2793851629,0.0032610482,0.917,1.000,0.914,0.999,0.257,8.789861819593257e-05,0.279,0.003
1965,0.9165964684,0.9999457551,0.9138589254,0.9991173534,0.2570584544,8.771356954138941e-05,0.2793796973,0.003260977,0.917,1.000,0.914,0.999,0.257,8.771356954138941e-05,0.279,0.003
1966,0.9165965833,0.9999458467,0.9138603559,0.9991174464,0.2570583263,8.752905593252168e-05,0.2793742469,0.0032609061,0.917,1.000,0.914,0.999,0.257,8.752905593252168e-05,0.279,0.003
1967,0.9165966977,0.9999459382,0.9138617825,0.9991175392,0.257058199,8.734507556943149e-05,0.2793688116,0.0032608355,0.917,1.000,0.914,0.999,0.257,8.734507556943149e-05,0.279,0.003
1968,0.9165968117,0.9999460294,0.9138632051,0.9991176317,0.2570580723,8.7161626658914e-05,0.2793633915,0.0032607651,0.917,1.000,0.914,0.999,0.257,8.7161626658914e-05,0.279,0.003
1969,0.9165969254,0.9999461204,0.9138646238,0.9991177241,0.2570579464,8.697870741418265e-05,0.2793579863,0.003260695,0.917,1.000,0.914,0.999,0.257,8.697870741418265e-05,0.279,0.003
1970,0.9165970386,0.9999462112,0.9138660385,0.9991178163,0.2570578211,8.679631605517612e-05,0.2793525962,0.0032606251,0.917,1.000,0.914,0.999,0.257,8.679631605517612e-05,0.279,0.003
1971,0.9165971515,0.9999463017,0.9138674493,0.9991179083,0.2570576964,8.66144508083789e-05,0.279347221,0.0032605554,0.917,1.000,0.914,0.999,0.257,8.66144508083789e-05,0.279,0.003
1972,0.9165972639,0.999946392,0.9138688562,0.999118,0.2570575725,8.643310990669693e-05,0.2793418608,0.003260486,0.917,1.000,0.914,0.999,0.257,8.643310990669693e-05,0.279,0.003
1973,0.916597376,0.9999464821,0.9138702592,0.9991180916,0.2570574492,8.625229158974528e-05,0.2793365154,0.0032604168,0.917,1.000,0.914,0.999,0.257,8.625229158974528e-05,0.279,0.003
1974,0.9165974877,0.999946572,0.9138716582,0.999118183,0.2570573266,8.607199410335528e-05,0.2793311848,0.0032603478,0.917,1.000,0.914,0.999,0.257,8.607199410335528e-05,0.279,0.003
1975,0.916597599,0.9999466617,0.9138730534,0.9991182741,0.2570572046,8.589221570005394e-05,0.2793258691,0.0032602791,0.917,1.000,0.914,0.999,0.257,8.589221570005394e-05,0.279,0.003
1976,0.9165977099,0.9999467511,0.9138744448,0.9991183651,0.2570570833,8.571295463852835e-05,0.2793205681,0.0032602107,0.917,1.000,0.914,0.999,0.257,8.571295463852835e-05,0.279,0.003
1977,0.9165978204,0.9999468403,0.9138758323,0.9991184559,0.2570569626,8.553420918407466e-05,0.2793152818,0.0032601424,0.917,1.000,0.914,0.999,0.257,8.553420918407466e-05,0.279,0.003
1978,0.9165979305,0.9999469293,0.9138772159,0.9991185464,0.2570568426,8.535597760832327e-05,0.2793100101,0.0032600744,0.917,1.000,0.914,0.999,0.257,8.535597760832327e-05,0.279,0.003
1979,0.9165980403,0.9999470181,0.9138785957,0.9991186368,0.2570567232,8.517825818915245e-05,0.2793047531,0.0032600067,0.917,1.000,0.914,0.999,0.257,8.517825818915245e-05,0.279,0.003
1980,0.9165981497,0.9999471067,0.9138799716,0.999118727,0.2570566045,8.500104921089032e-05,0.2792995107,0.0032599391,0.917,1.000,0.914,0.999,0.257,8.500104921089032e-05,0.279,0.003
1981,0.9165982587,0.999947195,0.9138813438,0.9991188169,0.2570564864,8.48243489640993e-05,0.2792942828,0.0032598719,0.917,1.000,0.914,0.999,0.257,8.48243489640993e-05,0.279,0.003
1982,0.9165983673,0.9999472832,0.9138827121,0.9991189067,0.2570563689,8.464815574564676e-05,0.2792890694,0.0032598048,0.917,1.000,0.914,0.999,0.257,8.464815574564676e-05,0.279,0.003
1983,0.9165984756,0.9999473711,0.9138840767,0.9991189963,0.2570562521,8.447246785871313e-05,0.2792838704,0.003259738,0.917,1.000,0.914,0.999,0.257,8.447246785871313e-05,0.279,0.003
1984,0.9165985834,0.9999474588,0.9138854375,0.9991190857,0.2570561359,8.429728361247283e-05,0.2792786859,0.0032596714,0.917,1.000,0.914,0.999,0.257,8.429728361247283e-05,0.279,0.003
1985,0.916598691,0.9999475463,0.9138867945,0.9991191749,0.2570560203,8.412260132258673e-05,0.2792735157,0.003259605,0.917,1.000,0.914,0.999,0.257,8.412260132258673e-05,0.279,0.003
1986,0.9165987981,0.9999476336,0.9138881477,0.9991192639,0.2570559053,8.39484193105886e-05,0.2792683598,0.0032595389,0.917,1.000,0.914,0.999,0.257,8.39484193105886e-05,0.279,0.003
1987,0.9165989049,0.9999477207,0.9138894972,0.9991193527,0.257055791,8.37747359044328e-05,0.2792632183,0.003259473,0.917,1.000,0.914,0.999,0.257,8.37747359044328e-05,0.279,0.003
1988,0.9165990113,0.9999478075,0.913890843,0.9991194413,0.2570556772,8.360154943815025e-05,0.279258091,0.0032594073,0.917,1.000,0.914,0.999,0.257,8.360154943815025e-05,0.279,0.003
1989,0.9165991173,0.9999478942,0.913892185,0.9991195297,0.2570555641,8.34288582517701e-05,0.2792529779,0.0032593418,0.917,1.000,0.914,0.999,0.257,8.34288582517701e-05,0.279,0.003
1990,0.916599223,0.9999479806,0.9138935233,0.9991196179,0.2570554516,8.325666069150169e-05,0.2792478789,0.0032592766,0.917,1.000,0.914,0.999,0.257,8.325666069150169e-05,0.279,0.003
1991,0.9165993283,0.9999480668,0.9138948579,0.9991197059,0.2570553397,8.308495510959885e-05,0.2792427941,0.0032592116,0.917,1.000,0.914,0.999,0.257,8.308495510959885e-05,0.279,0.003
1992,0.9165994332,0.9999481529,0.9138961888,0.9991197938,0.2570552284,8.291373986426097e-05,0.2792377234,0.0032591468,0.917,1.000,0.914,0.999,0.257,8.291373986426097e-05,0.279,0.003
1993,0.9165995378,0.9999482387,0.913897516,0.9991198814,0.2570551176,8.274301331975732e-05,0.2792326667,0.0032590823,0.917,1.000,0.914,0.999,0.257,8.274301331975732e-05,0.279,0.003
1994,0.916599642,0.9999483243,0.9138988395,0.9991199689,0.2570550075,8.257277384653588e-05,0.279227624,0.0032590179,0.917,1.000,0.914,0.999,0.257,8.257277384653588e-05,0.279,0.003
1995,0.9165997459,0.9999484097,0.9139001594,0.9991200561,0.257054898,8.240301982064051e-05,0.2792225953,0.0032589538,0.917,1.000,0.914,0.999,0.257,8.240301982064051e-05,0.279,0.003
1996,0.9165998494,0.9999484949,0.9139014756,0.9991201432,0.2570547891,8.22337496243059e-05,0.2792175805,0.00325889,0.917,1.000,0.914,0.999,0.257,8.22337496243059e-05,0.279,0.003
1997,0.9165999526,0.9999485799,0.9139027882,0.9991202301,0.2570546807,8.206496164556265e-05,0.2792125796,0.0032588263,0.917,1.000,0.914,0.999,0.257,8.206496164556265e-05,0.279,0.003
1998,0.9166000554,0.9999486646,0.9139040972,0.9991203168,0.2570545729,8.189665427833689e-05,0.2792075926,0.0032587628,0.917,1.000,0.914,0.999,0.257,8.189665427833689e-05,0.279,0.003
1999,0.9166001578,0.9999487492,0.9139054025,0.9991204033,0.2570544657,8.172882592251526e-05,0.2792026193,0.0032586996,0.917,1.000,0.914,0.999,0.257,8.172882592251526e-05,0.279,0.003
2000,0.9166002599,0.9999488336,0.9139067042,0.9991204897,0.2570543591,8.156147498383117e-05,0.2791976598,0.0032586366,0.917,1.000,0.914,0.999,0.257,8.156147498383117e-05,0.279,0.003
2001,0.9166003617,0.9999489177,0.9139080023,0.9991205758,0.257054253,8.139459987392309e-05,0.2791927141,0.0032585738,0.917,1.000,0.914,0.999,0.257,8.139459987392309e-05,0.279,0.003
2002,0.9166004631,0.9999490017,0.9139092968,0.9991206618,0.2570541476,8.122819900997547e-05,0.279187782,0.0032585113,0.917,1.000,0.914,0.999,0.257,8.122819900997547e-05,0.279,0.003
2003,0.9166005641,0.9999490855,0.9139105878,0.9991207475,0.2570540426,8.106227081503529e-05,0.2791828635,0.0032584489,0.917,1.000,0.914,0.999,0.257,8.106227081503529e-05,0.279,0.003
2004,0.9166006648,0.999949169,0.9139118751,0.9991208331,0.2570539383,8.089681371782554e-05,0.2791779587,0.0032583868,0.917,1.000,0.914,0.999,0.257,8.089681371782554e-05,0.279,0.003
2005,0.9166007652,0.9999492524,0.9139131589,0.9991209185,0.2570538345,8.0731826153044e-05,0.2791730674,0.0032583248,0.917,1.000,0.914,0.999,0.257,8.0731826153044e-05,0.279,0.003
2006,0.9166008652,0.9999493355,0.9139144392,0.9991210037,0.2570537312,8.056730656105104e-05,0.2791681897,0.0032582631,0.917,1.000,0.914,0.999,0.257,8.056730656105104e-05,0.279,0.003
2007,0.9166009649,0.9999494185,0.9139157159,0.9991210888,0.2570536286,8.04032533878526e-05,0.2791633255,0.0032582016,0.917,1.000,0.914,0.999,0.257,8.04032533878526e-05,0.279,0.003
2008,0.9166010642,0.9999495013,0.9139169891,0.9991211736,0.2570535264,8.023966508514448e-05,0.2791584747,0.0032581403,0.917,1.000,0.914,0.999,0.257,8.023966508514448e-05,0.279,0.003
2009,0.9166011632,0.9999495838,0.9139182587,0.9991212583,0.2570534248,8.00765401101781e-05,0.2791536373,0.0032580793,0.917,1.000,0.914,0.999,0.257,8.00765401101781e-05,0.279,0.003
2010,0.9166012619,0.9999496662,0.9139195249,0.9991213428,0.2570533238,7.991387692584903e-05,0.2791488133,0.0032580184,0.917,1.000,0.914,0.999,0.257,7.991387692584903e-05,0.279,0.003
2011,0.9166013602,0.9999497484,0.9139207875,0.9991214271,0.2570532233,7.975167400084792e-05,0.2791440027,0.0032579577,0.917,1.000,0.914,0.999,0.257,7.975167400084792e-05,0.279,0.003
2012,0.9166014582,0.9999498303,0.9139220467,0.9991215112,0.2570531233,7.958992980918261e-05,0.2791392053,0.0032578973,0.917,1.000,0.914,0.999,0.257,7.958992980918261e-05,0.279,0.003
2013,0.9166015559,0.9999499121,0.9139233024,0.9991215951,0.2570530239,7.942864283051783e-05,0.2791344212,0.0032578371,0.917,1.000,0.914,0.999,0.257,7.942864283051783e-05,0.279,0.003
2014,0.9166016532,0.9999499937,0.9139245546,0.9991216789,0.257052925,7.926781154999719e-05,0.2791296503,0.003257777,0.917,1.000,0.914,0.999,0.257,7.926781154999719e-05,0.279,0.003
2015,0.9166017502,0.999950075,0.9139258033,0.9991217625,0.2570528266,7.910743445839205e-05,0.2791248927,0.0032577172,0.917,1.000,0.914,0.999,0.257,7.910743445839205e-05,0.279,0.003
2016,0.9166018469,0.9999501562,0.9139270486,0.9991218459,0.2570527288,7.894751005191341e-05,0.2791201481,0.0032576576,0.917,1.000,0.914,0.999,0.257,7.894751005191341e-05,0.279,0.003
2017,0.9166019432,0.9999502372,0.9139282905,0.9991219291,0.2570526315,7.878803683220026e-05,0.2791154167,0.0032575982,0.917,1.000,0.914,0.999,0.257,7.878803683220026e-05,0.279,0.003
2018,0.9166020392,0.999950318,0.9139295289,0.9991220121,0.2570525347,7.862901330643706e-05,0.2791106983,0.003257539,0.917,1.000,0.914,0.999,0.257,7.862901330643706e-05,0.279,0.003
2019,0.9166021349,0.9999503986,0.9139307639,0.999122095,0.2570524384,7.84704379872023e-05,0.279105993,0.00325748,0.917,1.000,0.914,0.999,0.257,7.84704379872023e-05,0.279,0.003
2020,0.9166022303,0.9999504791,0.9139319955,0.9991221777,0.2570523427,7.831230939240306e-05,0.2791013007,0.0032574212,0.917,1.000,0.914,0.999,0.257,7.831230939240306e-05,0.279,0.003
2021,0.9166023253,0.9999505593,0.9139332237,0.9991222602,0.2570522474,7.815462604531564e-05,0.2790966213,0.0032573626,0.917,1.000,0.914,0.999,0.257,7.815462604531564e-05,0.279,0.003
2022,0.91660242,0.9999506393,0.9139344485,0.9991223426,0.2570521527,7.799738647471728e-05,0.2790919549,0.0032573042,0.917,1.000,0.914,0.999,0.257,7.799738647471728e-05,0.279,0.003
2023,0.9166025144,0.9999507191,0.9139356699,0.9991224247,0.2570520585,7.78405892148057e-05,0.2790873014,0.003257246,0.917,1.000,0.914,0.999,0.257,7.78405892148057e-05,0.279,0.003
2024,0.9166026085,0.9999507988,0.9139368879,0.9991225067,0.2570519647,7.768423280484942e-05,0.2790826607,0.0032571881,0.917,1.000,0.914,0.999,0.257,7.768423280484942e-05,0.279,0.003
2025,0.9166027022,0.9999508783,0.9139381026,0.9991225885,0.2570518715,7.752831578960832e-05,0.2790780328,0.0032571303,0.917,1.000,0.914,0.999,0.257,7.752831578960832e-05,0.279,0.003
2026,0.9166027957,0.9999509575,0.913939314,0.9991226702,0.2570517788,7.737283671904425e-05,0.2790734177,0.0032570727,0.917,1.000,0.914,0.999,0.257,7.737283671904425e-05,0.279,0.003
2027,0.9166028888,0.9999510366,0.9139405219,0.9991227516,0.2570516866,7.721779414839706e-05,0.2790688153,0.0032570153,0.917,1.000,0.914,0.999,0.257,7.721779414839706e-05,0.279,0.003
2028,0.9166029816,0.9999511155,0.9139417266,0.9991228329,0.2570515949,7.70631866381441e-05,0.2790642256,0.0032569581,0.917,1.000,0.914,0.999,0.257,7.70631866381441e-05,0.279,0.003
2029,0.9166030741,0.9999511942,0.9139429279,0.9991229141,0.2570515036,7.690901275398337e-05,0.2790596487,0.0032569011,0.917,1.000,0.914,0.999,0.257,7.690901275398337e-05,0.279,0.003
2030,0.9166031663,0.9999512727,0.9139441259,0.999122995,0.2570514129,7.675527106686362e-05,0.2790550843,0.0032568443,0.917,1.000,0.914,0.999,0.257,7.675527106686362e-05,0.279,0.003
2031,0.9166032581,0.9999513511,0.9139453206,0.9991230758,0.2570513226,7.660196015286381e-05,0.2790505325,0.0032567877,0.917,1.000,0.914,0.999,0.257,7.660196015286381e-05,0.279,0.003
2032,0.9166033497,0.9999514292,0.913946512,0.9991231564,0.2570512328,7.644907859331853e-05,0.2790459933,0.0032567313,0.917,1.000,0.914,0.999,0.257,7.644907859331853e-05,0.279,0.003
2033,0.9166034409,0.9999515072,0.9139477002,0.9991232368,0.2570511435,7.629662497449336e-05,0.2790414667,0.0032566751,0.917,1.000,0.914,0.999,0.257,7.629662497449336e-05,0.279,0.003
2034,0.9166035319,0.999951585,0.913948885,0.9991233171,0.2570510547,7.614459788797285e-05,0.2790369525,0.0032566191,0.917,1.000,0.914,0.999,0.257,7.614459788797285e-05,0.279,0.003
2035,0.9166036225,0.9999516626,0.9139500666,0.9991233972,0.2570509664,7.599299593039736e-05,0.2790324507,0.0032565633,0.917,1.000,0.914,0.999,0.257,7.599299593039736e-05,0.279,0.003
2036,0.9166037128,0.99995174,0.9139512449,0.9991234771,0.2570508785,7.584181770337679e-05,0.2790279614,0.0032565076,0.917,1.000,0.914,0.999,0.257,7.584181770337679e-05,0.279,0.003
2037,0.9166038029,0.9999518172,0.9139524199,0.9991235569,0.2570507911,7.569106181374074e-05,0.2790234845,0.0032564522,0.917,1.000,0.914,0.999,0.257,7.569106181374074e-05,0.279,0.003
2038,0.9166038926,0.9999518943,0.9139535918,0.9991236365,0.2570507042,7.554072687349944e-05,0.2790190199,0.003256397,0.917,1.000,0.914,0.999,0.257,7.554072687349944e-05,0.279,0.003
2039,0.916603982,0.9999519712,0.9139547604,0.9991237159,0.2570506177,7.539081149916207e-05,0.2790145676,0.0032563419,0.917,1.000,0.914,0.999,0.257,7.539081149916207e-05,0.279,0.003
2040,0.9166040711,0.9999520478,0.9139559257,0.9991237951,0.2570505317,7.524131431265643e-05,0.2790101276,0.003256287,0.917,1.000,0.914,0.999,0.257,7.524131431265643e-05,0.279,0.003
2041,0.9166041599,0.9999521243,0.9139570879,0.9991238742,0.2570504462,7.509223394083562e-05,0.2790056999,0.0032562323,0.917,1.000,0.914,0.999,0.257,7.509223394083562e-05,0.279,0.003
2042,0.9166042484,0.9999522007,0.9139582469,0.9991239532,0.2570503611,7.49435690154666e-05,0.2790012843,0.0032561779,0.917,1.000,0.914,0.999,0.257,7.49435690154666e-05,0.279,0.003
2043,0.9166043367,0.9999522768,0.9139594026,0.9991240319,0.2570502764,7.479531817327172e-05,0.2789968809,0.0032561236,0.917,1.000,0.914,0.999,0.257,7.479531817327172e-05,0.279,0.003
2044,0.9166044246,0.9999523528,0.9139605552,0.9991241105,0.2570501923,7.464748005580863e-05,0.2789924897,0.0032560694,0.917,1.000,0.914,0.999,0.257,7.464748005580863e-05,0.279,0.003
2045,0.9166045122,0.9999524286,0.9139617046,0.9991241889,0.2570501085,7.450005330989812e-05,0.2789881106,0.0032560155,0.917,1.000,0.914,0.999,0.257,7.450005330989812e-05,0.279,0.003
2046,0.9166045996,0.9999525042,0.9139628508,0.9991242672,0.2570500253,7.435303658682904e-05,0.2789837435,0.0032559618,0.917,1.000,0.914,0.999,0.257,7.435303658682904e-05,0.279,0.003
2047,0.9166046866,0.9999525796,0.9139639939,0.9991243453,0.2570499424,7.420642854292909e-05,0.2789793885,0.0032559082,0.917,1.000,0.914,0.999,0.257,7.420642854292909e-05,0.279,0.003
2048,0.9166047734,0.9999526549,0.9139651338,0.9991244232,0.25704986,7.406022783938339e-05,0.2789750454,0.0032558548,0.917,1.000,0.914,0.999,0.257,7.406022783938339e-05,0.279,0.003
2049,0.9166048598,0.99995273,0.9139662706,0.999124501,0.2570497781,7.391443314223112e-05,0.2789707144,0.0032558017,0.917,1.000,0.914,0.999,0.257,7.391443314223112e-05,0.279,0.003
2050,0.916604946,0.9999528049,0.9139674042,0.9991245786,0.2570496966,7.376904312225581e-05,0.2789663952,0.0032557486,0.917,1.000,0.914,0.999,0.257,7.376904312225581e-05,0.279,0.003
2051,0.9166050319,0.9999528796,0.9139685348,0.999124656,0.2570496155,7.362405645508484e-05,0.278962088,0.0032556958,0.917,1.000,0.914,0.999,0.257,7.362405645508484e-05,0.279,0.003
2052,0.9166051175,0.9999529542,0.9139696622,0.9991247333,0.2570495349,7.34794718210885e-05,0.2789577926,0.0032556432,0.917,1.000,0.914,0.999,0.257,7.34794718210885e-05,0.279,0.003
2053,0.9166052028,0.9999530285,0.9139707865,0.9991248104,0.2570494547,7.333528790552956e-05,0.2789535091,0.0032555907,0.917,1.000,0.914,0.999,0.257,7.333528790552956e-05,0.279,0.003
2054,0.9166052878,0.9999531027,0.9139719077,0.9991248874,0.2570493749,7.31915033982341e-05,0.2789492373,0.0032555384,0.917,1.000,0.914,0.999,0.257,7.31915033982341e-05,0.279,0.003
2055,0.9166053725,0.9999531768,0.9139730258,0.9991249642,0.2570492955,7.304811699370525e-05,0.2789449774,0.0032554863,0.917,1.000,0.914,0.999,0.257,7.304811699370525e-05,0.279,0.003
2056,0.916605457,0.9999532506,0.9139741409,0.9991250408,0.2570492166,7.290512739131426e-05,0.2789407291,0.0032554344,0.917,1.000,0.914,0.999,0.257,7.290512739131426e-05,0.279,0.003
2057,0.9166055412,0.9999533243,0.9139752529,0.9991251173,0.2570491381,7.276253329507443e-05,0.2789364926,0.0032553827,0.917,1.000,0.914,0.999,0.257,7.276253329507443e-05,0.279,0.003
2058,0.9166056251,0.9999533978,0.9139763618,0.9991251936,0.25704906,7.26203334134772e-05,0.2789322677,0.0032553311,0.917,1.000,0.914,0.999,0.257,7.26203334134772e-05,0.279,0.003
2059,0.9166057087,0.9999534712,0.9139774676,0.9991252698,0.2570489824,7.24785264601264e-05,0.2789280544,0.0032552797,0.917,1.000,0.914,0.999,0.257,7.24785264601264e-05,0.279,0.003
2060,0.916605792,0.9999535444,0.9139785705,0.9991253458,0.2570489051,7.233711115293519e-05,0.2789238527,0.0032552285,0.917,1.000,0.914,0.999,0.257,7.233711115293519e-05,0.279,0.003
2061,0.9166058751,0.9999536174,0.9139796702,0.9991254216,0.2570488283,7.219608621435117e-05,0.2789196627,0.0032551775,0.917,1.000,0.914,0.999,0.257,7.219608621435117e-05,0.279,0.003
2062,0.9166059578,0.9999536902,0.913980767,0.9991254973,0.2570487519,7.205545037156716e-05,0.2789154841,0.0032551266,0.917,1.000,0.914,0.999,0.257,7.205545037156716e-05,0.279,0.003
2063,0.9166060403,0.9999537629,0.9139818607,0.9991255728,0.2570486759,7.191520235623086e-05,0.278911317,0.0032550759,0.917,1.000,0.914,0.999,0.257,7.191520235623086e-05,0.279,0.003
2064,0.9166061226,0.9999538354,0.9139829515,0.9991256482,0.2570486002,7.177534090471503e-05,0.2789071614,0.0032550254,0.917,1.000,0.914,0.999,0.257,7.177534090471503e-05,0.279,0.003
2065,0.9166062045,0.9999539077,0.9139840392,0.9991257234,0.257048525,7.163586475783916e-05,0.2789030173,0.0032549751,0.917,1.000,0.914,0.999,0.257,7.163586475783916e-05,0.279,0.003
2066,0.9166062862,0.9999539798,0.9139851239,0.9991257985,0.2570484502,7.14967726609525e-05,0.2788988845,0.0032549249,0.917,1.000,0.914,0.999,0.257,7.14967726609525e-05,0.279,0.003
2067,0.9166063676,0.9999540518,0.9139862057,0.9991258734,0.2570483758,7.135806336393304e-05,0.2788947631,0.0032548749,0.917,1.000,0.914,0.999,0.257,7.135806336393304e-05,0.279,0.003
2068,0.9166064487,0.9999541237,0.9139872845,0.9991259481,0.2570483018,7.121973562116199e-05,0.278890653,0.0032548251,0.917,1.000,0.914,0.999,0.257,7.121973562116199e-05,0.279,0.003
2069,0.9166065296,0.9999541953,0.9139883603,0.9991260227,0.2570482282,7.10817881914022e-05,0.2788865543,0.0032547755,0.917,1.000,0.914,0.999,0.257,7.10817881914022e-05,0.279,0.003
2070,0.9166066102,0.9999542668,0.9139894331,0.9991260972,0.257048155,7.094421983793231e-05,0.2788824668,0.003254726,0.917,1.000,0.914,0.999,0.257,7.094421983793231e-05,0.279,0.003
2071,0.9166066905,0.9999543381,0.913990503,0.9991261714,0.2570480822,7.080702932858255e-05,0.2788783906,0.0032546767,0.917,1.000,0.914,0.999,0.257,7.080702932858255e-05,0.279,0.003
2072,0.9166067706,0.9999544093,0.91399157,0.9991262456,0.2570480098,7.067021543561939e-05,0.2788743255,0.0032546276,0.917,1.000,0.914,0.999,0.257,7.067021543561939e-05,0.279,0.003
2073,0.9166068504,0.9999544803,0.913992634,0.9991263196,0.2570479377,7.053377693529263e-05,0.2788702717,0.0032545786,0.917,1.000,0.914,0.999,0.257,7.053377693529263e-05,0.279,0.003
2074,0.9166069299,0.9999545511,0.9139936951,0.9991263934,0.2570478661,7.039771260868568e-05,0.278866229,0.0032545298,0.917,1.000,0.914,0.999,0.257,7.039771260868568e-05,0.279,0.003
2075,0.9166070092,0.9999546218,0.9139947533,0.9991264671,0.2570477948,7.026202124105686e-05,0.2788621974,0.0032544812,0.917,1.000,0.914,0.999,0.257,7.026202124105686e-05,0.279,0.003
2076,0.9166070882,0.9999546923,0.9139958086,0.9991265406,0.2570477239,7.012670162209156e-05,0.2788581769,0.0032544327,0.917,1.000,0.914,0.999,0.257,7.012670162209156e-05,0.279,0.003
2077,0.916607167,0.9999547627,0.9139968609,0.999126614,0.2570476534,6.999175254578739e-05,0.2788541674,0.0032543844,0.917,1.000,0.914,0.999,0.257,6.999175254578739e-05,0.279,0.003
2078,0.9166072455,0.9999548328,0.9139979104,0.9991266872,0.2570475832,6.985717281043955e-05,0.278850169,0.0032543363,0.917,1.000,0.914,0.999,0.257,6.985717281043955e-05,0.279,0.003
2079,0.9166073237,0.9999549029,0.913998957,0.9991267602,0.2570475135,6.972296121869346e-05,0.2788461815,0.0032542883,0.917,1.000,0.914,0.999,0.257,6.972296121869346e-05,0.279,0.003
2080,0.9166074017,0.9999549727,0.9140000007,0.9991268332,0.2570474441,6.958911657743957e-05,0.278842205,0.0032542405,0.917,1.000,0.914,0.999,0.257,6.958911657743957e-05,0.279,0.003
2081,0.9166074794,0.9999550424,0.9140010416,0.9991269059,0.2570473751,6.945563769784665e-05,0.2788382395,0.0032541929,0.917,1.000,0.914,0.999,0.257,6.945563769784665e-05,0.279,0.003
2082,0.9166075568,0.999955112,0.9140020796,0.9991269785,0.2570473064,6.932252339537995e-05,0.2788342848,0.0032541454,0.917,1.000,0.914,0.999,0.257,6.932252339537995e-05,0.279,0.003
2083,0.916607634,0.9999551813,0.9140031147,0.999127051,0.2570472381,6.918977248972677e-05,0.278830341,0.0032540981,0.917,1.000,0.914,0.999,0.257,6.918977248972677e-05,0.279,0.003
2084,0.916607711,0.9999552506,0.914004147,0.9991271233,0.2570471702,6.905738380478122e-05,0.278826408,0.0032540509,0.917,1.000,0.914,0.999,0.257,6.905738380478122e-05,0.279,0.003
2085,0.9166077876,0.9999553196,0.9140051765,0.9991271955,0.2570471027,6.892535616842554e-05,0.2788224858,0.0032540039,0.917,1.000,0.914,0.999,0.257,6.892535616842554e-05,0.279,0.003
2086,0.9166078641,0.9999553885,0.9140062031,0.9991272675,0.2570470355,6.87936884132949e-05,0.2788185744,0.0032539571,0.917,1.000,0.914,0.999,0.257,6.87936884132949e-05,0.279,0.003
2087,0.9166079403,0.9999554573,0.914007227,0.9991273394,0.2570469686,6.86623793756596e-05,0.2788146738,0.0032539104,0.917,1.000,0.914,0.999,0.257,6.86623793756596e-05,0.279,0.003
2088,0.9166080162,0.9999555259,0.914008248,0.9991274112,0.2570469022,6.853142789613898e-05,0.2788107838,0.0032538639,0.917,1.000,0.914,0.999,0.257,6.853142789613898e-05,0.279,0.003
2089,0.9166080919,0.9999555943,0.9140092662,0.9991274827,0.257046836,6.840083281957773e-05,0.2788069046,0.0032538176,0.917,1.000,0.914,0.999,0.257,6.840083281957773e-05,0.279,0.003
2090,0.9166081673,0.9999556626,0.9140102816,0.9991275542,0.2570467703,6.827059299497475e-05,0.2788030359,0.0032537714,0.917,1.000,0.914,0.999,0.257,6.827059299497475e-05,0.279,0.003
2091,0.9166082425,0.9999557307,0.9140112942,0.9991276255,0.2570467049,6.814070727519858e-05,0.278799178,0.0032537254,0.917,1.000,0.914,0.999,0.257,6.814070727519858e-05,0.279,0.003
2092,0.9166083174,0.9999557986,0.914012304,0.9991276966,0.2570466398,6.801117451735572e-05,0.2787953306,0.0032536795,0.917,1.000,0.914,0.999,0.257,6.801117451735572e-05,0.279,0.003
2093,0.9166083921,0.9999558665,0.9140133111,0.9991277676,0.2570465751,6.788199358264134e-05,0.2787914937,0.0032536338,0.917,1.000,0.914,0.999,0.257,6.788199358264134e-05,0.279,0.003
2094,0.9166084666,0.9999559341,0.9140143154,0.9991278385,0.2570465107,6.77531633361579e-05,0.2787876674,0.0032535882,0.917,1.000,0.914,0.999,0.257,6.77531633361579e-05,0.279,0.003
2095,0.9166085408,0.9999560016,0.914015317,0.9991279092,0.2570464467,6.762468264732585e-05,0.2787838516,0.0032535428,0.917,1.000,0.914,0.999,0.257,6.762468264732585e-05,0.279,0.003
2096,0.9166086147,0.9999560689,0.9140163158,0.9991279798,0.257046383,6.749655038955425e-05,0.2787800463,0.0032534976,0.917,1.000,0.914,0.999,0.257,6.749655038955425e-05,0.279,0.003
2097,0.9166086884,0.9999561361,0.9140173118,0.9991280502,0.2570463196,6.736876544026381e-05,0.2787762514,0.0032534525,0.917,1.000,0.914,0.999,0.257,6.736876544026381e-05,0.279,0.003
2098,0.9166087619,0.9999562032,0.9140183052,0.9991281205,0.2570462566,6.724132668032129e-05,0.2787724669,0.0032534075,0.917,1.000,0.914,0.999,0.257,6.724132668032129e-05,0.279,0.003
2099,0.9166088351,0.9999562701,0.9140192958,0.9991281906,0.257046194,6.711423299526962e-05,0.2787686928,0.0032533627,0.917,1.000,0.914,0.999,0.257,6.711423299526962e-05,0.279,0.003
2100,0.9166089081,0.9999563368,0.9140202836,0.9991282606,0.2570461316,6.698748327444298e-05,0.2787649291,0.0032533181,0.917,1.000,0.914,0.999,0.257,6.698748327444298e-05,0.279,0.003
2101,0.9166089809,0.9999564034,0.9140212688,0.9991283305,0.2570460696,6.68610764110112e-05,0.2787611757,0.0032532736,0.917,1.000,0.914,0.999,0.257,6.68610764110112e-05,0.279,0.003
2102,0.9166090534,0.9999564698,0.9140222513,0.9991284002,0.257046008,6.67350113022596e-05,0.2787574325,0.0032532293,0.917,1.000,0.914,0.999,0.257,6.67350113022596e-05,0.279,0.003
2103,0.9166091256,0.9999565361,0.9140232311,0.9991284698,0.2570459466,6.660928684921589e-05,0.2787536997,0.0032531851,0.917,1.000,0.914,0.999,0.257,6.660928684921589e-05,0.279,0.003
2104,0.9166091977,0.9999566022,0.9140242081,0.9991285392,0.2570458856,6.648390195694599e-05,0.2787499771,0.0032531411,0.917,1.000,0.914,0.999,0.257,6.648390195694599e-05,0.279,0.003
2105,0.9166092695,0.9999566682,0.9140251826,0.9991286085,0.2570458249,6.635885553433141e-05,0.2787462647,0.0032530972,0.917,1.000,0.914,0.999,0.257,6.635885553433141e-05,0.279,0.003
2106,0.916609341,0.999956734,0.9140261543,0.9991286777,0.2570457646,6.623414649418593e-05,0.2787425625,0.0032530535,0.917,1.000,0.914,0.999,0.257,6.623414649418593e-05,0.279,0.003
2107,0.9166094124,0.9999567997,0.9140271234,0.9991287467,0.2570457045,6.610977375310027e-05,0.2787388704,0.0032530099,0.917,1.000,0.914,0.999,0.257,6.610977375310027e-05,0.279,0.003
2108,0.9166094835,0.9999568652,0.9140280898,0.9991288156,0.2570456448,6.598573623168093e-05,0.2787351884,0.0032529665,0.917,1.000,0.914,0.999,0.257,6.598573623168093e-05,0.279,0.003
2109,0.9166095543,0.9999569306,0.9140290536,0.9991288843,0.2570455854,6.586203285428227e-05,0.2787315166,0.0032529232,0.917,1.000,0.914,0.999,0.257,6.586203285428227e-05,0.279,0.003
2110,0.916609625,0.9999569959,0.9140300147,0.9991289529,0.2570455263,6.57386625490816e-05,0.2787278548,0.0032528801,0.917,1.000,0.914,0.999,0.257,6.57386625490816e-05,0.279,0.003
2111,0.9166096954,0.9999570609,0.9140309732,0.9991290214,0.2570454676,6.561562424804213e-05,0.278724203,0.0032528371,0.917,1.000,0.914,0.999,0.257,6.561562424804213e-05,0.279,0.003
2112,0.9166097655,0.9999571259,0.914031929,0.9991290897,0.2570454091,6.549291688687016e-05,0.2787205613,0.0032527943,0.917,1.000,0.914,0.999,0.257,6.549291688687016e-05,0.279,0.003
2113,0.9166098355,0.9999571907,0.9140328823,0.9991291579,0.257045351,6.537053940514469e-05,0.2787169295,0.0032527516,0.917,1.000,0.914,0.999,0.257,6.537053940514469e-05,0.279,0.003
2114,0.9166099052,0.9999572553,0.9140338329,0.9991292259,0.2570452931,6.524849074624977e-05,0.2787133077,0.0032527091,0.917,1.000,0.914,0.999,0.257,6.524849074624977e-05,0.279,0.003
2115,0.9166099747,0.9999573198,0.9140347809,0.9991292939,0.2570452356,6.512676985720293e-05,0.2787096958,0.0032526667,0.917,1.000,0.914,0.999,0.257,6.512676985720293e-05,0.279,0.003
2116,0.9166100439,0.9999573842,0.9140357264,0.9991293616,0.2570451784,6.500537568871825e-05,0.2787060938,0.0032526244,0.917,1.000,0.914,0.999,0.257,6.500537568871825e-05,0.279,0.003
2117,0.916610113,0.9999574484,0.9140366692,0.9991294293,0.2570451215,6.488430719539556e-05,0.2787025017,0.0032525823,0.917,1.000,0.914,0.999,0.257,6.488430719539556e-05,0.279,0.003
2118,0.9166101818,0.9999575125,0.9140376095,0.9991294968,0.2570450649,6.476356333545712e-05,0.2786989194,0.0032525403,0.917,1.000,0.914,0.999,0.257,6.476356333545712e-05,0.279,0.003
2119,0.9166102504,0.9999575764,0.9140385471,0.9991295641,0.2570450086,6.464314307073257e-05,0.278695347,0.0032524985,0.917,1.000,0.914,0.999,0.257,6.464314307073257e-05,0.279,0.003
2120,0.9166103187,0.9999576402,0.9140394823,0.9991296314,0.2570449526,6.452304536689991e-05,0.2786917843,0.0032524568,0.917,1.000,0.914,0.999,0.257,6.452304536689991e-05,0.279,0.003
2121,0.9166103869,0.9999577038,0.9140404148,0.9991296985,0.2570448969,6.44032691932155e-05,0.2786882314,0.0032524153,0.917,1.000,0.914,0.999,0.257,6.44032691932155e-05,0.279,0.003
2122,0.9166104548,0.9999577673,0.9140413448,0.9991297654,0.2570448415,6.428381352258756e-05,0.2786846882,0.0032523739,0.917,1.000,0.914,0.999,0.257,6.428381352258756e-05,0.279,0.003
2123,0.9166105225,0.9999578307,0.9140422723,0.9991298323,0.2570447864,6.416467733157022e-05,0.2786811547,0.0032523327,0.917,1.000,0.914,0.999,0.257,6.416467733157022e-05,0.279,0.003
2124,0.91661059,0.9999578939,0.9140431972,0.999129899,0.2570447316,6.404585960020029e-05,0.2786776309,0.0032522915,0.917,1.000,0.914,0.999,0.257,6.404585960020029e-05,0.279,0.003
2125,0.9166106572,0.9999579569,0.9140441195,0.9991299656,0.2570446771,6.392735931232699e-05,0.2786741167,0.0032522506,0.917,1.000,0.914,0.999,0.257,6.392735931232699e-05,0.279,0.003
2126,0.9166107242,0.9999580199,0.9140450394,0.999130032,0.2570446228,6.380917545533654e-05,0.2786706122,0.0032522097,0.917,1.000,0.914,0.999,0.257,6.380917545533654e-05,0.279,0.003
2127,0.9166107911,0.9999580827,0.9140459567,0.9991300983,0.2570445689,6.369130702015328e-05,0.2786671172,0.003252169,0.917,1.000,0.914,0.999,0.257,6.369130702015328e-05,0.279,0.003
2128,0.9166108577,0.9999581453,0.9140468716,0.9991301645,0.2570445152,6.357375300134506e-05,0.2786636319,0.0032521285,0.917,1.000,0.914,0.999,0.257,6.357375300134506e-05,0.279,0.003
2129,0.9166109241,0.9999582078,0.9140477839,0.9991302305,0.2570444619,6.345651239686899e-05,0.278660156,0.0032520881,0.917,1.000,0.914,0.999,0.257,6.345651239686899e-05,0.279,0.003
2130,0.9166109902,0.9999582702,0.9140486937,0.9991302964,0.2570444088,6.333958420841351e-05,0.2786566897,0.0032520478,0.917,1.000,0.914,0.999,0.257,6.333958420841351e-05,0.279,0.003
2131,0.9166110562,0.9999583324,0.914049601,0.9991303622,0.257044356,6.322296744114729e-05,0.2786532329,0.0032520076,0.917,1.000,0.914,0.999,0.257,6.322296744114729e-05,0.279,0.003
2132,0.9166111219,0.9999583945,0.9140505059,0.9991304278,0.2570443035,6.31066611037444e-05,0.2786497855,0.0032519676,0.917,1.000,0.914,0.999,0.257,6.31066611037444e-05,0.279,0.003
2133,0.9166111875,0.9999584564,0.9140514082,0.9991304933,0.2570442513,6.299066420842243e-05,0.2786463476,0.0032519278,0.917,1.000,0.914,0.999,0.257,6.299066420842243e-05,0.279,0.003
2134,0.9166112528,0.9999585183,0.9140523082,0.9991305587,0.2570441993,6.287497577067347e-05,0.278642919,0.003251888,0.917,1.000,0.914,0.999,0.257,6.287497577067347e-05,0.279,0.003
2135,0.9166113179,0.9999585799,0.9140532056,0.999130624,0.2570441476,6.275959480974567e-05,0.2786394999,0.0032518484,0.917,1.000,0.914,0.999,0.257,6.275959480974567e-05,0.279,0.003
2136,0.9166113828,0.9999586415,0.9140541006,0.9991306891,0.2570440962,6.264452034812835e-05,0.2786360901,0.003251809,0.917,1.000,0.914,0.999,0.257,6.264452034812835e-05,0.279,0.003
2137,0.9166114475,0.9999587029,0.9140549931,0.9991307541,0.2570440451,6.252975141190112e-05,0.2786326896,0.0032517696,0.917,1.000,0.914,0.999,0.257,6.252975141190112e-05,0.279,0.003
2138,0.916611512,0.9999587641,0.9140558832,0.999130819,0.2570439942,6.241528703047852e-05,0.2786292984,0.0032517304,0.917,1.000,0.914,0.999,0.257,6.241528703047852e-05,0.279,0.003
2139,0.9166115762,0.9999588253,0.9140567709,0.9991308837,0.2570439437,6.230112623682011e-05,0.2786259166,0.0032516914,0.917,1.000,0.914,0.999,0.257,6.230112623682011e-05,0.279,0.003
2140,0.9166116403,0.9999588863,0.9140576561,0.9991309483,0.2570438934,6.218726806717931e-05,0.2786225439,0.0032516524,0.917,1.000,0.914,0.999,0.257,6.218726806717931e-05,0.279,0.003
2141,0.9166117041,0.9999589471,0.9140585389,0.9991310128,0.2570438433,6.207371156135004e-05,0.2786191805,0.0032516136,0.917,1.000,0.914,0.999,0.257,6.207371156135004e-05,0.279,0.003
2142,0.9166117678,0.9999590078,0.9140594193,0.9991310772,0.2570437935,6.196045576232194e-05,0.2786158263,0.003251575,0.917,1.000,0.914,0.999,0.257,6.196045576232194e-05,0.279,0.003
2143,0.9166118312,0.9999590684,0.9140602973,0.9991311414,0.257043744,6.184749971632825e-05,0.2786124812,0.0032515364,0.917,1.000,0.914,0.999,0.257,6.184749971632825e-05,0.279,0.003
2144,0.9166118945,0.9999591289,0.9140611729,0.9991312055,0.2570436948,6.173484247338563e-05,0.2786091453,0.003251498,0.917,1.000,0.914,0.999,0.257,6.173484247338563e-05,0.279,0.003
2145,0.9166119575,0.9999591892,0.9140620461,0.9991312695,0.2570436458,6.162248308663387e-05,0.2786058185,0.0032514597,0.917,1.000,0.914,0.999,0.257,6.162248308663387e-05,0.279,0.003
2146,0.9166120203,0.9999592494,0.9140629169,0.9991313334,0.2570435971,6.151042061259154e-05,0.2786025009,0.0032514216,0.917,1.000,0.914,0.999,0.257,6.151042061259154e-05,0.279,0.003
2147,0.916612083,0.9999593094,0.9140637853,0.9991313971,0.2570435486,6.139865411099361e-05,0.2785991922,0.0032513836,0.917,1.000,0.914,0.999,0.257,6.139865411099361e-05,0.279,0.003
2148,0.9166121454,0.9999593693,0.9140646514,0.9991314607,0.2570435004,6.128718264497572e-05,0.2785958927,0.0032513457,0.917,1.000,0.914,0.999,0.257,6.128718264497572e-05,0.279,0.003
2149,0.9166122076,0.9999594291,0.9140655151,0.9991315242,0.2570434525,6.117600528092716e-05,0.2785926021,0.0032513079,0.917,1.000,0.914,0.999,0.257,6.117600528092716e-05,0.279,0.003
2150,0.9166122696,0.9999594888,0.9140663764,0.9991315875,0.2570434048,6.106512108846076e-05,0.2785893206,0.0032512703,0.917,1.000,0.914,0.999,0.257,6.106512108846076e-05,0.279,0.003
2151,0.9166123315,0.9999595483,0.9140672354,0.9991316508,0.2570433573,6.095452914060601e-05,0.278586048,0.0032512328,0.917,1.000,0.914,0.999,0.257,6.095452914060601e-05,0.279,0.003
2152,0.9166123931,0.9999596077,0.914068092,0.9991317139,0.2570433102,6.084422851357829e-05,0.2785827843,0.0032511954,0.917,1.000,0.914,0.999,0.257,6.084422851357829e-05,0.279,0.003
2153,0.9166124545,0.999959667,0.9140689463,0.9991317769,0.2570432632,6.07342182868336e-05,0.2785795296,0.0032511582,0.917,1.000,0.914,0.999,0.257,6.07342182868336e-05,0.279,0.003
2154,0.9166125158,0.9999597261,0.9140697982,0.9991318397,0.2570432166,6.062449754301891e-05,0.2785762838,0.003251121,0.917,1.000,0.914,0.999,0.257,6.062449754301891e-05,0.279,0.003
2155,0.9166125768,0.9999597851,0.9140706479,0.9991319025,0.2570431701,6.0515065368048836e-05,0.2785730468,0.003251084,0.917,1.000,0.914,0.999,0.257,6.0515065368048836e-05,0.279,0.003
2156,0.9166126376,0.999959844,0.9140714952,0.9991319651,0.2570431239,6.040592085101109e-05,0.2785698187,0.0032510472,0.917,1.000,0.914,0.999,0.257,6.040592085101109e-05,0.279,0.003
2157,0.9166126983,0.9999599027,0.9140723402,0.9991320276,0.257043078,6.02970630845638e-05,0.2785665994,0.0032510104,0.917,1.000,0.914,0.999,0.257,6.02970630845638e-05,0.279,0.003
2158,0.9166127587,0.9999599613,0.9140731828,0.9991320899,0.2570430323,6.0188491163918036e-05,0.2785633889,0.0032509738,0.917,1.000,0.914,0.999,0.257,6.0188491163918036e-05,0.279,0.003
2159,0.916612819,0.9999600198,0.9140740232,0.9991321522,0.2570429869,6.008020418768659e-05,0.2785601871,0.0032509373,0.917,1.000,0.914,0.999,0.257,6.008020418768659e-05,0.279,0.003
2160,0.916612879,0.9999600782,0.9140748613,0.9991322143,0.2570429417,5.997220125787126e-05,0.2785569941,0.0032509009,0.917,1.000,0.914,0.999,0.257,5.997220125787126e-05,0.279,0.003
2161,0.9166129389,0.9999601364,0.9140756971,0.9991322763,0.2570428967,5.986448147906431e-05,0.2785538098,0.0032508646,0.917,1.000,0.914,0.999,0.257,5.986448147906431e-05,0.279,0.003
2162,0.9166129986,0.9999601945,0.9140765306,0.9991323382,0.257042852,5.975704395939105e-05,0.2785506343,0.0032508285,0.917,1.000,0.914,0.999,0.257,5.975704395939105e-05,0.279,0.003
2163,0.9166130581,0.9999602525,0.9140773618,0.9991324,0.2570428075,5.9649887810295486e-05,0.2785474674,0.0032507925,0.917,1.000,0.914,0.999,0.257,5.9649887810295486e-05,0.279,0.003
2164,0.9166131174,0.9999603103,0.9140781908,0.9991324616,0.2570427633,5.95430121461481e-05,0.2785443091,0.0032507566,0.917,1.000,0.914,0.999,0.257,5.95430121461481e-05,0.279,0.003
2165,0.9166131765,0.999960368,0.9140790175,0.9991325232,0.2570427193,5.943641608436528e-05,0.2785411594,0.0032507208,0.917,1.000,0.914,0.999,0.257,5.943641608436528e-05,0.279,0.003
2166,0.9166132354,0.9999604256,0.914079842,0.9991325846,0.2570426755,5.933009874550749e-05,0.2785380184,0.0032506852,0.917,1.000,0.914,0.999,0.257,5.933009874550749e-05,0.279,0.003
2167,0.9166132941,0.9999604831,0.9140806642,0.9991326458,0.2570426319,5.9224059253054436e-05,0.2785348859,0.0032506497,0.917,1.000,0.914,0.999,0.257,5.9224059253054436e-05,0.279,0.003
2168,0.9166133527,0.9999605404,0.9140814841,0.999132707,0.2570425886,5.911829673361435e-05,0.278531762,0.0032506143,0.917,1.000,0.914,0.999,0.257,5.911829673361435e-05,0.279,0.003
2169,0.916613411,0.9999605977,0.9140823018,0.9991327681,0.2570425456,5.9012810317088396e-05,0.2785286466,0.003250579,0.917,1.000,0.914,0.999,0.257,5.9012810317088396e-05,0.279,0.003
2170,0.9166134692,0.9999606547,0.9140831173,0.999132829,0.2570425027,5.890759913628131e-05,0.2785255397,0.0032505438,0.917,1.000,0.914,0.999,0.257,5.890759913628131e-05,0.279,0.003
2171,0.9166135272,0.9999607117,0.9140839306,0.9991328898,0.2570424601,5.8802662327056166e-05,0.2785224413,0.0032505087,0.917,1.000,0.914,0.999,0.257,5.8802662327056166e-05,0.279,0.003
2172,0.916613585,0.9999607686,0.9140847416,0.9991329505,0.2570424177,5.8697999028185445e-05,0.2785193514,0.0032504738,0.917,1.000,0.914,0.999,0.257,5.8697999028185445e-05,0.279,0.003
2173,0.9166136426,0.9999608253,0.9140855504,0.9991330111,0.2570423755,5.8593608381895554e-05,0.2785162699,0.003250439,0.917,1.000,0.914,0.999,0.257,5.8593608381895554e-05,0.279,0.003
2174,0.9166137,0.9999608819,0.914086357,0.9991330716,0.2570423336,5.848948953270509e-05,0.2785131968,0.0032504043,0.917,1.000,0.914,0.999,0.257,5.848948953270509e-05,0.279,0.003
2175,0.9166137572,0.9999609383,0.9140871615,0.9991331319,0.2570422919,5.838564162816654e-05,0.278510132,0.0032503697,0.917,1.000,0.914,0.999,0.257,5.838564162816654e-05,0.279,0.003
2176,0.9166138143,0.9999609947,0.9140879637,0.9991331922,0.2570422504,5.828206381939993e-05,0.2785070757,0.0032503353,0.917,1.000,0.914,0.999,0.257,5.828206381939993e-05,0.279,0.003
2177,0.9166138712,0.9999610509,0.9140887637,0.9991332523,0.2570422091,5.8178755260064813e-05,0.2785040276,0.0032503009,0.917,1.000,0.914,0.999,0.257,5.8178755260064813e-05,0.279,0.003
2178,0.9166139279,0.999961107,0.9140895616,0.9991333123,0.2570421681,5.8075715106920174e-05,0.2785009879,0.0032502667,0.917,1.000,0.914,0.999,0.257,5.8075715106920174e-05,0.279,0.003
2179,0.9166139844,0.999961163,0.9140903572,0.9991333722,0.2570421272,5.797294251964654e-05,0.2784979565,0.0032502325,0.917,1.000,0.914,0.999,0.257,5.797294251964654e-05,0.278,0.003
2180,0.9166140407,0.9999612189,0.9140911507,0.9991334319,0.2570420866,5.7870436660925835e-05,0.2784949333,0.0032501985,0.917,1.000,0.914,0.999,0.257,5.7870436660925835e-05,0.278,0.003
2181,0.9166140969,0.9999612746,0.9140919421,0.9991334916,0.2570420462,5.776819669611834e-05,0.2784919184,0.0032501647,0.917,1.000,0.914,0.999,0.257,5.776819669611834e-05,0.278,0.003
2182,0.9166141529,0.9999613302,0.9140927313,0.9991335511,0.257042006,5.7666221793642906e-05,0.2784889117,0.0032501309,0.917,1.000,0.914,0.999,0.257,5.7666221793642906e-05,0.278,0.003
2183,0.9166142087,0.9999613857,0.9140935183,0.9991336106,0.2570419661,5.756451112477136e-05,0.2784859133,0.0032500972,0.917,1.000,0.914,0.999,0.257,5.756451112477136e-05,0.278,0.003
2184,0.9166142643,0.9999614411,0.9140943032,0.9991336699,0.2570419263,5.7463063863914816e-05,0.2784829229,0.0032500637,0.917,1.000,0.914,0.999,0.257,5.7463063863914816e-05,0.278,0.003
2185,0.9166143198,0.9999614964,0.9140950859,0.9991337291,0.2570418868,5.736187918798062e-05,0.2784799408,0.0032500302,0.917,1.000,0.914,0.999,0.257,5.736187918798062e-05,0.278,0.003
2186,0.916614375,0.9999615515,0.9140958665,0.9991337882,0.2570418474,5.726095627688357e-05,0.2784769668,0.0032499969,0.917,1.000,0.914,0.999,0.257,5.726095627688357e-05,0.278,0.003
2187,0.9166144301,0.9999616066,0.914096645,0.9991338471,0.2570418083,5.716029431322292e-05,0.2784740008,0.0032499637,0.917,1.000,0.914,0.999,0.257,5.716029431322292e-05,0.278,0.003
2188,0.9166144851,0.9999616615,0.9140974214,0.999133906,0.2570417694,5.7059892482840036e-05,0.278471043,0.0032499306,0.917,1.000,0.914,0.999,0.257,5.7059892482840036e-05,0.278,0.003
2189,0.9166145398,0.9999617162,0.9140981956,0.9991339647,0.2570417307,5.695974997416404e-05,0.2784680932,0.0032498976,0.917,1.000,0.914,0.999,0.257,5.695974997416404e-05,0.278,0.003
2190,0.9166145944,0.9999617709,0.9140989678,0.9991340234,0.2570416922,5.6859865978525886e-05,0.2784651515,0.0032498647,0.917,1.000,0.914,0.999,0.257,5.6859865978525886e-05,0.278,0.003
2191,0.9166146488,0.9999618255,0.9140997378,0.9991340819,0.2570416539,5.6760239690045324e-05,0.2784622178,0.0032498319,0.917,1.000,0.914,0.999,0.257,5.6760239690045324e-05,0.278,0.003
2192,0.916614703,0.9999618799,0.9141005057,0.9991341403,0.2570416158,5.666087030549754e-05,0.2784592921,0.0032497993,0.917,1.000,0.914,0.999,0.257,5.666087030549754e-05,0.278,0.003
2193,0.9166147571,0.9999619342,0.9141012716,0.9991341986,0.2570415779,5.656175702471452e-05,0.2784563743,0.0032497667,0.917,1.000,0.914,0.999,0.257,5.656175702471452e-05,0.278,0.003
2194,0.9166148109,0.9999619884,0.9141020353,0.9991342568,0.2570415402,5.6462899050123244e-05,0.2784534645,0.0032497343,0.917,1.000,0.914,0.999,0.257,5.6462899050123244e-05,0.278,0.003
2195,0.9166148647,0.9999620425,0.914102797,0.9991343149,0.2570415027,5.63642955870376e-05,0.2784505626,0.0032497019,0.917,1.000,0.914,0.999,0.257,5.63642955870376e-05,0.278,0.003
2196,0.9166149182,0.9999620965,0.9141035566,0.9991343729,0.2570414655,5.626594584339615e-05,0.2784476687,0.0032496697,0.917,1.000,0.914,0.999,0.257,5.626594584339615e-05,0.278,0.003
2197,0.9166149716,0.9999621503,0.9141043141,0.9991344307,0.2570414284,5.616784903002686e-05,0.2784447826,0.0032496376,0.917,1.000,0.914,0.999,0.257,5.616784903002686e-05,0.278,0.003
2198,0.9166150248,0.999962204,0.9141050696,0.9991344885,0.2570413915,5.607000436036251e-05,0.2784419044,0.0032496056,0.917,1.000,0.914,0.999,0.257,5.607000436036251e-05,0.278,0.003
2199,0.9166150778,0.9999622577,0.914105823,0.9991345461,0.2570413548,5.597241105067176e-05,0.278439034,0.0032495737,0.917,1.000,0.914,0.999,0.257,5.597241105067176e-05,0.278,0.003
2200,0.9166151307,0.9999623112,0.9141065743,0.9991346037,0.2570413183,5.5875068319880606e-05,0.2784361715,0.0032495419,0.917,1.000,0.914,0.999,0.257,5.5875068319880606e-05,0.278,0.003
2201,0.9166151834,0.9999623646,0.9141073236,0.9991346611,0.257041282,5.5777975389631434e-05,0.2784333167,0.0032495102,0.917,1.000,0.914,0.999,0.257,5.5777975389631434e-05,0.278,0.003
2202,0.9166152359,0.9999624178,0.9141080709,0.9991347184,0.2570412459,5.568113148431934e-05,0.2784304697,0.0032494786,0.917,1.000,0.914,0.999,0.257,5.568113148431934e-05,0.278,0.003
2203,0.9166152883,0.999962471,0.9141088161,0.9991347756,0.25704121,5.558453583102653e-05,0.2784276305,0.0032494471,0.917,1.000,0.914,0.999,0.257,5.558453583102653e-05,0.278,0.003
2204,0.9166153405,0.9999625241,0.9141095593,0.9991348327,0.2570411743,5.5488187659378645e-05,0.278424799,0.0032494157,0.917,1.000,0.914,0.999,0.257,5.5488187659378645e-05,0.278,0.003
2205,0.9166153926,0.999962577,0.9141103005,0.9991348897,0.2570411387,5.5392086201759504e-05,0.2784219752,0.0032493845,0.917,1.000,0.914,0.999,0.257,5.5392086201759504e-05,0.278,0.003
2206,0.9166154444,0.9999626298,0.9141110397,0.9991349466,0.2570411034,5.529623069324779e-05,0.2784191591,0.0032493533,0.917,1.000,0.914,0.999,0.257,5.529623069324779e-05,0.278,0.003
2207,0.9166154961,0.9999626825,0.9141117768,0.9991350034,0.2570410682,5.520062037153229e-05,0.2784163507,0.0032493222,0.917,1.000,0.914,0.999,0.257,5.520062037153229e-05,0.278,0.003
2208,0.9166155477,0.9999627351,0.9141125119,0.99913506,0.2570410333,5.510525447677739e-05,0.2784135499,0.0032492913,0.917,1.000,0.914,0.999,0.257,5.510525447677739e-05,0.278,0.003
2209,0.9166155991,0.9999627876,0.9141132451,0.9991351166,0.2570409985,5.501013225199862e-05,0.2784107567,0.0032492604,0.917,1.000,0.914,0.999,0.257,5.501013225199862e-05,0.278,0.003
2210,0.9166156503,0.99996284,0.9141139762,0.9991351731,0.2570409639,5.491525294287314e-05,0.2784079712,0.0032492297,0.917,1.000,0.914,0.999,0.257,5.491525294287314e-05,0.278,0.003
2211,0.9166157014,0.9999628922,0.9141147054,0.9991352294,0.2570409295,5.4820615797547476e-05,0.2784051932,0.003249199,0.917,1.000,0.914,0.999,0.257,5.4820615797547476e-05,0.278,0.003
2212,0.9166157523,0.9999629444,0.9141154325,0.9991352856,0.2570408952,5.472622006688685e-05,0.2784024228,0.0032491685,0.917,1.000,0.914,0.999,0.257,5.472622006688685e-05,0.278,0.003
2213,0.916615803,0.9999629964,0.9141161577,0.9991353418,0.2570408612,5.4632065004204556e-05,0.2783996599,0.003249138,0.917,1.000,0.914,0.999,0.257,5.4632065004204556e-05,0.278,0.003
2214,0.9166158536,0.9999630484,0.914116881,0.9991353978,0.2570408273,5.4538149865384796e-05,0.2783969045,0.0032491077,0.917,1.000,0.914,0.999,0.257,5.4538149865384796e-05,0.278,0.003
2215,0.916615904,0.9999631002,0.9141176022,0.9991354538,0.2570407937,5.4444473909045886e-05,0.2783941567,0.0032490774,0.917,1.000,0.914,0.999,0.257,5.4444473909045886e-05,0.278,0.003
2216,0.9166159543,0.9999631519,0.9141183215,0.9991355096,0.2570407602,5.435103639619537e-05,0.2783914163,0.0032490473,0.917,1.000,0.914,0.999,0.257,5.435103639619537e-05,0.278,0.003
2217,0.9166160044,0.9999632035,0.9141190388,0.9991355653,0.2570407268,5.425783659059279e-05,0.2783886834,0.0032490172,0.917,1.000,0.914,0.999,0.257,5.425783659059279e-05,0.278,0.003
2218,0.9166160544,0.999963255,0.9141197542,0.9991356209,0.2570406937,5.4164873758296034e-05,0.2783859579,0.0032489873,0.917,1.000,0.914,0.999,0.257,5.4164873758296034e-05,0.278,0.003
2219,0.9166161042,0.9999633064,0.9141204676,0.9991356764,0.2570406607,5.4072147168091244e-05,0.2783832398,0.0032489574,0.917,1.000,0.914,0.999,0.257,5.4072147168091244e-05,0.278,0.003
2220,0.9166161538,0.9999633576,0.9141211791,0.9991357318,0.2570406279,5.397965609114302e-05,0.2783805291,0.0032489277,0.917,1.000,0.914,0.999,0.257,5.397965609114302e-05,0.278,0.003
2221,0.9166162033,0.9999634088,0.9141218887,0.9991357871,0.2570405953,5.388739980113914e-05,0.2783778258,0.003248898,0.917,1.000,0.914,0.999,0.257,5.388739980113914e-05,0.278,0.003
2222,0.9166162526,0.9999634599,0.9141225963,0.9991358423,0.2570405629,5.379537757433014e-05,0.2783751299,0.0032488685,0.917,1.000,0.914,0.999,0.257,5.379537757433014e-05,0.278,0.003
2223,0.9166163018,0.9999635108,0.914123302,0.9991358974,0.2570405306,5.37035886895658e-05,0.2783724412,0.003248839,0.917,1.000,0.914,0.999,0.257,5.37035886895658e-05,0.278,0.003
2224,0.9166163508,0.9999635616,0.9141240058,0.9991359524,0.2570404985,5.3612032427989026e-05,0.2783697599,0.0032488097,0.917,1.000,0.914,0.999,0.257,5.3612032427989026e-05,0.278,0.003
2225,0.9166163997,0.9999636124,0.9141247076,0.9991360073,0.2570404666,5.352070807333735e-05,0.2783670859,0.0032487804,0.917,1.000,0.914,0.999,0.257,5.352070807333735e-05,0.278,0.003
2226,0.9166164484,0.999963663,0.9141254076,0.9991360621,0.2570404348,5.342961491178216e-05,0.2783644192,0.0032487512,0.917,1.000,0.914,0.999,0.257,5.342961491178216e-05,0.278,0.003
2227,0.9166164969,0.9999637135,0.9141261056,0.9991361168,0.2570404032,5.3338752231950615e-05,0.2783617597,0.0032487222,0.917,1.000,0.914,0.999,0.257,5.3338752231950615e-05,0.278,0.003
2228,0.9166165453,0.9999637639,0.9141268018,0.9991361714,0.2570403718,5.324811932486933e-05,0.2783591074,0.0032486932,0.917,1.000,0.914,0.999,0.257,5.324811932486933e-05,0.278,0.003
2229,0.9166165936,0.9999638142,0.9141274961,0.9991362259,0.2570403405,5.315771548400267e-05,0.2783564624,0.0032486643,0.917,1.000,0.914,0.999,0.257,5.315771548400267e-05,0.278,0.003
2230,0.9166166417,0.9999638644,0.9141281884,0.9991362803,0.2570403094,5.3067540005533465e-05,0.2783538245,0.0032486355,0.917,1.000,0.914,0.999,0.257,5.3067540005533465e-05,0.278,0.003
2231,0.9166166896,0.9999639145,0.9141288789,0.9991363346,0.2570402785,5.297759218768917e-05,0.2783511938,0.0032486068,0.917,1.000,0.914,0.999,0.257,5.297759218768917e-05,0.278,0.003
2232,0.9166167374,0.9999639645,0.9141295675,0.9991363888,0.2570402478,5.288787133124944e-05,0.2783485703,0.0032485783,0.917,1.000,0.914,0.999,0.257,5.288787133124944e-05,0.278,0.003
2233,0.9166167851,0.9999640144,0.9141302543,0.9991364428,0.2570402172,5.279837673951782e-05,0.2783459539,0.0032485498,0.917,1.000,0.914,0.999,0.257,5.279837673951782e-05,0.278,0.003
2234,0.9166168326,0.9999640642,0.9141309392,0.9991364968,0.2570401867,5.270910771794602e-05,0.2783433446,0.0032485214,0.917,1.000,0.914,0.999,0.257,5.270910771794602e-05,0.278,0.003
2235,0.91661688,0.9999641139,0.9141316222,0.9991365507,0.2570401565,5.262006357452071e-05,0.2783407424,0.003248493,0.917,1.000,0.914,0.999,0.257,5.262006357452071e-05,0.278,0.003
2236,0.9166169272,0.9999641635,0.9141323033,0.9991366045,0.2570401264,5.253124361959817e-05,0.2783381473,0.0032484648,0.917,1.000,0.914,0.999,0.257,5.253124361959817e-05,0.278,0.003
2237,0.9166169742,0.9999642129,0.9141329826,0.9991366582,0.2570400964,5.244264716598153e-05,0.2783355592,0.0032484367,0.917,1.000,0.914,0.999,0.257,5.244264716598153e-05,0.278,0.003
2238,0.9166170212,0.9999642623,0.9141336601,0.9991367118,0.2570400666,5.235427352857331e-05,0.2783329781,0.0032484087,0.917,1.000,0.914,0.999,0.257,5.235427352857331e-05,0.278,0.003
2239,0.9166170679,0.9999643115,0.9141343357,0.9991367653,0.257040037,5.226612202485661e-05,0.2783304041,0.0032483807,0.917,1.000,0.914,0.999,0.257,5.226612202485661e-05,0.278,0.003
2240,0.9166171145,0.9999643607,0.9141350095,0.9991368187,0.2570400075,5.217819197456099e-05,0.2783278371,0.0032483529,0.917,1.000,0.914,0.999,0.257,5.217819197456099e-05,0.278,0.003
2241,0.916617161,0.9999644098,0.9141356815,0.999136872,0.2570399782,5.2090482699777993e-05,0.278325277,0.0032483251,0.917,1.000,0.914,0.999,0.257,5.2090482699777993e-05,0.278,0.003
2242,0.9166172074,0.9999644587,0.9141363516,0.9991369252,0.2570399491,5.20029935249291e-05,0.2783227239,0.0032482975,0.917,1.000,0.914,0.999,0.257,5.20029935249291e-05,0.278,0.003
2243,0.9166172535,0.9999645076,0.9141370199,0.9991369783,0.2570399201,5.191572377677043e-05,0.2783201777,0.0032482699,0.917,1.000,0.914,0.999,0.257,5.191572377677043e-05,0.278,0.003
2244,0.9166172996,0.9999645563,0.9141376864,0.9991370313,0.2570398912,5.182867278430812e-05,0.2783176385,0.0032482424,0.917,1.000,0.914,0.999,0.257,5.182867278430812e-05,0.278,0.003
2245,0.9166173455,0.999964605,0.9141383511,0.9991370842,0.2570398625,5.174183987889918e-05,0.2783151061,0.003248215,0.917,1.000,0.914,0.999,0.257,5.174183987889918e-05,0.278,0.003
2246,0.9166173912,0.9999646535,0.914139014,0.999137137,0.257039834,5.165522439407243e-05,0.2783125807,0.0032481877,0.917,1.000,0.914,0.999,0.257,5.165522439407243e-05,0.278,0.003
2247,0.9166174369,0.999964702,0.914139675,0.9991371897,0.2570398056,5.156882566583518e-05,0.2783100621,0.0032481605,0.917,1.000,0.914,0.999,0.257,5.156882566583518e-05,0.278,0.003
2248,0.9166174823,0.9999647503,0.9141403343,0.9991372423,0.2570397774,5.1482643032337934e-05,0.2783075503,0.0032481334,0.917,1.000,0.914,0.999,0.257,5.1482643032337934e-05,0.278,0.003
2249,0.9166175277,0.9999647985,0.9141409918,0.9991372948,0.2570397493,5.139667583404683e-05,0.2783050453,0.0032481063,0.917,1.000,0.914,0.999,0.257,5.139667583404683e-05,0.278,0.003
2250,0.9166175729,0.9999648467,0.9141416475,0.9991373472,0.2570397213,5.131092341366286e-05,0.2783025472,0.0032480794,0.917,1.000,0.914,0.999,0.257,5.131092341366286e-05,0.278,0.003
2251,0.9166176179,0.9999648947,0.9141423015,0.9991373995,0.2570396936,5.122538511616145e-05,0.2783000558,0.0032480525,0.917,1.000,0.914,0.999,0.257,5.122538511616145e-05,0.278,0.003
2252,0.9166176628,0.9999649427,0.9141429536,0.9991374518,0.2570396659,5.114006028871421e-05,0.2782975712,0.0032480257,0.917,1.000,0.914,0.999,0.257,5.114006028871421e-05,0.278,0.003
2253,0.9166177076,0.9999649905,0.914143604,0.9991375039,0.2570396384,5.105494828075013e-05,0.2782950933,0.003247999,0.917,1.000,0.914,0.999,0.257,5.105494828075013e-05,0.278,0.003
2254,0.9166177522,0.9999650383,0.9141442526,0.999137556,0.2570396111,5.0970048443900016e-05,0.2782926222,0.0032479724,0.917,1.000,0.914,0.999,0.257,5.0970048443900016e-05,0.278,0.003
2255,0.9166177967,0.9999650859,0.9141448994,0.9991376079,0.2570395839,5.088536013208562e-05,0.2782901578,0.0032479459,0.917,1.000,0.914,0.999,0.257,5.088536013208562e-05,0.278,0.003
2256,0.9166178411,0.9999651335,0.9141455445,0.9991376597,0.2570395568,5.080088270134936e-05,0.2782877,0.0032479195,0.917,1.000,0.914,0.999,0.257,5.080088270134936e-05,0.278,0.003
2257,0.9166178853,0.9999651809,0.9141461879,0.9991377115,0.2570395299,5.071661550992543e-05,0.278285249,0.0032478932,0.917,1.000,0.914,0.999,0.257,5.071661550992543e-05,0.278,0.003
2258,0.9166179294,0.9999652283,0.9141468295,0.9991377632,0.2570395031,5.063255791830285e-05,0.2782828046,0.0032478669,0.917,1.000,0.914,0.999,0.257,5.063255791830285e-05,0.278,0.003
2259,0.9166179733,0.9999652755,0.9141474693,0.9991378147,0.2570394765,5.054870928923364e-05,0.2782803668,0.0032478407,0.917,1.000,0.914,0.999,0.257,5.054870928923364e-05,0.278,0.003
2260,0.9166180171,0.9999653227,0.9141481075,0.9991378662,0.25703945,5.046506898731162e-05,0.2782779356,0.0032478146,0.917,1.000,0.914,0.999,0.257,5.046506898731162e-05,0.278,0.003
2261,0.9166180608,0.9999653697,0.9141487439,0.9991379176,0.2570394237,5.038163637955845e-05,0.2782755111,0.0032477887,0.917,1.000,0.914,0.999,0.257,5.038163637955845e-05,0.278,0.003
2262,0.9166181044,0.9999654167,0.9141493785,0.9991379689,0.2570393975,5.02984108351765e-05,0.2782730931,0.0032477627,0.917,1.000,0.914,0.999,0.257,5.02984108351765e-05,0.278,0.003
2263,0.9166181478,0.9999654636,0.9141500115,0.9991380201,0.2570393714,5.0215391725422254e-05,0.2782706817,0.0032477369,0.917,1.000,0.914,0.999,0.257,5.0215391725422254e-05,0.278,0.003
2264,0.916618191,0.9999655103,0.9141506427,0.9991380712,0.2570393455,5.0132578423775254e-05,0.2782682768,0.0032477112,0.917,1.000,0.914,0.999,0.257,5.0132578423775254e-05,0.278,0.003
2265,0.9166182342,0.999965557,0.9141512722,0.9991381222,0.2570393197,5.00499703059171e-05,0.2782658785,0.0032476855,0.917,1.000,0.914,0.999,0.257,5.00499703059171e-05,0.278,0.003
2266,0.9166182772,0.9999656036,0.9141519,0.9991381731,0.2570392941,4.996756674937241e-05,0.2782634866,0.0032476599,0.917,1.000,0.914,0.999,0.257,4.996756674937241e-05,0.278,0.003
2267,0.91661832,0.9999656501,0.9141525261,0.9991382239,0.2570392686,4.988536713402109e-05,0.2782611013,0.0032476344,0.917,1.000,0.914,0.999,0.257,4.988536713402109e-05,0.278,0.003
2268,0.9166183628,0.9999656964,0.9141531505,0.9991382747,0.2570392432,4.980337084180102e-05,0.2782587224,0.003247609,0.917,1.000,0.914,0.999,0.257,4.980337084180102e-05,0.278,0.003
2269,0.9166184054,0.9999657427,0.9141537732,0.9991383253,0.2570392179,4.972157725666451e-05,0.27825635,0.0032475837,0.917,1.000,0.914,0.999,0.257,4.972157725666451e-05,0.278,0.003
2270,0.9166184478,0.9999657889,0.9141543942,0.9991383759,0.2570391928,4.963998576482027e-05,0.278253984,0.0032475584,0.917,1.000,0.914,0.999,0.257,4.963998576482027e-05,0.278,0.003
2271,0.9166184902,0.999965835,0.9141550136,0.9991384263,0.2570391679,4.955859575449679e-05,0.2782516244,0.0032475332,0.917,1.000,0.914,0.999,0.257,4.955859575449679e-05,0.278,0.003
2272,0.9166185324,0.999965881,0.9141556312,0.9991384767,0.257039143,4.947740661607824e-05,0.2782492712,0.0032475082,0.917,1.000,0.914,0.999,0.257,4.947740661607824e-05,0.278,0.003
2273,0.9166185745,0.9999659269,0.9141562472,0.999138527,0.2570391183,4.939641774178567e-05,0.2782469244,0.0032474831,0.917,1.000,0.914,0.999,0.257,4.939641774178567e-05,0.278,0.003
2274,0.9166186164,0.9999659727,0.9141568615,0.9991385772,0.2570390937,4.931562852581589e-05,0.278244584,0.0032474582,0.917,1.000,0.914,0.999,0.257,4.931562852581589e-05,0.278,0.003
2275,0.9166186583,0.9999660185,0.9141574741,0.9991386273,0.2570390693,4.92350383648784e-05,0.2782422499,0.0032474334,0.917,1.000,0.914,0.999,0.257,4.92350383648784e-05,0.278,0.003
2276,0.9166186999,0.9999660641,0.9141580851,0.9991386773,0.257039045,4.9154646657505264e-05,0.2782399221,0.0032474086,0.917,1.000,0.914,0.999,0.257,4.9154646657505264e-05,0.278,0.003
2277,0.9166187415,0.9999661096,0.9141586944,0.9991387272,0.2570390208,4.9074452804230734e-05,0.2782376007,0.0032473839,0.917,1.000,0.914,0.999,0.257,4.9074452804230734e-05,0.278,0.003
2278,0.9166187829,0.9999661551,0.9141593021,0.999138777,0.2570389967,4.8994456207621334e-05,0.2782352855,0.0032473593,0.917,1.000,0.914,0.999,0.257,4.8994456207621334e-05,0.278,0.003
2279,0.9166188243,0.9999662004,0.9141599081,0.9991388268,0.2570389728,4.891465627244181e-05,0.2782329767,0.0032473348,0.917,1.000,0.914,0.999,0.257,4.891465627244181e-05,0.278,0.003
2280,0.9166188654,0.9999662457,0.9141605125,0.9991388764,0.257038949,4.8835052405333093e-05,0.2782306741,0.0032473103,0.917,1.000,0.914,0.999,0.257,4.8835052405333093e-05,0.278,0.003
2281,0.9166189065,0.9999662908,0.9141611153,0.999138926,0.2570389253,4.875564401486636e-05,0.2782283777,0.003247286,0.917,1.000,0.914,0.999,0.257,4.875564401486636e-05,0.278,0.003
2282,0.9166189474,0.9999663359,0.9141617164,0.9991389755,0.2570389018,4.867643051190033e-05,0.2782260875,0.0032472617,0.917,1.000,0.914,0.999,0.257,4.867643051190033e-05,0.278,0.003
2283,0.9166189882,0.9999663809,0.9141623159,0.9991390248,0.2570388784,4.859741130904594e-05,0.2782238036,0.0032472375,0.917,1.000,0.914,0.999,0.257,4.859741130904594e-05,0.278,0.003
2284,0.9166190289,0.9999664258,0.9141629137,0.9991390741,0.2570388551,4.851858582094661e-05,0.2782215259,0.0032472133,0.917,1.000,0.914,0.999,0.257,4.851858582094661e-05,0.278,0.003
2285,0.9166190695,0.9999664706,0.91416351,0.9991391234,0.2570388319,4.843995346426856e-05,0.2782192543,0.0032471893,0.917,1.000,0.914,0.999,0.257,4.843995346426856e-05,0.278,0.003
2286,0.9166191099,0.9999665153,0.9141641046,0.9991391725,0.2570388089,4.8361513657577274e-05,0.2782169889,0.0032471653,0.917,1.000,0.914,0.999,0.257,4.8361513657577274e-05,0.278,0.003
2287,0.9166191502,0.9999665599,0.9141646976,0.9991392215,0.2570387859,4.828326582156229e-05,0.2782147296,0.0032471414,0.917,1.000,0.914,0.999,0.257,4.828326582156229e-05,0.278,0.003
2288,0.9166191904,0.9999666044,0.914165289,0.9991392705,0.2570387631,4.8205209378718685e-05,0.2782124764,0.0032471175,0.917,1.000,0.914,0.999,0.257,4.8205209378718685e-05,0.278,0.003
2289,0.9166192304,0.9999666489,0.9141658788,0.9991393193,0.2570387404,4.8127343753561086e-05,0.2782102294,0.0032470938,0.917,1.000,0.914,0.999,0.257,4.8127343753561086e-05,0.278,0.003
2290,0.9166192704,0.9999666932,0.914166467,0.9991393681,0.2570387179,4.804966837271842e-05,0.2782079884,0.0032470701,0.917,1.000,0.914,0.999,0.257,4.804966837271842e-05,0.278,0.003
2291,0.9166193102,0.9999667375,0.9141670536,0.9991394168,0.2570386954,4.797218266440346e-05,0.2782057535,0.0032470465,0.917,1.000,0.914,0.999,0.257,4.797218266440346e-05,0.278,0.003
2292,0.9166193499,0.9999667816,0.9141676386,0.9991394654,0.2570386731,4.789488605892099e-05,0.2782035247,0.003247023,0.917,1.000,0.914,0.999,0.257,4.789488605892099e-05,0.278,0.003
2293,0.9166193894,0.9999668257,0.914168222,0.9991395139,0.2570386509,4.781777798849188e-05,0.2782013019,0.0032469995,0.917,1.000,0.914,0.999,0.257,4.781777798849188e-05,0.278,0.003
2294,0.9166194289,0.9999668697,0.9141688039,0.9991395623,0.2570386288,4.7740857887524325e-05,0.2781990851,0.0032469762,0.917,1.000,0.914,0.999,0.257,4.7740857887524325e-05,0.278,0.003
2295,0.9166194682,0.9999669136,0.9141693842,0.9991396107,0.2570386069,4.766412519200519e-05,0.2781968744,0.0032469529,0.917,1.000,0.914,0.999,0.257,4.766412519200519e-05,0.278,0.003
2296,0.9166195074,0.9999669574,0.9141699629,0.999139659,0.257038585,4.758757933985714e-05,0.2781946696,0.0032469296,0.917,1.000,0.914,0.999,0.257,4.758757933985714e-05,0.278,0.003
2297,0.9166195465,0.9999670011,0.91417054,0.9991397071,0.2570385633,4.751121977075077e-05,0.2781924708,0.0032469065,0.917,1.000,0.914,0.999,0.257,4.751121977075077e-05,0.278,0.003
2298,0.9166195855,0.9999670447,0.9141711156,0.9991397552,0.2570385417,4.743504592669121e-05,0.2781902779,0.0032468834,0.917,1.000,0.914,0.999,0.257,4.743504592669121e-05,0.278,0.003
2299,0.9166196243,0.9999670883,0.9141716896,0.9991398032,0.2570385201,4.735905725138883e-05,0.278188091,0.0032468604,0.917,1.000,0.914,0.999,0.257,4.735905725138883e-05,0.278,0.003
2300,0.916619663,0.9999671317,0.914172262,0.9991398511,0.2570384988,4.7283253190343435e-05,0.27818591,0.0032468375,0.917,1.000,0.914,0.999,0.257,4.7283253190343435e-05,0.278,0.003
2301,0.9166197016,0.9999671751,0.914172833,0.999139899,0.2570384775,4.720763319091648e-05,0.2781837349,0.0032468146,0.917,1.000,0.914,0.999,0.257,4.720763319091648e-05,0.278,0.003
2302,0.9166197401,0.9999672184,0.9141734023,0.9991399467,0.2570384563,4.7132196702452356e-05,0.2781815657,0.0032467918,0.917,1.000,0.914,0.999,0.257,4.7132196702452356e-05,0.278,0.003
2303,0.9166197785,0.9999672616,0.9141739701,0.9991399944,0.2570384353,4.705694317601689e-05,0.2781794024,0.0032467691,0.917,1.000,0.914,0.999,0.257,4.705694317601689e-05,0.278,0.003
2304,0.9166198167,0.9999673047,0.9141745364,0.999140042,0.2570384143,4.6981872064677574e-05,0.2781772449,0.0032467464,0.917,1.000,0.914,0.999,0.257,4.6981872064677574e-05,0.278,0.003
2305,0.9166198549,0.9999673477,0.9141751012,0.9991400895,0.2570383935,4.690698282325115e-05,0.2781750933,0.0032467239,0.917,1.000,0.914,0.999,0.257,4.690698282325115e-05,0.278,0.003
2306,0.9166198929,0.9999673906,0.9141756644,0.9991401369,0.2570383728,4.683227490833971e-05,0.2781729475,0.0032467014,0.917,1.000,0.914,0.999,0.257,4.683227490833971e-05,0.278,0.003
2307,0.9166199308,0.9999674335,0.9141762261,0.9991401842,0.2570383522,4.6757747778327194e-05,0.2781708075,0.0032466789,0.917,1.000,0.914,0.999,0.257,4.6757747778327194e-05,0.278,0.003
2308,0.9166199686,0.9999674763,0.9141767863,0.9991402315,0.2570383317,4.668340089366841e-05,0.2781686733,0.0032466566,0.917,1.000,0.914,0.999,0.257,4.668340089366841e-05,0.278,0.003
2309,0.9166200063,0.9999675189,0.9141773449,0.9991402787,0.2570383113,4.660923371646797e-05,0.2781665449,0.0032466343,0.917,1.000,0.914,0.999,0.257,4.660923371646797e-05,0.278,0.003
2310,0.9166200438,0.9999675615,0.9141779021,0.9991403257,0.257038291,4.6535245710673895e-05,0.2781644222,0.0032466121,0.917,1.000,0.914,0.999,0.257,4.6535245710673895e-05,0.278,0.003
2311,0.9166200813,0.999967604,0.9141784577,0.9991403727,0.2570382709,4.646143634190129e-05,0.2781623053,0.0032465899,0.917,1.000,0.914,0.999,0.257,4.646143634190129e-05,0.278,0.003
2312,0.9166201186,0.9999676464,0.9141790119,0.9991404197,0.2570382508,4.638780507792433e-05,0.2781601941,0.0032465678,0.917,1.000,0.914,0.999,0.257,4.638780507792433e-05,0.278,0.003
2313,0.9166201558,0.9999676888,0.9141795645,0.9991404665,0.2570382308,4.6314351387835716e-05,0.2781580887,0.0032465458,0.917,1.000,0.914,0.999,0.257,4.6314351387835716e-05,0.278,0.003
2314,0.9166201929,0.999967731,0.9141801156,0.9991405133,0.257038211,4.624107474281495e-05,0.2781559889,0.0032465239,0.917,1.000,0.914,0.999,0.257,4.624107474281495e-05,0.278,0.003
2315,0.9166202299,0.9999677732,0.9141806653,0.9991405599,0.2570381912,4.616797461571585e-05,0.2781538948,0.003246502,0.917,1.000,0.914,0.999,0.257,4.616797461571585e-05,0.278,0.003
2316,0.9166202668,0.9999678153,0.9141812134,0.9991406065,0.2570381716,4.609505048121871e-05,0.2781518064,0.0032464802,0.917,1.000,0.914,0.999,0.257,4.609505048121871e-05,0.278,0.003
2317,0.9166203036,0.9999678573,0.9141817601,0.9991406531,0.2570381521,4.602230181573864e-05,0.2781497236,0.0032464585,0.917,1.000,0.914,0.999,0.257,4.602230181573864e-05,0.278,0.003
2318,0.9166203402,0.9999678992,0.9141823053,0.9991406995,0.2570381326,4.594972809754581e-05,0.2781476465,0.0032464368,0.917,1.000,0.914,0.999,0.257,4.594972809754581e-05,0.278,0.003
2319,0.9166203768,0.999967941,0.9141828491,0.9991407458,0.2570381133,4.587732880651704e-05,0.278145575,0.0032464152,0.917,1.000,0.914,0.999,0.257,4.587732880651704e-05,0.278,0.003
2320,0.9166204132,0.9999679828,0.9141833913,0.9991407921,0.2570380941,4.5805103424256057e-05,0.278143509,0.0032463937,0.917,1.000,0.914,0.999,0.257,4.5805103424256057e-05,0.278,0.003
2321,0.9166204495,0.9999680244,0.9141839321,0.9991408383,0.257038075,4.573305143430084e-05,0.2781414487,0.0032463722,0.917,1.000,0.914,0.999,0.257,4.573305143430084e-05,0.278,0.003
2322,0.9166204857,0.999968066,0.9141844714,0.9991408844,0.257038056,4.566117232163766e-05,0.278139394,0.0032463508,0.917,1.000,0.914,0.999,0.257,4.566117232163766e-05,0.278,0.003
2323,0.9166205218,0.9999681075,0.9141850093,0.9991409305,0.257038037,4.5589465573163165e-05,0.2781373448,0.0032463295,0.917,1.000,0.914,0.999,0.257,4.5589465573163165e-05,0.278,0.003
2324,0.9166205578,0.9999681489,0.9141855457,0.9991409764,0.2570380182,4.551793067777152e-05,0.2781353011,0.0032463082,0.917,1.000,0.914,0.999,0.257,4.551793067777152e-05,0.278,0.003
2325,0.9166205937,0.9999681903,0.9141860806,0.9991410223,0.2570379995,4.5446567125285954e-05,0.278133263,0.003246287,0.917,1.000,0.914,0.999,0.257,4.5446567125285954e-05,0.278,0.003
2326,0.9166206295,0.9999682315,0.9141866142,0.9991410681,0.2570379809,4.537537440805129e-05,0.2781312304,0.0032462659,0.917,1.000,0.914,0.999,0.257,4.537537440805129e-05,0.278,0.003
2327,0.9166206651,0.9999682727,0.9141871462,0.9991411138,0.2570379624,4.530435201965022e-05,0.2781292033,0.0032462448,0.917,1.000,0.914,0.999,0.257,4.530435201965022e-05,0.278,0.003
2328,0.9166207007,0.9999683138,0.9141876769,0.9991411594,0.2570379439,4.5233499455502596e-05,0.2781271817,0.0032462238,0.917,1.000,0.914,0.999,0.257,4.5233499455502596e-05,0.278,0.003
2329,0.9166207361,0.9999683548,0.9141882061,0.999141205,0.2570379256,4.516281621264496e-05,0.2781251655,0.0032462029,0.917,1.000,0.914,0.999,0.257,4.516281621264496e-05,0.278,0.003
2330,0.9166207715,0.9999683957,0.9141887338,0.9991412505,0.2570379074,4.5092301789895965e-05,0.2781231548,0.003246182,0.917,1.000,0.914,0.999,0.257,4.5092301789895965e-05,0.278,0.003
2331,0.9166208067,0.9999684365,0.9141892602,0.9991412959,0.2570378893,4.5021955687669526e-05,0.2781211495,0.0032461612,0.917,1.000,0.914,0.999,0.257,4.5021955687669526e-05,0.278,0.003
2332,0.9166208418,0.9999684773,0.9141897851,0.9991413412,0.2570378712,4.495177740805988e-05,0.2781191497,0.0032461405,0.917,1.000,0.914,0.999,0.257,4.495177740805988e-05,0.278,0.003
2333,0.9166208769,0.999968518,0.9141903086,0.9991413864,0.2570378533,4.488176645489988e-05,0.2781171552,0.0032461198,0.917,1.000,0.914,0.999,0.257,4.488176645489988e-05,0.278,0.003
2334,0.9166209118,0.9999685586,0.9141908306,0.9991414316,0.2570378355,4.481192233362415e-05,0.2781151662,0.0032460992,0.917,1.000,0.914,0.999,0.257,4.481192233362415e-05,0.278,0.003
2335,0.9166209466,0.9999685991,0.9141913513,0.9991414767,0.2570378177,4.474224455130338e-05,0.2781131825,0.0032460787,0.917,1.000,0.914,0.999,0.257,4.474224455130338e-05,0.278,0.003
2336,0.9166209813,0.9999686395,0.9141918706,0.9991415217,0.2570378001,4.467273261667208e-05,0.2781112042,0.0032460582,0.917,1.000,0.914,0.999,0.257,4.467273261667208e-05,0.278,0.003
2337,0.9166210159,0.9999686799,0.9141923884,0.9991415666,0.2570377825,4.460338604013456e-05,0.2781092312,0.0032460378,0.917,1.000,0.914,0.999,0.257,4.460338604013456e-05,0.278,0.003
2338,0.9166210504,0.9999687202,0.9141929049,0.9991416115,0.257037765,4.453420433369958e-05,0.2781072636,0.0032460174,0.917,1.000,0.914,0.999,0.257,4.453420433369958e-05,0.278,0.003
2339,0.9166210848,0.9999687604,0.91419342,0.9991416563,0.2570377477,4.4465187011017324e-05,0.2781053013,0.0032459971,0.917,1.000,0.914,0.999,0.257,4.4465187011017324e-05,0.278,0.003
2340,0.9166211191,0.9999688005,0.9141939336,0.999141701,0.2570377304,4.439633358723456e-05,0.2781033443,0.0032459769,0.917,1.000,0.914,0.999,0.257,4.439633358723456e-05,0.278,0.003
2341,0.9166211532,0.9999688406,0.9141944459,0.9991417456,0.2570377132,4.4327643579368615e-05,0.2781013925,0.0032459567,0.917,1.000,0.914,0.999,0.257,4.4327643579368615e-05,0.278,0.003
2342,0.9166211873,0.9999688805,0.9141949568,0.9991417902,0.2570376961,4.4259116505900526e-05,0.2780994461,0.0032459366,0.917,1.000,0.914,0.999,0.257,4.4259116505900526e-05,0.278,0.003
2343,0.9166212213,0.9999689204,0.9141954663,0.9991418346,0.2570376791,4.419075188690516e-05,0.2780975049,0.0032459165,0.917,1.000,0.914,0.999,0.257,4.419075188690516e-05,0.278,0.003
2344,0.9166212552,0.9999689602,0.9141959745,0.999141879,0.2570376622,4.412254924405272e-05,0.278095569,0.0032458966,0.917,1.000,0.914,0.999,0.257,4.412254924405272e-05,0.278,0.003
2345,0.9166212889,0.999969,0.9141964812,0.9991419234,0.2570376454,4.405450810061983e-05,0.2780936383,0.0032458766,0.917,1.000,0.914,0.999,0.257,4.405450810061983e-05,0.278,0.003
2346,0.9166213226,0.9999690396,0.9141969866,0.9991419676,0.2570376286,4.398662798149578e-05,0.2780917128,0.0032458568,0.917,1.000,0.914,0.999,0.257,4.398662798149578e-05,0.278,0.003
2347,0.9166213562,0.9999690792,0.9141974906,0.9991420118,0.257037612,4.3918908413187285e-05,0.2780897925,0.003245837,0.917,1.000,0.914,0.999,0.257,4.3918908413187285e-05,0.278,0.003
2348,0.9166213896,0.9999691187,0.9141979933,0.9991420559,0.2570375954,4.38513489236972e-05,0.2780878774,0.0032458172,0.917,1.000,0.914,0.999,0.257,4.38513489236972e-05,0.278,0.003
2349,0.916621423,0.9999691581,0.9141984946,0.9991420999,0.257037579,4.3783949042628194e-05,0.2780859675,0.0032457975,0.917,1.000,0.914,0.999,0.257,4.3783949042628194e-05,0.278,0.003
2350,0.9166214562,0.9999691974,0.9141989946,0.9991421439,0.2570375626,4.371670830112587e-05,0.2780840627,0.0032457779,0.917,1.000,0.914,0.999,0.257,4.371670830112587e-05,0.278,0.003
2351,0.9166214894,0.9999692367,0.9141994932,0.9991421877,0.2570375463,4.364962623187132e-05,0.2780821631,0.0032457584,0.917,1.000,0.914,0.999,0.257,4.364962623187132e-05,0.278,0.003
2352,0.9166215225,0.9999692759,0.9141999904,0.9991422315,0.2570375301,4.358270236921753e-05,0.2780802686,0.0032457389,0.917,1.000,0.914,0.999,0.257,4.358270236921753e-05,0.278,0.003
2353,0.9166215554,0.999969315,0.9142004864,0.9991422753,0.257037514,4.351593624895081e-05,0.2780783792,0.0032457194,0.917,1.000,0.914,0.999,0.257,4.351593624895081e-05,0.278,0.003
2354,0.9166215883,0.999969354,0.9142009809,0.9991423189,0.2570374979,4.3449327408414396e-05,0.278076495,0.0032457,0.917,1.000,0.914,0.999,0.257,4.3449327408414396e-05,0.278,0.003
2355,0.9166216211,0.999969393,0.9142014742,0.9991423625,0.257037482,4.338287538654325e-05,0.2780746158,0.0032456807,0.917,1.000,0.914,0.999,0.257,4.338287538654325e-05,0.278,0.003
2356,0.9166216537,0.9999694319,0.9142019661,0.999142406,0.2570374661,4.331657972383455e-05,0.2780727417,0.0032456614,0.917,1.000,0.914,0.999,0.257,4.331657972383455e-05,0.278,0.003
2357,0.9166216863,0.9999694707,0.9142024567,0.9991424494,0.2570374503,4.3250439962153665e-05,0.2780708726,0.0032456422,0.917,1.000,0.914,0.999,0.257,4.3250439962153665e-05,0.278,0.003
2358,0.9166217188,0.9999695094,0.9142029459,0.9991424928,0.2570374347,4.318445564497364e-05,0.2780690086,0.0032456231,0.917,1.000,0.914,0.999,0.257,4.318445564497364e-05,0.278,0.003
2359,0.9166217511,0.9999695481,0.9142034338,0.9991425361,0.257037419,4.311862631733085e-05,0.2780671497,0.003245604,0.917,1.000,0.914,0.999,0.257,4.311862631733085e-05,0.278,0.003
2360,0.9166217834,0.9999695867,0.9142039205,0.9991425793,0.2570374035,4.305295152576251e-05,0.2780652957,0.003245585,0.917,1.000,0.914,0.999,0.257,4.305295152576251e-05,0.278,0.003
2361,0.9166218156,0.9999696252,0.9142044058,0.9991426224,0.2570373881,4.2987430818233776e-05,0.2780634468,0.003245566,0.917,1.000,0.914,0.999,0.257,4.2987430818233776e-05,0.278,0.003
2362,0.9166218477,0.9999696636,0.9142048898,0.9991426655,0.2570373727,4.2922063744250574e-05,0.2780616029,0.0032455471,0.917,1.000,0.914,0.999,0.257,4.2922063744250574e-05,0.278,0.003
2363,0.9166218797,0.999969702,0.9142053724,0.9991427085,0.2570373574,4.2856849854820595e-05,0.2780597639,0.0032455282,0.917,1.000,0.914,0.999,0.257,4.2856849854820595e-05,0.278,0.003
2364,0.9166219116,0.9999697402,0.9142058538,0.9991427514,0.2570373422,4.279178870243365e-05,0.2780579299,0.0032455094,0.917,1.000,0.914,0.999,0.257,4.279178870243365e-05,0.278,0.003
2365,0.9166219433,0.9999697785,0.9142063339,0.9991427943,0.2570373271,4.272687984109184e-05,0.2780561009,0.0032454907,0.917,1.000,0.914,0.999,0.257,4.272687984109184e-05,0.278,0.003
2366,0.916621975,0.9999698166,0.9142068127,0.999142837,0.2570373121,4.266212282621597e-05,0.2780542768,0.003245472,0.917,1.000,0.914,0.999,0.257,4.266212282621597e-05,0.278,0.003
2367,0.9166220066,0.9999698547,0.9142072902,0.9991428797,0.2570372971,4.259751721468288e-05,0.2780524576,0.0032454533,0.917,1.000,0.914,0.999,0.257,4.259751721468288e-05,0.278,0.003
2368,0.9166220382,0.9999698926,0.9142077664,0.9991429224,0.2570372822,4.2533062564743473e-05,0.2780506433,0.0032454348,0.917,1.000,0.914,0.999,0.257,4.2533062564743473e-05,0.278,0.003
2369,0.9166220696,0.9999699306,0.9142082413,0.9991429649,0.2570372674,4.246875843654865e-05,0.2780488339,0.0032454162,0.917,1.000,0.914,0.999,0.257,4.246875843654865e-05,0.278,0.003
2370,0.9166221009,0.9999699684,0.9142087149,0.9991430074,0.2570372527,4.24046043913606e-05,0.2780470294,0.0032453978,0.917,1.000,0.914,0.999,0.257,4.24046043913606e-05,0.278,0.003
2371,0.9166221321,0.9999700062,0.9142091873,0.9991430499,0.257037238,4.23405999918279e-05,0.2780452298,0.0032453794,0.917,1.000,0.914,0.999,0.257,4.23405999918279e-05,0.278,0.003
2372,0.9166221632,0.9999700439,0.9142096584,0.9991430922,0.2570372235,4.227674480210097e-05,0.2780434351,0.003245361,0.917,1.000,0.914,0.999,0.257,4.227674480210097e-05,0.278,0.003
2373,0.9166221943,0.9999700815,0.9142101282,0.9991431345,0.257037209,4.221303838777618e-05,0.2780416451,0.0032453427,0.917,1.000,0.914,0.999,0.257,4.221303838777618e-05,0.278,0.003
2374,0.9166222252,0.999970119,0.9142105967,0.9991431767,0.2570371946,4.214948031593329e-05,0.27803986,0.0032453245,0.917,1.000,0.914,0.999,0.257,4.214948031593329e-05,0.278,0.003
2375,0.9166222561,0.9999701565,0.914211064,0.9991432188,0.2570371802,4.208607015510178e-05,0.2780380798,0.0032453063,0.917,1.000,0.914,0.999,0.257,4.208607015510178e-05,0.278,0.003
2376,0.9166222868,0.9999701939,0.91421153,0.9991432609,0.257037166,4.202280747511527e-05,0.2780363043,0.0032452881,0.917,1.000,0.914,0.999,0.257,4.202280747511527e-05,0.278,0.003
2377,0.9166223175,0.9999702312,0.9142119948,0.9991433029,0.2570371518,4.195969184745937e-05,0.2780345336,0.00324527,0.917,1.000,0.914,0.999,0.257,4.195969184745937e-05,0.278,0.003
2378,0.9166223481,0.9999702685,0.9142124583,0.9991433448,0.2570371377,4.189672284481916e-05,0.2780327677,0.003245252,0.917,1.000,0.914,0.999,0.257,4.189672284481916e-05,0.278,0.003
2379,0.9166223786,0.9999703057,0.9142129206,0.9991433867,0.2570371237,4.1833900041383725e-05,0.2780310066,0.003245234,0.917,1.000,0.914,0.999,0.257,4.1833900041383725e-05,0.278,0.003
2380,0.916622409,0.9999703428,0.9142133816,0.9991434285,0.2570371097,4.177122301265364e-05,0.2780292502,0.0032452161,0.917,1.000,0.914,0.999,0.257,4.177122301265364e-05,0.278,0.003
2381,0.9166224393,0.9999703799,0.9142138413,0.9991434702,0.2570370958,4.170869133564082e-05,0.2780274986,0.0032451982,0.917,1.000,0.914,0.999,0.257,4.170869133564082e-05,0.278,0.003
2382,0.9166224695,0.9999704168,0.9142142999,0.9991435119,0.257037082,4.164630458872729e-05,0.2780257516,0.0032451804,0.917,1.000,0.914,0.999,0.257,4.164630458872729e-05,0.278,0.003
2383,0.9166224996,0.9999704537,0.9142147572,0.9991435534,0.2570370683,4.158406235169209e-05,0.2780240094,0.0032451627,0.917,1.000,0.914,0.999,0.257,4.158406235169209e-05,0.278,0.003
2384,0.9166225296,0.9999704906,0.9142152132,0.999143595,0.2570370546,4.152196420558166e-05,0.2780222719,0.0032451449,0.917,1.000,0.914,0.999,0.257,4.152196420558166e-05,0.278,0.003
2385,0.9166225596,0.9999705273,0.914215668,0.9991436364,0.257037041,4.146000973295716e-05,0.2780205391,0.0032451273,0.917,1.000,0.914,0.999,0.257,4.146000973295716e-05,0.278,0.003
2386,0.9166225894,0.999970564,0.9142161216,0.9991436778,0.2570370275,4.139819851784693e-05,0.278018811,0.0032451097,0.917,1.000,0.914,0.999,0.257,4.139819851784693e-05,0.278,0.003
2387,0.9166226192,0.9999706006,0.914216574,0.9991437191,0.257037014,4.1336530145339966e-05,0.2780170875,0.0032450921,0.917,1.000,0.914,0.999,0.257,4.1336530145339966e-05,0.278,0.003
2388,0.9166226489,0.9999706372,0.9142170252,0.9991437603,0.2570370007,4.127500420190737e-05,0.2780153686,0.0032450746,0.917,1.000,0.914,0.999,0.257,4.127500420190737e-05,0.278,0.003
2389,0.9166226784,0.9999706737,0.9142174751,0.9991438015,0.2570369874,4.121362027583523e-05,0.2780136544,0.0032450572,0.917,1.000,0.914,0.999,0.257,4.121362027583523e-05,0.278,0.003
2390,0.9166227079,0.9999707101,0.9142179238,0.9991438426,0.2570369741,4.1152377956367025e-05,0.2780119449,0.0032450398,0.917,1.000,0.914,0.999,0.257,4.1152377956367025e-05,0.278,0.003
2391,0.9166227373,0.9999707464,0.9142183713,0.9991438837,0.257036961,4.1091276834119725e-05,0.2780102399,0.0032450224,0.917,1.000,0.914,0.999,0.257,4.1091276834119725e-05,0.278,0.003
2392,0.9166227667,0.9999707827,0.9142188176,0.9991439246,0.2570369479,4.103031650097717e-05,0.2780085395,0.0032450051,0.917,1.000,0.914,0.999,0.257,4.103031650097717e-05,0.278,0.003
2393,0.9166227959,0.9999708189,0.9142192627,0.9991439655,0.2570369349,4.0969496550455966e-05,0.2780068437,0.0032449879,0.917,1.000,0.914,0.999,0.257,4.0969496550455966e-05,0.278,0.003
2394,0.916622825,0.999970855,0.9142197066,0.9991440064,0.2570369219,4.090881657737058e-05,0.2780051525,0.0032449707,0.917,1.000,0.914,0.999,0.257,4.090881657737058e-05,0.278,0.003
2395,0.9166228541,0.9999708911,0.9142201494,0.9991440471,0.257036909,4.084827617754577e-05,0.2780034659,0.0032449535,0.917,1.000,0.914,0.999,0.257,4.084827617754577e-05,0.278,0.003
2396,0.9166228831,0.9999709271,0.9142205909,0.9991440878,0.2570368962,4.0787874948471524e-05,0.2780017838,0.0032449364,0.917,1.000,0.914,0.999,0.257,4.0787874948471524e-05,0.278,0.003
2397,0.916622912,0.999970963,0.9142210312,0.9991441285,0.2570368835,4.072761248877269e-05,0.2780001062,0.0032449194,0.917,1.000,0.914,0.999,0.257,4.072761248877269e-05,0.278,0.003
2398,0.9166229408,0.9999709989,0.9142214703,0.999144169,0.2570368708,4.0667488398476286e-05,0.2779984332,0.0032449024,0.917,1.000,0.914,0.999,0.257,4.0667488398476286e-05,0.278,0.003
2399,0.9166229695,0.9999710347,0.9142219083,0.9991442095,0.2570368582,4.06075022788869e-05,0.2779967646,0.0032448854,0.917,1.000,0.914,0.999,0.257,4.06075022788869e-05,0.278,0.003
2400,0.9166229981,0.9999710704,0.914222345,0.99914425,0.2570368456,4.0547653732642465e-05,0.2779951006,0.0032448685,0.917,1.000,0.914,0.999,0.257,4.0547653732642465e-05,0.278,0.003
2401,0.9166230267,0.9999711061,0.9142227806,0.9991442903,0.2570368331,4.0487942363640606e-05,0.277993441,0.0032448517,0.917,1.000,0.914,0.999,0.257,4.0487942363640606e-05,0.278,0.003
2402,0.9166230551,0.9999711417,0.9142232151,0.9991443307,0.2570368207,4.042836777710311e-05,0.277991786,0.0032448349,0.917,1.000,0.914,0.999,0.257,4.042836777710311e-05,0.278,0.003
2403,0.9166230835,0.9999711772,0.9142236483,0.9991443709,0.2570368084,4.0368929579571376e-05,0.2779901353,0.0032448181,0.917,1.000,0.914,0.999,0.257,4.0368929579571376e-05,0.278,0.003
2404,0.9166231118,0.9999712126,0.9142240804,0.9991444111,0.2570367961,4.0309627378791337e-05,0.2779884892,0.0032448014,0.917,1.000,0.914,0.999,0.257,4.0309627378791337e-05,0.278,0.003
2405,0.91662314,0.999971248,0.9142245113,0.9991444512,0.2570367839,4.025046078388121e-05,0.2779868474,0.0032447847,0.917,1.000,0.914,0.999,0.257,4.025046078388121e-05,0.278,0.003
2406,0.9166231681,0.9999712833,0.9142249411,0.9991444912,0.2570367717,4.019142940512719e-05,0.2779852101,0.0032447681,0.917,1.000,0.914,0.999,0.257,4.019142940512719e-05,0.278,0.003
2407,0.9166231962,0.9999713186,0.9142253697,0.9991445312,0.2570367596,4.0132532854272866e-05,0.2779835772,0.0032447516,0.917,1.000,0.914,0.999,0.257,4.0132532854272866e-05,0.278,0.003
2408,0.9166232241,0.9999713538,0.9142257971,0.9991445711,0.2570367476,4.007377074428903e-05,0.2779819487,0.0032447351,0.917,1.000,0.914,0.999,0.257,4.007377074428903e-05,0.278,0.003
2409,0.916623252,0.9999713889,0.9142262234,0.999144611,0.2570367357,4.0015142689299526e-05,0.2779803246,0.0032447186,0.917,1.000,0.914,0.999,0.257,4.0015142689299526e-05,0.278,0.003
2410,0.9166232798,0.9999714239,0.9142266485,0.9991446507,0.2570367238,3.995664830462366e-05,0.2779787049,0.0032447022,0.917,1.000,0.914,0.999,0.257,3.995664830462366e-05,0.278,0.003
2411,0.9166233075,0.9999714589,0.9142270725,0.9991446905,0.2570367119,3.989828720696964e-05,0.2779770896,0.0032446858,0.917,1.000,0.914,0.999,0.257,3.989828720696964e-05,0.278,0.003
2412,0.9166233351,0.9999714939,0.9142274954,0.9991447301,0.2570367002,3.984005901427088e-05,0.2779754785,0.0032446695,0.917,1.000,0.914,0.999,0.257,3.984005901427088e-05,0.278,0.003
2413,0.9166233627,0.9999715287,0.9142279171,0.9991447697,0.2570366885,3.9781963345743215e-05,0.2779738719,0.0032446532,0.917,1.000,0.914,0.999,0.257,3.9781963345743215e-05,0.278,0.003
2414,0.9166233901,0.9999715635,0.9142283377,0.9991448092,0.2570366768,3.9723999821814024e-05,0.2779722695,0.003244637,0.917,1.000,0.914,0.999,0.257,3.9723999821814024e-05,0.278,0.003
2415,0.9166234175,0.9999715982,0.9142287571,0.9991448487,0.2570366652,3.966616806415127e-05,0.2779706715,0.0032446208,0.917,1.000,0.914,0.999,0.257,3.966616806415127e-05,0.278,0.003
2416,0.9166234448,0.9999716329,0.9142291754,0.9991448881,0.2570366537,3.960846769558602e-05,0.2779690778,0.0032446046,0.917,1.000,0.914,0.999,0.257,3.960846769558602e-05,0.278,0.003
2417,0.916623472,0.9999716675,0.9142295926,0.9991449274,0.2570366423,3.955089834033419e-05,0.2779674884,0.0032445885,0.917,1.000,0.914,0.999,0.257,3.955089834033419e-05,0.278,0.003
2418,0.9166234991,0.999971702,0.9142300087,0.9991449667,0.2570366309,3.9493459623805415e-05,0.2779659032,0.0032445725,0.917,1.000,0.914,0.999,0.257,3.9493459623805415e-05,0.278,0.003
2419,0.9166235262,0.9999717365,0.9142304236,0.9991450059,0.2570366195,3.943615117251067e-05,0.2779643223,0.0032445565,0.917,1.000,0.914,0.999,0.257,3.943615117251067e-05,0.278,0.003
2420,0.9166235532,0.9999717709,0.9142308374,0.999145045,0.2570366082,3.937897261426855e-05,0.2779627457,0.0032445405,0.917,1.000,0.914,0.999,0.257,3.937897261426855e-05,0.278,0.003
2421,0.9166235801,0.9999718052,0.9142312501,0.9991450841,0.257036597,3.932192357806482e-05,0.2779611733,0.0032445246,0.917,1.000,0.914,0.999,0.257,3.932192357806482e-05,0.278,0.003
2422,0.9166236069,0.9999718395,0.9142316617,0.9991451232,0.2570365859,3.9265003694120494e-05,0.2779596052,0.0032445088,0.917,1.000,0.914,0.999,0.257,3.9265003694120494e-05,0.278,0.003
2423,0.9166236336,0.9999718737,0.9142320722,0.9991451621,0.2570365748,3.9208212593773025e-05,0.2779580413,0.0032444929,0.917,1.000,0.914,0.999,0.257,3.9208212593773025e-05,0.278,0.003
2424,0.9166236603,0.9999719078,0.9142324816,0.999145201,0.2570365637,3.915154990984019e-05,0.2779564816,0.0032444772,0.917,1.000,0.914,0.999,0.257,3.915154990984019e-05,0.278,0.003
2425,0.9166236869,0.9999719419,0.9142328899,0.9991452398,0.2570365527,3.909501527598875e-05,0.2779549261,0.0032444614,0.917,1.000,0.914,0.999,0.257,3.909501527598875e-05,0.278,0.003
2426,0.9166237134,0.9999719759,0.9142332971,0.9991452786,0.2570365418,3.9038608327265285e-05,0.2779533748,0.0032444457,0.917,1.000,0.914,0.999,0.257,3.9038608327265285e-05,0.278,0.003
2427,0.9166237398,0.9999720099,0.9142337032,0.9991453173,0.257036531,3.898232869989709e-05,0.2779518277,0.0032444301,0.917,1.000,0.914,0.999,0.257,3.898232869989709e-05,0.278,0.003
2428,0.9166237662,0.9999720438,0.9142341082,0.999145356,0.2570365202,3.892617603116455e-05,0.2779502847,0.0032444145,0.917,1.000,0.914,0.999,0.257,3.892617603116455e-05,0.278,0.003
2429,0.9166237924,0.9999720776,0.9142345121,0.9991453945,0.2570365094,3.8870149959747174e-05,0.2779487459,0.0032443989,0.917,1.000,0.914,0.999,0.257,3.8870149959747174e-05,0.278,0.003
2430,0.9166238186,0.9999721113,0.9142349149,0.9991454331,0.2570364987,3.881425012530147e-05,0.2779472112,0.0032443834,0.917,1.000,0.914,0.999,0.257,3.881425012530147e-05,0.278,0.003
2431,0.9166238447,0.999972145,0.9142353166,0.9991454715,0.2570364881,3.875847616871815e-05,0.2779456807,0.003244368,0.917,1.000,0.914,0.999,0.257,3.875847616871815e-05,0.278,0.003
2432,0.9166238708,0.9999721787,0.9142357173,0.9991455099,0.2570364775,3.870282773207707e-05,0.2779441543,0.0032443525,0.917,1.000,0.914,0.999,0.257,3.870282773207707e-05,0.278,0.003
2433,0.9166238967,0.9999722122,0.9142361168,0.9991455483,0.257036467,3.8647304458640697e-05,0.277942632,0.0032443371,0.917,1.000,0.914,0.999,0.257,3.8647304458640697e-05,0.278,0.003
2434,0.9166239226,0.9999722458,0.9142365153,0.9991455865,0.2570364565,3.859190599274143e-05,0.2779411137,0.0032443218,0.917,1.000,0.914,0.999,0.257,3.859190599274143e-05,0.278,0.003
2435,0.9166239484,0.9999722792,0.9142369127,0.9991456248,0.2570364461,3.853663197997084e-05,0.2779395996,0.0032443065,0.917,1.000,0.914,0.999,0.257,3.853663197997084e-05,0.278,0.003
2436,0.9166239741,0.9999723126,0.9142373091,0.9991456629,0.2570364357,3.8481482066973e-05,0.2779380896,0.0032442913,0.917,1.000,0.914,0.999,0.257,3.8481482066973e-05,0.278,0.003
2437,0.9166239998,0.9999723459,0.9142377044,0.999145701,0.2570364254,3.8426455901569664e-05,0.2779365836,0.003244276,0.917,1.000,0.914,0.999,0.257,3.8426455901569664e-05,0.278,0.003
2438,0.9166240254,0.9999723792,0.9142380986,0.9991457391,0.2570364152,3.837155313276804e-05,0.2779350817,0.0032442609,0.917,1.000,0.914,0.999,0.257,3.837155313276804e-05,0.278,0.003
2439,0.9166240509,0.9999724124,0.9142384918,0.999145777,0.257036405,3.8316773410696466e-05,0.2779335838,0.0032442457,0.917,1.000,0.914,0.999,0.257,3.8316773410696466e-05,0.278,0.003
2440,0.9166240763,0.9999724455,0.9142388839,0.9991458149,0.2570363949,3.826211638658601e-05,0.2779320899,0.0032442307,0.917,1.000,0.914,0.999,0.257,3.826211638658601e-05,0.278,0.003
2441,0.9166241016,0.9999724786,0.9142392749,0.9991458528,0.2570363848,3.820758171284389e-05,0.2779306001,0.0032442156,0.917,1.000,0.914,0.999,0.257,3.820758171284389e-05,0.278,0.003
2442,0.9166241269,0.9999725116,0.9142396649,0.9991458906,0.2570363748,3.815316904281798e-05,0.2779291143,0.0032442006,0.917,1.000,0.914,0.999,0.257,3.815316904281798e-05,0.278,0.003
2443,0.9166241521,0.9999725446,0.9142400538,0.9991459283,0.2570363648,3.8098878031295504e-05,0.2779276325,0.0032441856,0.917,1.000,0.914,0.999,0.257,3.8098878031295504e-05,0.278,0.003
2444,0.9166241773,0.9999725774,0.9142404417,0.999145966,0.2570363549,3.804470833398423e-05,0.2779261546,0.0032441707,0.917,1.000,0.914,0.999,0.257,3.804470833398423e-05,0.278,0.003
2445,0.9166242023,0.9999726103,0.9142408286,0.9991460036,0.257036345,3.799065960782956e-05,0.2779246808,0.0032441558,0.917,1.000,0.914,0.999,0.257,3.799065960782956e-05,0.278,0.003
2446,0.9166242273,0.999972643,0.9142412144,0.9991460412,0.2570363352,3.793673151068773e-05,0.2779232109,0.003244141,0.917,1.000,0.914,0.999,0.257,3.793673151068773e-05,0.278,0.003
2447,0.9166242522,0.9999726758,0.9142415992,0.9991460787,0.2570363254,3.7882923701592226e-05,0.277921745,0.0032441262,0.917,1.000,0.914,0.999,0.257,3.7882923701592226e-05,0.278,0.003
2448,0.916624277,0.9999727084,0.9142419829,0.9991461161,0.2570363157,3.782923584084282e-05,0.277920283,0.0032441114,0.917,1.000,0.914,0.999,0.257,3.782923584084282e-05,0.278,0.003
2449,0.9166243018,0.999972741,0.9142423656,0.9991461535,0.257036306,3.777566758959875e-05,0.2779188249,0.0032440967,0.917,1.000,0.914,0.999,0.257,3.777566758959875e-05,0.278,0.003
2450,0.9166243265,0.9999727735,0.9142427473,0.9991461908,0.2570362964,3.772221861024727e-05,0.2779173708,0.003244082,0.917,1.000,0.914,0.999,0.257,3.772221861024727e-05,0.278,0.003
2451,0.9166243511,0.999972806,0.9142431279,0.9991462281,0.2570362869,3.766888856624611e-05,0.2779159205,0.0032440674,0.917,1.000,0.914,0.999,0.257,3.766888856624611e-05,0.278,0.003
2452,0.9166243756,0.9999728384,0.9142435076,0.9991462653,0.2570362774,3.761567712212075e-05,0.2779144742,0.0032440528,0.917,1.000,0.914,0.999,0.257,3.761567712212075e-05,0.278,0.003
2453,0.9166244001,0.9999728708,0.9142438862,0.9991463024,0.2570362679,3.75625839435194e-05,0.2779130318,0.0032440382,0.917,1.000,0.914,0.999,0.257,3.75625839435194e-05,0.278,0.003
2454,0.9166244245,0.9999729031,0.9142442638,0.9991463395,0.2570362585,3.750960869710566e-05,0.2779115932,0.0032440237,0.917,1.000,0.914,0.999,0.257,3.750960869710566e-05,0.278,0.003
2455,0.9166244488,0.9999729353,0.9142446403,0.9991463765,0.2570362491,3.74567510506561e-05,0.2779101586,0.0032440092,0.917,1.000,0.914,0.999,0.257,3.74567510506561e-05,0.278,0.003
2456,0.9166244731,0.9999729675,0.9142450159,0.9991464135,0.2570362398,3.740401067305623e-05,0.2779087278,0.0032439948,0.917,1.000,0.914,0.999,0.257,3.740401067305623e-05,0.278,0.003
2457,0.9166244973,0.9999729996,0.9142453904,0.9991464504,0.2570362306,3.735138723418934e-05,0.2779073008,0.0032439804,0.917,1.000,0.914,0.999,0.257,3.735138723418934e-05,0.278,0.003
2458,0.9166245214,0.9999730316,0.914245764,0.9991464873,0.2570362213,3.729888040505578e-05,0.2779058776,0.003243966,0.917,1.000,0.914,0.999,0.257,3.729888040505578e-05,0.278,0.003
2459,0.9166245454,0.9999730636,0.9142461365,0.9991465241,0.2570362122,3.7246489857694774e-05,0.2779044583,0.0032439517,0.917,1.000,0.914,0.999,0.257,3.7246489857694774e-05,0.278,0.003
2460,0.9166245694,0.9999730956,0.914246508,0.9991465608,0.2570362031,3.719421526520049e-05,0.2779030429,0.0032439374,0.917,1.000,0.914,0.999,0.257,3.719421526520049e-05,0.278,0.003
2461,0.9166245933,0.9999731274,0.9142468786,0.9991465975,0.257036194,3.7142056301653245e-05,0.2779016312,0.0032439232,0.917,1.000,0.914,0.999,0.257,3.7142056301653245e-05,0.278,0.003
2462,0.9166246172,0.9999731593,0.9142472481,0.9991466341,0.257036185,3.709001264234251e-05,0.2779002233,0.003243909,0.917,1.000,0.914,0.999,0.257,3.709001264234251e-05,0.278,0.003
2463,0.9166246409,0.999973191,0.9142476166,0.9991466707,0.257036176,3.703808396347806e-05,0.2778988192,0.0032438948,0.917,1.000,0.914,0.999,0.257,3.703808396347806e-05,0.278,0.003
2464,0.9166246646,0.9999732227,0.9142479842,0.9991467072,0.2570361671,3.6986269942326455e-05,0.2778974189,0.0032438807,0.917,1.000,0.914,0.999,0.257,3.6986269942326455e-05,0.278,0.003
2465,0.9166246882,0.9999732544,0.9142483508,0.9991467437,0.2570361582,3.693457025716677e-05,0.2778960223,0.0032438666,0.917,1.000,0.914,0.999,0.257,3.693457025716677e-05,0.278,0.003
2466,0.9166247118,0.999973286,0.9142487163,0.9991467801,0.2570361494,3.6882984587309635e-05,0.2778946295,0.0032438525,0.917,1.000,0.914,0.999,0.257,3.6882984587309635e-05,0.278,0.003
2467,0.9166247353,0.9999733175,0.9142490809,0.9991468164,0.2570361406,3.683151261328854e-05,0.2778932405,0.0032438385,0.917,1.000,0.914,0.999,0.257,3.683151261328854e-05,0.278,0.003
2468,0.9166247587,0.999973349,0.9142494445,0.9991468527,0.2570361319,3.678015401645622e-05,0.2778918551,0.0032438245,0.917,1.000,0.914,0.999,0.257,3.678015401645622e-05,0.278,0.003
2469,0.916624782,0.9999733804,0.9142498072,0.9991468889,0.2570361232,3.672890847921973e-05,0.2778904736,0.0032438105,0.917,1.000,0.914,0.999,0.257,3.672890847921973e-05,0.278,0.003
2470,0.9166248053,0.9999734117,0.9142501688,0.9991469251,0.2570361146,3.6677775685059534e-05,0.2778890957,0.0032437966,0.917,1.000,0.914,0.999,0.257,3.6677775685059534e-05,0.278,0.003
2471,0.9166248285,0.999973443,0.9142505295,0.9991469612,0.257036106,3.6626755318442826e-05,0.2778877215,0.0032437828,0.917,1.000,0.914,0.999,0.257,3.6626755318442826e-05,0.278,0.003
2472,0.9166248517,0.9999734743,0.9142508892,0.9991469973,0.2570360974,3.6575847064802234e-05,0.277886351,0.0032437689,0.917,1.000,0.914,0.999,0.257,3.6575847064802234e-05,0.278,0.003
2473,0.9166248748,0.9999735055,0.914251248,0.9991470333,0.2570360889,3.6525050610683986e-05,0.2778849842,0.0032437551,0.917,1.000,0.914,0.999,0.257,3.6525050610683986e-05,0.278,0.003
2474,0.9166248978,0.9999735366,0.9142516058,0.9991470692,0.2570360805,3.647436564352267e-05,0.2778836211,0.0032437413,0.917,1.000,0.914,0.999,0.257,3.647436564352267e-05,0.278,0.003
2475,0.9166249207,0.9999735677,0.9142519626,0.9991471051,0.2570360721,3.642379185184228e-05,0.2778822616,0.0032437276,0.917,1.000,0.914,0.999,0.257,3.642379185184228e-05,0.278,0.003
2476,0.9166249436,0.9999735987,0.9142523185,0.999147141,0.2570360637,3.6373328925166054e-05,0.2778809058,0.0032437139,0.917,1.000,0.914,0.999,0.257,3.6373328925166054e-05,0.278,0.003
2477,0.9166249664,0.9999736297,0.9142526734,0.9991471768,0.2570360554,3.632297655393895e-05,0.2778795537,0.0032437003,0.917,1.000,0.914,0.999,0.257,3.632297655393895e-05,0.278,0.003
2478,0.9166249891,0.9999736606,0.9142530273,0.9991472125,0.2570360471,3.627273442964696e-05,0.2778782052,0.0032436866,0.917,1.000,0.914,0.999,0.257,3.627273442964696e-05,0.278,0.003
2479,0.9166250118,0.9999736914,0.9142533803,0.9991472482,0.2570360389,3.622260224479966e-05,0.2778768603,0.0032436731,0.917,1.000,0.914,0.999,0.257,3.622260224479966e-05,0.278,0.003
2480,0.9166250344,0.9999737222,0.9142537324,0.9991472838,0.2570360307,3.61725796928149e-05,0.277875519,0.0032436595,0.917,1.000,0.914,0.999,0.257,3.61725796928149e-05,0.278,0.003
2481,0.916625057,0.9999737529,0.9142540835,0.9991473193,0.2570360225,3.612266646813304e-05,0.2778741813,0.003243646,0.917,1.000,0.914,0.999,0.257,3.612266646813304e-05,0.278,0.003
2482,0.9166250794,0.9999737836,0.9142544337,0.9991473549,0.2570360144,3.607286226611019e-05,0.2778728472,0.0032436325,0.917,1.000,0.914,0.999,0.257,3.607286226611019e-05,0.278,0.003
2483,0.9166251018,0.9999738142,0.9142547829,0.9991473903,0.2570360064,3.60231667831809e-05,0.2778715167,0.0032436191,0.917,1.000,0.914,0.999,0.257,3.60231667831809e-05,0.278,0.003
2484,0.9166251242,0.9999738448,0.9142551312,0.9991474257,0.2570359983,3.5973579716745754e-05,0.2778701898,0.0032436056,0.917,1.000,0.914,0.999,0.257,3.5973579716745754e-05,0.278,0.003
2485,0.9166251465,0.9999738753,0.9142554785,0.9991474611,0.2570359904,3.592410076511586e-05,0.2778688664,0.0032435923,0.917,1.000,0.914,0.999,0.257,3.592410076511586e-05,0.278,0.003
2486,0.9166251687,0.9999739058,0.9142558249,0.9991474964,0.2570359824,3.5874729627517816e-05,0.2778675466,0.0032435789,0.917,1.000,0.914,0.999,0.257,3.5874729627517816e-05,0.278,0.003
2487,0.9166251908,0.9999739362,0.9142561704,0.9991475316,0.2570359745,3.582546600425244e-05,0.2778662304,0.0032435656,0.917,1.000,0.914,0.999,0.257,3.582546600425244e-05,0.278,0.003
2488,0.9166252129,0.9999739665,0.914256515,0.9991475668,0.2570359667,3.5776309596519195e-05,0.2778649177,0.0032435523,0.917,1.000,0.914,0.999,0.257,3.5776309596519195e-05,0.278,0.003
2489,0.9166252349,0.9999739968,0.9142568586,0.9991476019,0.2570359589,3.5727260106479526e-05,0.2778636085,0.0032435391,0.917,1.000,0.914,0.999,0.257,3.5727260106479526e-05,0.278,0.003
2490,0.9166252569,0.9999740271,0.9142572013,0.999147637,0.2570359511,3.567831723728412e-05,0.2778623028,0.0032435259,0.917,1.000,0.914,0.999,0.257,3.567831723728412e-05,0.278,0.003
2491,0.9166252788,0.9999740573,0.9142575431,0.999147672,0.2570359434,3.5629480693041755e-05,0.2778610006,0.0032435127,0.917,1.000,0.914,0.999,0.257,3.5629480693041755e-05,0.278,0.003
2492,0.9166253006,0.9999740874,0.914257884,0.999147707,0.2570359357,3.558075017842857e-05,0.277859702,0.0032434996,0.917,1.000,0.914,0.999,0.257,3.558075017842857e-05,0.278,0.003
2493,0.9166253224,0.9999741175,0.9142582239,0.9991477419,0.2570359281,3.553212539963903e-05,0.2778584068,0.0032434865,0.917,1.000,0.914,0.999,0.257,3.553212539963903e-05,0.278,0.003
2494,0.9166253441,0.9999741475,0.914258563,0.9991477768,0.2570359205,3.548360606330551e-05,0.2778571151,0.0032434734,0.917,1.000,0.914,0.999,0.257,3.548360606330551e-05,0.278,0.003
2495,0.9166253657,0.9999741775,0.9142589011,0.9991478116,0.2570359129,3.5435191877456254e-05,0.2778558269,0.0032434604,0.917,1.000,0.914,0.999,0.257,3.5435191877456254e-05,0.278,0.003
2496,0.9166253873,0.9999742074,0.9142592383,0.9991478464,0.2570359054,3.538688255074492e-05,0.2778545421,0.0032434474,0.917,1.000,0.914,0.999,0.257,3.538688255074492e-05,0.278,0.003
2497,0.9166254088,0.9999742373,0.9142595746,0.9991478811,0.2570358979,3.533867779294454e-05,0.2778532608,0.0032434344,0.917,1.000,0.914,0.999,0.257,3.533867779294454e-05,0.278,0.003
2498,0.9166254303,0.9999742671,0.9142599101,0.9991479157,0.2570358905,3.5290577314563236e-05,0.2778519829,0.0032434214,0.917,1.000,0.914,0.999,0.257,3.5290577314563236e-05,0.278,0.003
2499,0.9166254517,0.9999742968,0.9142602446,0.9991479503,0.2570358831,3.5242580827208316e-05,0.2778507085,0.0032434085,0.917,1.000,0.914,0.999,0.257,3.5242580827208316e-05,0.278,0.003
2500,0.916625473,0.9999743265,0.9142605782,0.9991479849,0.2570358757,3.519468804331003e-05,0.2778494374,0.0032433957,0.917,1.000,0.914,0.999,0.257,3.519468804331003e-05,0.278,0.003
2501,0.9166254943,0.9999743562,0.9142609109,0.9991480194,0.2570358684,3.5146898676170927e-05,0.2778481698,0.0032433828,0.917,1.000,0.914,0.999,0.257,3.5146898676170927e-05,0.278,0.003
2502,0.9166255155,0.9999743858,0.9142612427,0.9991480538,0.2570358611,3.5099212439987216e-05,0.2778469056,0.00324337,0.917,1.000,0.914,0.999,0.257,3.5099212439987216e-05,0.278,0.003
2503,0.9166255366,0.9999744153,0.9142615736,0.9991480882,0.2570358538,3.505162904996114e-05,0.2778456448,0.0032433572,0.917,1.000,0.914,0.999,0.257,3.505162904996114e-05,0.278,0.003
2504,0.9166255577,0.9999744448,0.9142619037,0.9991481226,0.2570358466,3.500414822216777e-05,0.2778443874,0.0032433445,0.917,1.000,0.914,0.999,0.257,3.500414822216777e-05,0.278,0.003
2505,0.9166255787,0.9999744742,0.9142622328,0.9991481569,0.2570358395,3.49567696736064e-05,0.2778431334,0.0032433318,0.917,1.000,0.914,0.999,0.257,3.49567696736064e-05,0.278,0.003
2506,0.9166255997,0.9999745036,0.9142625611,0.9991481911,0.2570358323,3.4909493122212986e-05,0.2778418827,0.0032433191,0.917,1.000,0.914,0.999,0.257,3.4909493122212986e-05,0.278,0.003
2507,0.9166256205,0.999974533,0.9142628885,0.9991482253,0.2570358252,3.486231828666111e-05,0.2778406354,0.0032433064,0.917,1.000,0.914,0.999,0.257,3.486231828666111e-05,0.278,0.003
2508,0.9166256414,0.9999745622,0.914263215,0.9991482594,0.2570358182,3.481524488679882e-05,0.2778393914,0.0032432938,0.917,1.000,0.914,0.999,0.257,3.481524488679882e-05,0.278,0.003
2509,0.9166256622,0.9999745915,0.9142635406,0.9991482935,0.2570358112,3.476827264285613e-05,0.2778381508,0.0032432812,0.917,1.000,0.914,0.999,0.257,3.476827264285613e-05,0.278,0.003
2510,0.9166256829,0.9999746206,0.9142638654,0.9991483275,0.2570358042,3.472140127658564e-05,0.2778369135,0.0032432686,0.917,1.000,0.914,0.999,0.257,3.472140127658564e-05,0.278,0.003
2511,0.9166257035,0.9999746498,0.9142641893,0.9991483615,0.2570357972,3.46746305100631e-05,0.2778356795,0.0032432561,0.917,1.000,0.914,0.999,0.257,3.46746305100631e-05,0.278,0.003
2512,0.9166257241,0.9999746788,0.9142645123,0.9991483955,0.2570357903,3.4627960066602667e-05,0.2778344489,0.0032432436,0.917,1.000,0.914,0.999,0.257,3.4627960066602667e-05,0.278,0.003
2513,0.9166257447,0.9999747079,0.9142648345,0.9991484293,0.2570357835,3.458138967004271e-05,0.2778332215,0.0032432312,0.917,1.000,0.914,0.999,0.257,3.458138967004271e-05,0.278,0.003
2514,0.9166257651,0.9999747368,0.9142651557,0.9991484632,0.2570357766,3.453491904548231e-05,0.2778319975,0.0032432187,0.917,1.000,0.914,0.999,0.257,3.453491904548231e-05,0.278,0.003
2515,0.9166257856,0.9999747658,0.9142654762,0.9991484969,0.2570357698,3.448854791879972e-05,0.2778307767,0.0032432063,0.917,1.000,0.914,0.999,0.257,3.448854791879972e-05,0.278,0.003
2516,0.9166258059,0.9999747946,0.9142657957,0.9991485307,0.2570357631,3.4442276016654756e-05,0.2778295592,0.0032431939,0.917,1.000,0.914,0.999,0.257,3.4442276016654756e-05,0.278,0.003
2517,0.9166258262,0.9999748234,0.9142661144,0.9991485644,0.2570357563,3.43961030665961e-05,0.277828345,0.0032431816,0.917,1.000,0.914,0.999,0.257,3.43961030665961e-05,0.278,0.003
2518,0.9166258464,0.9999748522,0.9142664323,0.999148598,0.2570357496,3.435002879707051e-05,0.277827134,0.0032431693,0.917,1.000,0.914,0.999,0.257,3.435002879707051e-05,0.278,0.003
2519,0.9166258666,0.9999748809,0.9142667493,0.9991486316,0.257035743,3.430405293729415e-05,0.2778259263,0.003243157,0.917,1.000,0.914,0.999,0.257,3.430405293729415e-05,0.278,0.003
2520,0.9166258867,0.9999749096,0.9142670654,0.9991486651,0.2570357364,3.425817521744884e-05,0.2778247218,0.0032431447,0.917,1.000,0.914,0.999,0.257,3.425817521744884e-05,0.278,0.003
2521,0.9166259068,0.9999749382,0.9142673807,0.9991486986,0.2570357298,3.421239536850433e-05,0.2778235206,0.0032431325,0.917,1.000,0.914,0.999,0.257,3.421239536850433e-05,0.278,0.003
2522,0.9166259268,0.9999749668,0.9142676952,0.999148732,0.2570357232,3.4166713122274615e-05,0.2778223226,0.0032431203,0.917,1.000,0.914,0.999,0.257,3.4166713122274615e-05,0.278,0.003
2523,0.9166259468,0.9999749953,0.9142680088,0.9991487654,0.2570357167,3.412112821150014e-05,0.2778211278,0.0032431081,0.917,1.000,0.914,0.999,0.257,3.412112821150014e-05,0.278,0.003
2524,0.9166259667,0.9999750237,0.9142683216,0.9991487987,0.2570357102,3.4075640369653695e-05,0.2778199362,0.003243096,0.917,1.000,0.914,0.999,0.257,3.4075640369653695e-05,0.278,0.003
2525,0.9166259865,0.9999750521,0.9142686335,0.999148832,0.2570357038,3.403024933117639e-05,0.2778187478,0.0032430839,0.917,1.000,0.914,0.999,0.257,3.403024933117639e-05,0.278,0.003
2526,0.9166260063,0.9999750805,0.9142689446,0.9991488652,0.2570356974,3.398495483118908e-05,0.2778175626,0.0032430718,0.917,1.000,0.914,0.999,0.257,3.398495483118908e-05,0.278,0.003
2527,0.916626026,0.9999751088,0.9142692548,0.9991488984,0.257035691,3.3939756605771356e-05,0.2778163806,0.0032430597,0.917,1.000,0.914,0.999,0.257,3.3939756605771356e-05,0.278,0.003
2528,0.9166260456,0.9999751371,0.9142695642,0.9991489315,0.2570356847,3.3894654391807775e-05,0.2778152017,0.0032430477,0.917,1.000,0.914,0.999,0.257,3.3894654391807775e-05,0.278,0.003
2529,0.9166260652,0.9999751653,0.9142698728,0.9991489646,0.2570356784,3.384964792699655e-05,0.277814026,0.0032430357,0.917,1.000,0.914,0.999,0.257,3.384964792699655e-05,0.278,0.003
2530,0.9166260848,0.9999751934,0.9142701806,0.9991489977,0.2570356721,3.3804736949820596e-05,0.2778128535,0.0032430238,0.917,1.000,0.914,0.999,0.257,3.3804736949820596e-05,0.278,0.003
2531,0.9166261043,0.9999752216,0.9142704875,0.9991490306,0.2570356658,3.375992119963746e-05,0.2778116841,0.0032430118,0.917,1.000,0.914,0.999,0.257,3.375992119963746e-05,0.278,0.003
2532,0.9166261237,0.9999752496,0.9142707936,0.9991490636,0.2570356596,3.371520041667141e-05,0.2778105178,0.0032429999,0.917,1.000,0.914,0.999,0.257,3.371520041667141e-05,0.278,0.003
2533,0.9166261431,0.9999752776,0.9142710989,0.9991490965,0.2570356535,3.367057434187585e-05,0.2778093547,0.003242988,0.917,1.000,0.914,0.999,0.257,3.367057434187585e-05,0.278,0.003
2534,0.9166261624,0.9999753056,0.9142714034,0.9991491293,0.2570356473,3.362604271707336e-05,0.2778081947,0.0032429762,0.917,1.000,0.914,0.999,0.257,3.362604271707336e-05,0.278,0.003
2535,0.9166261817,0.9999753335,0.9142717071,0.9991491621,0.2570356412,3.3581605284883876e-05,0.2778070378,0.0032429643,0.917,1.000,0.914,0.999,0.257,3.3581605284883876e-05,0.278,0.003
2536,0.9166262009,0.9999753614,0.9142720099,0.9991491949,0.2570356351,3.3537261788729564e-05,0.2778058841,0.0032429525,0.917,1.000,0.914,0.999,0.257,3.3537261788729564e-05,0.278,0.003
2537,0.9166262201,0.9999753892,0.9142723119,0.9991492276,0.2570356291,3.349301197286332e-05,0.2778047334,0.0032429408,0.917,1.000,0.914,0.999,0.257,3.349301197286332e-05,0.278,0.003
2538,0.9166262392,0.999975417,0.9142726131,0.9991492602,0.2570356231,3.344885558228522e-05,0.2778035858,0.003242929,0.917,1.000,0.914,0.999,0.257,3.344885558228522e-05,0.278,0.003
2539,0.9166262582,0.9999754447,0.9142729136,0.9991492928,0.2570356171,3.3404792362902464e-05,0.2778024412,0.0032429173,0.917,1.000,0.914,0.999,0.257,3.3404792362902464e-05,0.278,0.003
2540,0.9166262772,0.9999754723,0.9142732132,0.9991493254,0.2570356111,3.3360822061292315e-05,0.2778012998,0.0032429056,0.917,1.000,0.914,0.999,0.257,3.3360822061292315e-05,0.278,0.003
2541,0.9166262961,0.9999755,0.914273512,0.9991493579,0.2570356052,3.331694442492519e-05,0.2778001614,0.003242894,0.917,1.000,0.914,0.999,0.257,3.331694442492519e-05,0.278,0.003
2542,0.916626315,0.9999755275,0.91427381,0.9991493903,0.2570355993,3.327315920204149e-05,0.2777990261,0.0032428823,0.917,1.000,0.914,0.999,0.257,3.327315920204149e-05,0.278,0.003
2543,0.9166263338,0.9999755551,0.9142741072,0.9991494227,0.2570355935,3.322946614166882e-05,0.2777978938,0.0032428707,0.917,1.000,0.914,0.999,0.257,3.322946614166882e-05,0.278,0.003
2544,0.9166263526,0.9999755826,0.9142744036,0.9991494551,0.2570355876,3.318586499359124e-05,0.2777967645,0.0032428591,0.917,1.000,0.914,0.999,0.257,3.318586499359124e-05,0.278,0.003
2545,0.9166263713,0.99997561,0.9142746992,0.9991494874,0.2570355818,3.314235550841582e-05,0.2777956383,0.0032428476,0.917,1.000,0.914,0.999,0.257,3.314235550841582e-05,0.278,0.003
2546,0.91662639,0.9999756374,0.914274994,0.9991495197,0.2570355761,3.30989374375342e-05,0.2777945151,0.003242836,0.917,1.000,0.914,0.999,0.257,3.30989374375342e-05,0.278,0.003
2547,0.9166264086,0.9999756647,0.914275288,0.9991495519,0.2570355704,3.305561053309967e-05,0.2777933949,0.0032428245,0.917,1.000,0.914,0.999,0.257,3.305561053309967e-05,0.278,0.003
2548,0.9166264272,0.999975692,0.9142755812,0.9991495841,0.2570355647,3.301237454801387e-05,0.2777922777,0.0032428131,0.917,1.000,0.914,0.999,0.257,3.301237454801387e-05,0.278,0.003
2549,0.9166264457,0.9999757192,0.9142758737,0.9991496162,0.257035559,3.29692292359428e-05,0.2777911635,0.0032428016,0.917,1.000,0.914,0.999,0.257,3.29692292359428e-05,0.278,0.003
2550,0.9166264641,0.9999757464,0.9142761653,0.9991496483,0.2570355533,3.2926174351519295e-05,0.2777900523,0.0032427902,0.917,1.000,0.914,0.999,0.257,3.2926174351519295e-05,0.278,0.003
2551,0.9166264825,0.9999757736,0.9142764562,0.9991496803,0.2570355477,3.288320964986381e-05,0.2777889441,0.0032427788,0.917,1.000,0.914,0.999,0.257,3.288320964986381e-05,0.278,0.003
2552,0.9166265009,0.9999758007,0.9142767463,0.9991497123,0.2570355421,3.284033488705588e-05,0.2777878389,0.0032427674,0.917,1.000,0.914,0.999,0.257,3.284033488705588e-05,0.278,0.003
2553,0.9166265191,0.9999758277,0.9142770356,0.9991497443,0.2570355366,3.279754981983402e-05,0.2777867366,0.0032427561,0.917,1.000,0.914,0.999,0.257,3.279754981983402e-05,0.278,0.003
2554,0.9166265374,0.9999758547,0.9142773242,0.9991497761,0.2570355311,3.2754854205750836e-05,0.2777856373,0.0032427447,0.917,1.000,0.914,0.999,0.257,3.2754854205750836e-05,0.278,0.003
2555,0.9166265556,0.9999758817,0.914277612,0.999149808,0.2570355256,3.271224780309408e-05,0.2777845409,0.0032427334,0.917,1.000,0.914,0.999,0.257,3.271224780309408e-05,0.278,0.003
2556,0.9166265737,0.9999759086,0.914277899,0.9991498398,0.2570355201,3.266973037090639e-05,0.2777834474,0.0032427222,0.917,1.000,0.914,0.999,0.257,3.266973037090639e-05,0.278,0.003
2557,0.9166265918,0.9999759354,0.9142781852,0.9991498716,0.2570355147,3.2627301668999024e-05,0.2777823569,0.0032427109,0.917,1.000,0.914,0.999,0.257,3.2627301668999024e-05,0.278,0.003
2558,0.9166266098,0.9999759623,0.9142784707,0.9991499033,0.2570355093,3.2584961457959145e-05,0.2777812694,0.0032426997,0.917,1.000,0.914,0.999,0.257,3.2584961457959145e-05,0.278,0.003
2559,0.9166266278,0.999975989,0.9142787554,0.9991499349,0.2570355039,3.254270949906546e-05,0.2777801847,0.0032426885,0.917,1.000,0.914,0.999,0.257,3.254270949906546e-05,0.278,0.003
2560,0.9166266457,0.9999760158,0.9142790393,0.9991499666,0.2570354985,3.2500545554368496e-05,0.2777791029,0.0032426773,0.917,1.000,0.914,0.999,0.257,3.2500545554368496e-05,0.278,0.003
2561,0.9166266636,0.9999760424,0.9142793225,0.9991499981,0.2570354932,3.245846938666431e-05,0.2777780241,0.0032426662,0.917,1.000,0.914,0.999,0.257,3.245846938666431e-05,0.278,0.003
2562,0.9166266814,0.9999760691,0.9142796049,0.9991500297,0.2570354879,3.2416480759528056e-05,0.2777769481,0.0032426551,0.917,1.000,0.914,0.999,0.257,3.2416480759528056e-05,0.278,0.003
2563,0.9166266992,0.9999760957,0.9142798865,0.9991500611,0.2570354827,3.2374579437264824e-05,0.277775875,0.003242644,0.917,1.000,0.914,0.999,0.257,3.2374579437264824e-05,0.278,0.003
2564,0.9166267169,0.9999761222,0.9142801674,0.9991500926,0.2570354774,3.233276518472096e-05,0.2777748048,0.0032426329,0.917,1.000,0.914,0.999,0.257,3.233276518472096e-05,0.278,0.003
2565,0.9166267346,0.9999761487,0.9142804476,0.999150124,0.2570354722,3.229103776768095e-05,0.2777737375,0.0032426218,0.917,1.000,0.914,0.999,0.257,3.229103776768095e-05,0.278,0.003
2566,0.9166267522,0.9999761751,0.914280727,0.9991501553,0.257035467,3.224939695260087e-05,0.277772673,0.0032426108,0.917,1.000,0.914,0.999,0.257,3.224939695260087e-05,0.278,0.003
2567,0.9166267698,0.9999762015,0.9142810056,0.9991501866,0.2570354619,3.220784250673545e-05,0.2777716114,0.0032425998,0.917,1.000,0.914,0.999,0.257,3.220784250673545e-05,0.278,0.003
2568,0.9166267873,0.9999762279,0.9142812836,0.9991502179,0.2570354568,3.21663741979994e-05,0.2777705526,0.0032425888,0.917,1.000,0.914,0.999,0.257,3.21663741979994e-05,0.278,0.003
2569,0.9166268048,0.9999762542,0.9142815607,0.9991502491,0.2570354517,3.2124991795068076e-05,0.2777694967,0.0032425779,0.917,1.000,0.914,0.999,0.257,3.2124991795068076e-05,0.278,0.003
2570,0.9166268222,0.9999762805,0.9142818371,0.9991502803,0.2570354466,3.208369506725974e-05,0.2777684436,0.003242567,0.917,1.000,0.914,0.999,0.257,3.208369506725974e-05,0.278,0.003
2571,0.9166268395,0.9999763067,0.9142821128,0.9991503114,0.2570354415,3.20424837846664e-05,0.2777673933,0.0032425561,0.917,1.000,0.914,0.999,0.257,3.20424837846664e-05,0.278,0.003
2572,0.9166268569,0.9999763329,0.9142823877,0.9991503425,0.2570354365,3.2001357718070355e-05,0.2777663458,0.0032425452,0.917,1.000,0.914,0.999,0.257,3.2001357718070355e-05,0.278,0.003
2573,0.9166268741,0.999976359,0.9142826619,0.9991503735,0.2570354315,3.196031663899805e-05,0.2777653012,0.0032425343,0.917,1.000,0.914,0.999,0.257,3.196031663899805e-05,0.278,0.003
2574,0.9166268914,0.9999763851,0.9142829354,0.9991504045,0.2570354266,3.191936031968252e-05,0.2777642593,0.0032425235,0.917,1.000,0.914,0.999,0.257,3.191936031968252e-05,0.278,0.003
2575,0.9166269085,0.9999764111,0.9142832081,0.9991504355,0.2570354216,3.187848853304721e-05,0.2777632202,0.0032425127,0.917,1.000,0.914,0.999,0.257,3.187848853304721e-05,0.278,0.003
2576,0.9166269256,0.9999764371,0.9142834801,0.9991504664,0.2570354167,3.183770105272529e-05,0.2777621839,0.0032425019,0.917,1.000,0.914,0.999,0.257,3.183770105272529e-05,0.278,0.003
2577,0.9166269427,0.9999764631,0.9142837514,0.9991504972,0.2570354118,3.179699765306386e-05,0.2777611504,0.0032424911,0.917,1.000,0.914,0.999,0.257,3.179699765306386e-05,0.278,0.003
2578,0.9166269597,0.999976489,0.9142840219,0.999150528,0.257035407,3.17563781090737e-05,0.2777601197,0.0032424804,0.917,1.000,0.914,0.999,0.257,3.17563781090737e-05,0.278,0.003
2579,0.9166269767,0.9999765149,0.9142842918,0.9991505588,0.2570354021,3.171584219653492e-05,0.2777590917,0.0032424696,0.917,1.000,0.914,0.999,0.257,3.171584219653492e-05,0.278,0.003
2580,0.9166269936,0.9999765407,0.9142845609,0.9991505895,0.2570353973,3.1675389691864794e-05,0.2777580665,0.0032424589,0.917,1.000,0.914,0.999,0.257,3.1675389691864794e-05,0.278,0.003
2581,0.9166270105,0.9999765665,0.9142848292,0.9991506202,0.2570353925,3.163502037218299e-05,0.277757044,0.0032424483,0.917,1.000,0.914,0.999,0.257,3.163502037218299e-05,0.278,0.003
2582,0.9166270273,0.9999765922,0.9142850969,0.9991506509,0.2570353878,3.1594734015330975e-05,0.2777560243,0.0032424376,0.917,1.000,0.914,0.999,0.257,3.1594734015330975e-05,0.278,0.003
2583,0.9166270441,0.9999766179,0.9142853638,0.9991506815,0.2570353831,3.1554530399793994e-05,0.2777550073,0.003242427,0.917,1.000,0.914,0.999,0.257,3.1554530399793994e-05,0.278,0.003
2584,0.9166270609,0.9999766435,0.91428563,0.999150712,0.2570353783,3.1514409304775427e-05,0.277753993,0.0032424164,0.917,1.000,0.914,0.999,0.257,3.1514409304775427e-05,0.278,0.003
2585,0.9166270775,0.9999766691,0.9142858956,0.9991507425,0.2570353737,3.1474370510148336e-05,0.2777529815,0.0032424058,0.917,1.000,0.914,0.999,0.257,3.1474370510148336e-05,0.278,0.003
2586,0.9166270942,0.9999766947,0.9142861603,0.999150773,0.257035369,3.143441379646525e-05,0.2777519726,0.0032423952,0.917,1.000,0.914,0.999,0.257,3.143441379646525e-05,0.278,0.003
2587,0.9166271108,0.9999767202,0.9142864244,0.9991508034,0.2570353644,3.1394538944991904e-05,0.2777509665,0.0032423847,0.917,1.000,0.914,0.999,0.257,3.1394538944991904e-05,0.278,0.003
2588,0.9166271273,0.9999767457,0.9142866878,0.9991508338,0.2570353598,3.1354745737616236e-05,0.277749963,0.0032423742,0.917,1.000,0.914,0.999,0.257,3.1354745737616236e-05,0.278,0.003
2589,0.9166271438,0.9999767711,0.9142869505,0.9991508641,0.2570353552,3.13150339569147e-05,0.2777489623,0.0032423637,0.917,1.000,0.914,0.999,0.257,3.13150339569147e-05,0.278,0.003
2590,0.9166271603,0.9999767965,0.9142872125,0.9991508944,0.2570353506,3.127540338618039e-05,0.2777479642,0.0032423532,0.917,1.000,0.914,0.999,0.257,3.127540338618039e-05,0.278,0.003
2591,0.9166271767,0.9999768218,0.9142874737,0.9991509247,0.2570353461,3.1235853809303994e-05,0.2777469688,0.0032423427,0.917,1.000,0.914,0.999,0.257,3.1235853809303994e-05,0.278,0.003
2592,0.916627193,0.9999768471,0.9142877343,0.9991509549,0.2570353416,3.119638501095833e-05,0.2777459761,0.0032423323,0.917,1.000,0.914,0.999,0.257,3.119638501095833e-05,0.278,0.003
2593,0.9166272093,0.9999768724,0.9142879942,0.9991509851,0.2570353371,3.115699677638907e-05,0.277744986,0.0032423219,0.917,1.000,0.914,0.999,0.257,3.115699677638907e-05,0.278,0.003
2594,0.9166272256,0.9999768976,0.9142882533,0.9991510152,0.2570353326,3.111768889161976e-05,0.2777439986,0.0032423115,0.917,1.000,0.914,0.999,0.257,3.111768889161976e-05,0.278,0.003
2595,0.9166272418,0.9999769228,0.9142885118,0.9991510453,0.2570353282,3.10784611431411e-05,0.2777430138,0.0032423011,0.917,1.000,0.914,0.999,0.257,3.10784611431411e-05,0.278,0.003
2596,0.916627258,0.9999769479,0.9142887696,0.9991510753,0.2570353238,3.103931331812148e-05,0.2777420316,0.0032422908,0.917,1.000,0.914,0.999,0.257,3.103931331812148e-05,0.278,0.003
2597,0.9166272741,0.999976973,0.9142890267,0.9991511053,0.2570353194,3.1000245204637256e-05,0.2777410521,0.0032422804,0.917,1.000,0.914,0.999,0.257,3.1000245204637256e-05,0.278,0.003
2598,0.9166272902,0.999976998,0.9142892831,0.9991511353,0.257035315,3.09612565911893e-05,0.2777400752,0.0032422701,0.917,1.000,0.914,0.999,0.257,3.09612565911893e-05,0.278,0.003
2599,0.9166273062,0.999977023,0.9142895389,0.9991511652,0.2570353107,3.0922347266973444e-05,0.277739101,0.0032422598,0.917,1.000,0.914,0.999,0.257,3.0922347266973444e-05,0.278,0.003
2600,0.9166273222,0.999977048,0.9142897939,0.9991511951,0.2570353063,3.088351702184831e-05,0.2777381293,0.0032422496,0.917,1.000,0.914,0.999,0.257,3.088351702184831e-05,0.278,0.003
2601,0.9166273381,0.9999770729,0.9142900482,0.9991512249,0.257035302,3.0844765646365595e-05,0.2777371602,0.0032422393,0.917,1.000,0.914,0.999,0.257,3.0844765646365595e-05,0.278,0.003
2602,0.916627354,0.9999770978,0.9142903019,0.9991512547,0.2570352978,3.080609293160001e-05,0.2777361938,0.0032422291,0.917,1.000,0.914,0.999,0.257,3.080609293160001e-05,0.278,0.003
2603,0.9166273698,0.9999771226,0.9142905549,0.9991512844,0.2570352935,3.076749866942116e-05,0.2777352299,0.0032422189,0.917,1.000,0.914,0.999,0.257,3.076749866942116e-05,0.278,0.003
2604,0.9166273856,0.9999771474,0.9142908072,0.9991513142,0.2570352893,3.072898265225755e-05,0.2777342686,0.0032422087,0.917,1.000,0.914,0.999,0.257,3.072898265225755e-05,0.278,0.003
2605,0.9166274014,0.9999771721,0.9142910589,0.9991513438,0.2570352851,3.069054467320695e-05,0.2777333099,0.0032421985,0.917,1.000,0.914,0.999,0.257,3.069054467320695e-05,0.278,0.003
2606,0.9166274171,0.9999771968,0.9142913098,0.9991513735,0.2570352809,3.065218452597309e-05,0.2777323537,0.0032421884,0.917,1.000,0.914,0.999,0.257,3.065218452597309e-05,0.278,0.003
2607,0.9166274328,0.9999772215,0.9142915601,0.999151403,0.2570352767,3.061390200490924e-05,0.2777314001,0.0032421783,0.917,1.000,0.914,0.999,0.257,3.061390200490924e-05,0.278,0.003
2608,0.9166274484,0.9999772461,0.9142918098,0.9991514326,0.2570352726,3.05756969050003e-05,0.2777304491,0.0032421682,0.917,1.000,0.914,0.999,0.257,3.05756969050003e-05,0.278,0.003
2609,0.916627464,0.9999772707,0.9142920587,0.9991514621,0.2570352684,3.0537569021891566e-05,0.2777295006,0.0032421581,0.917,1.000,0.914,0.999,0.257,3.0537569021891566e-05,0.278,0.003
2610,0.9166274795,0.9999772952,0.914292307,0.9991514915,0.2570352643,3.0499518151814854e-05,0.2777285547,0.003242148,0.917,1.000,0.914,0.999,0.257,3.0499518151814854e-05,0.278,0.003
2611,0.916627495,0.9999773197,0.9142925546,0.999151521,0.2570352603,3.0461544091604052e-05,0.2777276112,0.003242138,0.917,1.000,0.914,0.999,0.257,3.0461544091604052e-05,0.278,0.003
2612,0.9166275105,0.9999773442,0.9142928016,0.9991515503,0.2570352562,3.0423646638805873e-05,0.2777266703,0.0032421279,0.917,1.000,0.914,0.999,0.257,3.0423646638805873e-05,0.278,0.003
2613,0.9166275259,0.9999773686,0.9142930479,0.9991515797,0.2570352522,3.0385825591570946e-05,0.277725732,0.0032421179,0.917,1.000,0.914,0.999,0.257,3.0385825591570946e-05,0.278,0.003
2614,0.9166275412,0.999977393,0.9142932935,0.999151609,0.2570352482,3.0348080748621156e-05,0.2777247961,0.0032421079,0.917,1.000,0.914,0.999,0.257,3.0348080748621156e-05,0.278,0.003
2615,0.9166275565,0.9999774173,0.9142935385,0.9991516382,0.2570352442,3.0310411909284872e-05,0.2777238628,0.003242098,0.917,1.000,0.914,0.999,0.257,3.0310411909284872e-05,0.278,0.003
2616,0.9166275718,0.9999774416,0.9142937828,0.9991516675,0.2570352402,3.027281887353716e-05,0.2777229319,0.003242088,0.917,1.000,0.914,0.999,0.257,3.027281887353716e-05,0.278,0.003
2617,0.916627587,0.9999774659,0.9142940265,0.9991516966,0.2570352363,3.023530144197422e-05,0.2777220035,0.0032420781,0.917,1.000,0.914,0.999,0.257,3.023530144197422e-05,0.278,0.003
2618,0.9166276022,0.9999774901,0.9142942695,0.9991517258,0.2570352323,3.019785941581846e-05,0.2777210777,0.0032420682,0.917,1.000,0.914,0.999,0.257,3.019785941581846e-05,0.278,0.003
2619,0.9166276173,0.9999775142,0.9142945119,0.9991517549,0.2570352284,3.016049259673487e-05,0.2777201543,0.0032420583,0.917,1.000,0.914,0.999,0.257,3.016049259673487e-05,0.278,0.003
2620,0.9166276324,0.9999775384,0.9142947536,0.9991517839,0.2570352245,3.0123200787254593e-05,0.2777192333,0.0032420484,0.917,1.000,0.914,0.999,0.257,3.0123200787254593e-05,0.278,0.003
2621,0.9166276475,0.9999775625,0.9142949947,0.999151813,0.2570352207,3.008598379039915e-05,0.2777183149,0.0032420385,0.917,1.000,0.914,0.999,0.257,3.008598379039915e-05,0.278,0.003
2622,0.9166276625,0.9999775865,0.9142952351,0.9991518419,0.2570352168,3.00488414097598e-05,0.2777173989,0.0032420287,0.917,1.000,0.914,0.999,0.257,3.00488414097598e-05,0.278,0.003
2623,0.9166276775,0.9999776105,0.9142954749,0.9991518709,0.257035213,3.001177344956139e-05,0.2777164853,0.0032420189,0.917,1.000,0.914,0.999,0.257,3.001177344956139e-05,0.278,0.003
2624,0.9166276924,0.9999776345,0.9142957141,0.9991518998,0.2570352092,2.9974779714675513e-05,0.2777155742,0.0032420091,0.917,1.000,0.914,0.999,0.257,2.9974779714675513e-05,0.278,0.003
2625,0.9166277073,0.9999776584,0.9142959526,0.9991519286,0.2570352054,2.9937860010504504e-05,0.2777146655,0.0032419993,0.917,1.000,0.914,0.999,0.257,2.9937860010504504e-05,0.278,0.003
2626,0.9166277221,0.9999776823,0.9142961904,0.9991519574,0.2570352016,2.9901014143013885e-05,0.2777137593,0.0032419895,0.917,1.000,0.914,0.999,0.257,2.9901014143013885e-05,0.278,0.003
2627,0.9166277369,0.9999777062,0.9142964276,0.9991519862,0.2570351979,2.986424191887785e-05,0.2777128555,0.0032419798,0.917,1.000,0.914,0.999,0.257,2.986424191887785e-05,0.278,0.003
2628,0.9166277517,0.99997773,0.9142966642,0.999152015,0.2570351942,2.9827543145200065e-05,0.2777119541,0.0032419701,0.917,1.000,0.914,0.999,0.257,2.9827543145200065e-05,0.278,0.003
2629,0.9166277664,0.9999777538,0.9142969002,0.9991520437,0.2570351905,2.9790917629872507e-05,0.2777110551,0.0032419603,0.917,1.000,0.914,0.999,0.257,2.9790917629872507e-05,0.278,0.003
2630,0.9166277811,0.9999777775,0.9142971355,0.9991520723,0.2570351868,2.9754365181282996e-05,0.2777101586,0.0032419507,0.917,1.000,0.914,0.999,0.257,2.9754365181282996e-05,0.278,0.003
2631,0.9166277957,0.9999778012,0.9142973702,0.999152101,0.2570351831,2.9717885608288926e-05,0.2777092644,0.003241941,0.917,1.000,0.914,0.999,0.257,2.9717885608288926e-05,0.278,0.003
2632,0.9166278103,0.9999778248,0.9142976043,0.9991521295,0.2570351795,2.9681478720550955e-05,0.2777083726,0.0032419313,0.917,1.000,0.914,0.999,0.257,2.9681478720550955e-05,0.278,0.003
2633,0.9166278249,0.9999778485,0.9142978377,0.9991521581,0.2570351758,2.9645144328055832e-05,0.2777074832,0.0032419217,0.917,1.000,0.914,0.999,0.257,2.9645144328055832e-05,0.278,0.003
2634,0.9166278394,0.999977872,0.9142980706,0.9991521866,0.2570351722,2.9608882241558114e-05,0.2777065962,0.0032419121,0.917,1.000,0.914,0.999,0.257,2.9608882241558114e-05,0.278,0.003
2635,0.9166278538,0.9999778956,0.9142983028,0.9991522151,0.2570351686,2.957269227235309e-05,0.2777057116,0.0032419025,0.917,1.000,0.914,0.999,0.257,2.957269227235309e-05,0.278,0.003
2636,0.9166278683,0.9999779191,0.9142985343,0.9991522435,0.2570351651,2.9536574232216278e-05,0.2777048293,0.0032418929,0.917,1.000,0.914,0.999,0.257,2.9536574232216278e-05,0.278,0.003
2637,0.9166278826,0.9999779425,0.9142987653,0.9991522719,0.2570351615,2.9500527933669856e-05,0.2777039494,0.0032418833,0.917,1.000,0.914,0.999,0.257,2.9500527933669856e-05,0.278,0.003
2638,0.916627897,0.9999779659,0.9142989956,0.9991523002,0.257035158,2.9464553189658033e-05,0.2777030718,0.0032418737,0.917,1.000,0.914,0.999,0.257,2.9464553189658033e-05,0.278,0.003
2639,0.9166279113,0.9999779893,0.9142992253,0.9991523285,0.2570351545,2.9428649813783355e-05,0.2777021966,0.0032418642,0.917,1.000,0.914,0.999,0.257,2.9428649813783355e-05,0.278,0.003
2640,0.9166279255,0.9999780127,0.9142994544,0.9991523568,0.257035151,2.93928176202741e-05,0.2777013238,0.0032418547,0.917,1.000,0.914,0.999,0.257,2.93928176202741e-05,0.278,0.003
2641,0.9166279398,0.999978036,0.9142996829,0.9991523851,0.2570351475,2.9357056423780497e-05,0.2777004532,0.0032418452,0.917,1.000,0.914,0.999,0.257,2.9357056423780497e-05,0.278,0.003
2642,0.916627954,0.9999780592,0.9142999108,0.9991524133,0.2570351441,2.9321366039542175e-05,0.277699585,0.0032418357,0.917,1.000,0.914,0.999,0.257,2.9321366039542175e-05,0.278,0.003
2643,0.9166279681,0.9999780825,0.9143001381,0.9991524414,0.2570351406,2.9285746283420967e-05,0.2776987192,0.0032418262,0.917,1.000,0.914,0.999,0.257,2.9285746283420967e-05,0.278,0.003
2644,0.9166279822,0.9999781057,0.9143003648,0.9991524695,0.2570351372,2.925019697180405e-05,0.2776978556,0.0032418168,0.917,1.000,0.914,0.999,0.257,2.925019697180405e-05,0.278,0.003
2645,0.9166279963,0.9999781288,0.9143005908,0.9991524976,0.2570351338,2.9214717921634564e-05,0.2776969943,0.0032418073,0.917,1.000,0.914,0.999,0.257,2.9214717921634564e-05,0.278,0.003
2646,0.9166280103,0.9999781519,0.9143008163,0.9991525257,0.2570351304,2.9179308950379433e-05,0.2776961354,0.0032417979,0.917,1.000,0.914,0.999,0.257,2.9179308950379433e-05,0.278,0.003
2647,0.9166280243,0.999978175,0.9143010411,0.9991525537,0.257035127,2.9143969876149823e-05,0.2776952788,0.0032417885,0.917,1.000,0.914,0.999,0.257,2.9143969876149823e-05,0.278,0.003
2648,0.9166280382,0.999978198,0.9143012654,0.9991525817,0.2570351237,2.910870051750037e-05,0.2776944244,0.0032417791,0.917,1.000,0.914,0.999,0.257,2.910870051750037e-05,0.278,0.003
2649,0.9166280521,0.999978221,0.914301489,0.9991526096,0.2570351204,2.9073500693614568e-05,0.2776935723,0.0032417698,0.917,1.000,0.914,0.999,0.257,2.9073500693614568e-05,0.278,0.003
2650,0.916628066,0.999978244,0.9143017121,0.9991526375,0.2570351171,2.9038370224189415e-05,0.2776927225,0.0032417604,0.917,1.000,0.914,0.999,0.257,2.9038370224189415e-05,0.278,0.003
2651,0.9166280798,0.9999782669,0.9143019345,0.9991526654,0.2570351138,2.9003308929551967e-05,0.277691875,0.0032417511,0.917,1.000,0.914,0.999,0.257,2.9003308929551967e-05,0.278,0.003
2652,0.9166280936,0.9999782898,0.9143021564,0.9991526932,0.2570351105,2.896831663045171e-05,0.2776910298,0.0032417417,0.917,1.000,0.914,0.999,0.257,2.896831663045171e-05,0.278,0.003
2653,0.9166281073,0.9999783126,0.9143023776,0.999152721,0.2570351072,2.893339314826099e-05,0.2776901868,0.0032417324,0.917,1.000,0.914,0.999,0.257,2.893339314826099e-05,0.278,0.003
2654,0.916628121,0.9999783355,0.9143025983,0.9991527487,0.257035104,2.88985383048579e-05,0.2776893461,0.0032417231,0.917,1.000,0.914,0.999,0.257,2.88985383048579e-05,0.278,0.003
2655,0.9166281347,0.9999783582,0.9143028184,0.9991527764,0.2570351008,2.8863751922747338e-05,0.2776885076,0.0032417139,0.917,1.000,0.914,0.999,0.257,2.8863751922747338e-05,0.278,0.003
2656,0.9166281483,0.999978381,0.9143030379,0.9991528041,0.2570350975,2.882903382481924e-05,0.2776876713,0.0032417046,0.917,1.000,0.914,0.999,0.257,2.882903382481924e-05,0.278,0.003
2657,0.9166281619,0.9999784037,0.9143032568,0.9991528317,0.2570350943,2.8794383834552445e-05,0.2776868373,0.0032416954,0.917,1.000,0.914,0.999,0.257,2.8794383834552445e-05,0.278,0.003
2658,0.9166281755,0.9999784263,0.9143034751,0.9991528593,0.2570350912,2.8759801775972353e-05,0.2776860056,0.0032416861,0.917,1.000,0.914,0.999,0.257,2.8759801775972353e-05,0.278,0.003
2659,0.916628189,0.999978449,0.9143036928,0.9991528869,0.257035088,2.872528747360845e-05,0.277685176,0.0032416769,0.917,1.000,0.914,0.999,0.257,2.872528747360845e-05,0.278,0.003
2660,0.9166282025,0.9999784715,0.91430391,0.9991529144,0.2570350849,2.8690840752672477e-05,0.2776843487,0.0032416677,0.917,1.000,0.914,0.999,0.257,2.8690840752672477e-05,0.278,0.003
2661,0.9166282159,0.9999784941,0.9143041266,0.9991529419,0.2570350818,2.865646143865729e-05,0.2776835236,0.0032416586,0.917,1.000,0.914,0.999,0.257,2.865646143865729e-05,0.278,0.003
2662,0.9166282293,0.9999785166,0.9143043426,0.9991529694,0.2570350786,2.8622149357834434e-05,0.2776827006,0.0032416494,0.917,1.000,0.914,0.999,0.257,2.8622149357834434e-05,0.278,0.003
2663,0.9166282427,0.9999785391,0.914304558,0.9991529968,0.2570350756,2.8587904336823202e-05,0.2776818799,0.0032416402,0.917,1.000,0.914,0.999,0.257,2.8587904336823202e-05,0.278,0.003
2664,0.916628256,0.9999785615,0.9143047728,0.9991530242,0.2570350725,2.8553726202939396e-05,0.2776810614,0.0032416311,0.917,1.000,0.914,0.999,0.257,2.8553726202939396e-05,0.278,0.003
2665,0.9166282693,0.9999785839,0.9143049871,0.9991530515,0.2570350694,2.8519614783784786e-05,0.2776802451,0.003241622,0.917,1.000,0.914,0.999,0.257,2.8519614783784786e-05,0.278,0.003
2666,0.9166282825,0.9999786063,0.9143052008,0.9991530788,0.2570350664,2.8485569907744815e-05,0.277679431,0.0032416129,0.917,1.000,0.914,0.999,0.257,2.8485569907744815e-05,0.278,0.003
2667,0.9166282957,0.9999786286,0.9143054139,0.9991531061,0.2570350633,2.8451591403496402e-05,0.277678619,0.0032416038,0.917,1.000,0.914,0.999,0.257,2.8451591403496402e-05,0.278,0.003
2668,0.9166283089,0.9999786509,0.9143056264,0.9991531333,0.2570350603,2.8417679100383267e-05,0.2776778092,0.0032415947,0.917,1.000,0.914,0.999,0.257,2.8417679100383267e-05,0.278,0.003
2669,0.9166283221,0.9999786732,0.9143058384,0.9991531605,0.2570350573,2.8383832828150403e-05,0.2776770016,0.0032415856,0.917,1.000,0.914,0.999,0.257,2.8383832828150403e-05,0.278,0.003
2670,0.9166283352,0.9999786954,0.9143060498,0.9991531877,0.2570350544,2.8350052417115995e-05,0.2776761961,0.0032415766,0.917,1.000,0.914,0.999,0.257,2.8350052417115995e-05,0.278,0.003
2671,0.9166283482,0.9999787176,0.9143062607,0.9991532148,0.2570350514,2.8316337698103362e-05,0.2776753928,0.0032415676,0.917,1.000,0.914,0.999,0.257,2.8316337698103362e-05,0.278,0.003
2672,0.9166283613,0.9999787397,0.914306471,0.9991532419,0.2570350485,2.8282688502433507e-05,0.2776745916,0.0032415585,0.917,1.000,0.914,0.999,0.257,2.8282688502433507e-05,0.278,0.003
2673,0.9166283742,0.9999787619,0.9143066807,0.999153269,0.2570350455,2.8249104661933695e-05,0.2776737926,0.0032415495,0.917,1.000,0.914,0.999,0.257,2.8249104661933695e-05,0.278,0.003
2674,0.9166283872,0.9999787839,0.9143068899,0.999153296,0.2570350426,2.8215586008961984e-05,0.2776729957,0.0032415405,0.917,1.000,0.914,0.999,0.257,2.8215586008961984e-05,0.278,0.003
2675,0.9166284001,0.999978806,0.9143070985,0.999153323,0.2570350397,2.818213237639068e-05,0.277672201,0.0032415316,0.917,1.000,0.914,0.999,0.257,2.818213237639068e-05,0.278,0.003
2676,0.916628413,0.999978828,0.9143073065,0.9991533499,0.2570350368,2.81487435975377e-05,0.2776714083,0.0032415226,0.917,1.000,0.914,0.999,0.257,2.81487435975377e-05,0.278,0.003
2677,0.9166284258,0.99997885,0.914307514,0.9991533768,0.257035034,2.8115419506304587e-05,0.2776706178,0.0032415136,0.917,1.000,0.914,0.999,0.257,2.8115419506304587e-05,0.278,0.003
2678,0.9166284387,0.9999788719,0.9143077209,0.9991534037,0.2570350311,2.8082159936982345e-05,0.2776698294,0.0032415047,0.917,1.000,0.914,0.999,0.257,2.8082159936982345e-05,0.278,0.003
2679,0.9166284514,0.9999788938,0.9143079273,0.9991534306,0.2570350283,2.8048964724471986e-05,0.2776690431,0.0032414958,0.917,1.000,0.914,0.999,0.257,2.8048964724471986e-05,0.278,0.003
2680,0.9166284642,0.9999789157,0.9143081332,0.9991534574,0.2570350254,2.8015833704227736e-05,0.2776682589,0.0032414869,0.917,1.000,0.914,0.999,0.257,2.8015833704227736e-05,0.278,0.003
2681,0.9166284769,0.9999789375,0.9143083384,0.9991534841,0.2570350226,2.7982766712027553e-05,0.2776674768,0.003241478,0.917,1.000,0.914,0.999,0.257,2.7982766712027553e-05,0.278,0.003
2682,0.9166284895,0.9999789593,0.9143085432,0.9991535109,0.2570350198,2.7949763584171393e-05,0.2776666968,0.0032414691,0.917,1.000,0.914,0.999,0.257,2.7949763584171393e-05,0.278,0.003
2683,0.9166285022,0.999978981,0.9143087474,0.9991535376,0.2570350171,2.791682415730885e-05,0.2776659189,0.0032414603,0.917,1.000,0.914,0.999,0.257,2.791682415730885e-05,0.278,0.003
2684,0.9166285147,0.9999790028,0.914308951,0.9991535642,0.2570350143,2.788394826892729e-05,0.2776651431,0.0032414514,0.917,1.000,0.914,0.999,0.257,2.788394826892729e-05,0.278,0.003
2685,0.9166285273,0.9999790245,0.9143091541,0.9991535909,0.2570350115,2.7851135756916984e-05,0.2776643693,0.0032414426,0.917,1.000,0.914,0.999,0.257,2.7851135756916984e-05,0.278,0.003
2686,0.9166285398,0.9999790461,0.9143093566,0.9991536175,0.2570350088,2.7818386459469593e-05,0.2776635976,0.0032414337,0.917,1.000,0.914,0.999,0.257,2.7818386459469593e-05,0.278,0.003
2687,0.9166285523,0.9999790677,0.9143095586,0.999153644,0.2570350061,2.7785700215279872e-05,0.277662828,0.0032414249,0.917,1.000,0.914,0.999,0.257,2.7785700215279872e-05,0.278,0.003
2688,0.9166285648,0.9999790893,0.9143097601,0.9991536706,0.2570350034,2.7753076863730912e-05,0.2776620604,0.0032414161,0.917,1.000,0.914,0.999,0.257,2.7753076863730912e-05,0.278,0.003
2689,0.9166285772,0.9999791109,0.914309961,0.9991536971,0.2570350007,2.7720516244583244e-05,0.2776612949,0.0032414073,0.917,1.000,0.914,0.999,0.257,2.7720516244583244e-05,0.278,0.003
2690,0.9166285896,0.9999791324,0.9143101614,0.9991537235,0.257034998,2.7688018198062926e-05,0.2776605314,0.0032413986,0.917,1.000,0.914,0.999,0.257,2.7688018198062926e-05,0.278,0.003
2691,0.9166286019,0.9999791539,0.9143103613,0.99915375,0.2570349953,2.765558256484508e-05,0.27765977,0.0032413898,0.917,1.000,0.914,0.999,0.257,2.765558256484508e-05,0.278,0.003
2692,0.9166286142,0.9999791753,0.9143105606,0.9991537764,0.2570349927,2.762320918609455e-05,0.2776590106,0.0032413811,0.917,1.000,0.914,0.999,0.257,2.762320918609455e-05,0.278,0.003
2693,0.9166286265,0.9999791967,0.9143107594,0.9991538027,0.2570349901,2.7590897903457744e-05,0.2776582532,0.0032413723,0.917,1.000,0.914,0.999,0.257,2.7590897903457744e-05,0.278,0.003
2694,0.9166286387,0.9999792181,0.9143109577,0.999153829,0.2570349874,2.7558648559063757e-05,0.2776574979,0.0032413636,0.917,1.000,0.914,0.999,0.257,2.7558648559063757e-05,0.278,0.003
2695,0.916628651,0.9999792394,0.9143111554,0.9991538553,0.2570349848,2.7526460995566553e-05,0.2776567446,0.0032413549,0.917,1.000,0.914,0.999,0.257,2.7526460995566553e-05,0.278,0.003
2696,0.9166286631,0.9999792608,0.9143113526,0.9991538816,0.2570349822,2.7494335055993317e-05,0.2776559932,0.0032413462,0.917,1.000,0.914,0.999,0.257,2.7494335055993317e-05,0.278,0.003
2697,0.9166286753,0.999979282,0.9143115493,0.9991539078,0.2570349797,2.7462270583836494e-05,0.2776552439,0.0032413375,0.917,1.000,0.914,0.999,0.257,2.7462270583836494e-05,0.278,0.003
2698,0.9166286874,0.9999793033,0.9143117454,0.999153934,0.2570349771,2.7430267423167212e-05,0.2776544966,0.0032413289,0.917,1.000,0.914,0.999,0.257,2.7430267423167212e-05,0.278,0.003
2699,0.9166286995,0.9999793245,0.914311941,0.9991539601,0.2570349745,2.7398325418403657e-05,0.2776537513,0.0032413202,0.917,1.000,0.914,0.999,0.257,2.7398325418403657e-05,0.278,0.003
2700,0.9166287115,0.9999793457,0.9143121361,0.9991539863,0.257034972,2.7366444414521214e-05,0.277653008,0.0032413116,0.917,1.000,0.914,0.999,0.257,2.7366444414521214e-05,0.278,0.003
2701,0.9166287235,0.9999793668,0.9143123307,0.9991540123,0.2570349695,2.7334624256980665e-05,0.2776522667,0.0032413029,0.917,1.000,0.914,0.999,0.257,2.7334624256980665e-05,0.278,0.003
2702,0.9166287355,0.9999793879,0.9143125248,0.9991540384,0.257034967,2.7302864791658647e-05,0.2776515274,0.0032412943,0.917,1.000,0.914,0.999,0.257,2.7302864791658647e-05,0.278,0.003
2703,0.9166287474,0.999979409,0.9143127183,0.9991540644,0.2570349645,2.727116586477516e-05,0.27765079,0.0032412857,0.917,1.000,0.914,0.999,0.257,2.727116586477516e-05,0.278,0.003
2704,0.9166287593,0.99997943,0.9143129114,0.9991540904,0.257034962,2.7239527323179607e-05,0.2776500546,0.0032412771,0.917,1.000,0.914,0.999,0.257,2.7239527323179607e-05,0.278,0.003
2705,0.9166287712,0.999979451,0.9143131039,0.9991541164,0.2570349595,2.720794901404695e-05,0.2776493212,0.0032412685,0.917,1.000,0.914,0.999,0.257,2.720794901404695e-05,0.278,0.003
2706,0.916628783,0.999979472,0.9143132959,0.9991541423,0.257034957,2.7176430785103527e-05,0.2776485897,0.0032412599,0.917,1.000,0.914,0.999,0.257,2.7176430785103527e-05,0.278,0.003
2707,0.9166287948,0.9999794929,0.9143134873,0.9991541682,0.2570349546,2.7144972484463393e-05,0.2776478602,0.0032412514,0.917,1.000,0.914,0.999,0.257,2.7144972484463393e-05,0.278,0.003
2708,0.9166288066,0.9999795138,0.9143136783,0.999154194,0.2570349522,2.7113573960761808e-05,0.2776471326,0.0032412428,0.917,1.000,0.914,0.999,0.257,2.7113573960761808e-05,0.278,0.003
2709,0.9166288183,0.9999795347,0.9143138688,0.9991542198,0.2570349497,2.7082235063046206e-05,0.277646407,0.0032412343,0.917,1.000,0.914,0.999,0.257,2.7082235063046206e-05,0.278,0.003
2710,0.91662883,0.9999795555,0.9143140587,0.9991542456,0.2570349473,2.705095564064611e-05,0.2776456833,0.0032412258,0.917,1.000,0.914,0.999,0.257,2.705095564064611e-05,0.278,0.003
2711,0.9166288417,0.9999795764,0.9143142482,0.9991542714,0.2570349449,2.7019735543757304e-05,0.2776449615,0.0032412173,0.917,1.000,0.914,0.999,0.257,2.7019735543757304e-05,0.278,0.003
2712,0.9166288533,0.9999795971,0.9143144371,0.9991542971,0.2570349426,2.6988574622680598e-05,0.2776442417,0.0032412088,0.917,1.000,0.914,0.999,0.257,2.6988574622680598e-05,0.278,0.003
2713,0.9166288649,0.9999796179,0.9143146255,0.9991543228,0.2570349402,2.6957472728253592e-05,0.2776435238,0.0032412003,0.917,1.000,0.914,0.999,0.257,2.6957472728253592e-05,0.278,0.003
2714,0.9166288765,0.9999796386,0.9143148135,0.9991543484,0.2570349378,2.6926429711758834e-05,0.2776428078,0.0032411918,0.917,1.000,0.914,0.999,0.257,2.6926429711758834e-05,0.278,0.003
2715,0.9166288881,0.9999796592,0.9143150009,0.9991543741,0.2570349355,2.689544542495963e-05,0.2776420937,0.0032411833,0.917,1.000,0.914,0.999,0.257,2.689544542495963e-05,0.278,0.003
2716,0.9166288996,0.9999796799,0.9143151878,0.9991543997,0.2570349332,2.6864519719994616e-05,0.2776413816,0.0032411749,0.917,1.000,0.914,0.999,0.257,2.6864519719994616e-05,0.278,0.003
2717,0.916628911,0.9999797005,0.9143153742,0.9991544252,0.2570349308,2.6833652449477985e-05,0.2776406713,0.0032411664,0.917,1.000,0.914,0.999,0.257,2.6833652449477985e-05,0.278,0.003
2718,0.9166289225,0.9999797211,0.9143155602,0.9991544507,0.2570349285,2.680284346643388e-05,0.277639963,0.003241158,0.917,1.000,0.914,0.999,0.257,2.680284346643388e-05,0.278,0.003
2719,0.9166289339,0.9999797416,0.9143157456,0.9991544762,0.2570349262,2.6772092624313554e-05,0.2776392565,0.0032411496,0.917,1.000,0.914,0.999,0.257,2.6772092624313554e-05,0.278,0.003
2720,0.9166289453,0.9999797621,0.9143159305,0.9991545017,0.2570349239,2.6741399777036914e-05,0.2776385519,0.0032411412,0.917,1.000,0.914,0.999,0.257,2.6741399777036914e-05,0.278,0.003
2721,0.9166289566,0.9999797826,0.914316115,0.9991545271,0.2570349217,2.6710764778962452e-05,0.2776378492,0.0032411328,0.917,1.000,0.914,0.999,0.257,2.6710764778962452e-05,0.278,0.003
2722,0.916628968,0.9999798031,0.9143162989,0.9991545525,0.2570349194,2.6680187484869628e-05,0.2776371484,0.0032411244,0.917,1.000,0.914,0.999,0.257,2.6680187484869628e-05,0.278,0.003
2723,0.9166289792,0.9999798235,0.9143164824,0.9991545779,0.2570349172,2.66496677499423e-05,0.2776364494,0.003241116,0.917,1.000,0.914,0.999,0.257,2.66496677499423e-05,0.278,0.003
2724,0.9166289905,0.9999798439,0.9143166653,0.9991546032,0.2570349149,2.661920542982312e-05,0.2776357523,0.0032411076,0.917,1.000,0.914,0.999,0.257,2.661920542982312e-05,0.278,0.003
2725,0.9166290017,0.9999798642,0.9143168478,0.9991546285,0.2570349127,2.6588800380576218e-05,0.2776350571,0.0032410993,0.917,1.000,0.914,0.999,0.257,2.6588800380576218e-05,0.278,0.003
2726,0.9166290129,0.9999798845,0.9143170298,0.9991546538,0.2570349105,2.655845245867861e-05,0.2776343638,0.0032410909,0.917,1.000,0.914,0.999,0.257,2.655845245867861e-05,0.278,0.003
2727,0.9166290241,0.9999799048,0.9143172113,0.999154679,0.2570349083,2.652816152106959e-05,0.2776336722,0.0032410826,0.917,1.000,0.914,0.999,0.257,2.652816152106959e-05,0.278,0.003
2728,0.9166290352,0.9999799251,0.9143173923,0.9991547042,0.2570349061,2.6497927425085026e-05,0.2776329826,0.0032410743,0.917,1.000,0.914,0.999,0.257,2.6497927425085026e-05,0.278,0.003
2729,0.9166290463,0.9999799453,0.9143175729,0.9991547294,0.2570349039,2.6467750028469103e-05,0.2776322948,0.003241066,0.917,1.000,0.914,0.999,0.257,2.6467750028469103e-05,0.278,0.003
2730,0.9166290574,0.9999799655,0.9143177529,0.9991547545,0.2570349018,2.6437629189419066e-05,0.2776316088,0.0032410577,0.917,1.000,0.914,0.999,0.257,2.6437629189419066e-05,0.278,0.003
2731,0.9166290684,0.9999799856,0.9143179325,0.9991547796,0.2570348996,2.6407564766523403e-05,0.2776309246,0.0032410494,0.917,1.000,0.914,0.999,0.257,2.6407564766523403e-05,0.278,0.003
2732,0.9166290794,0.9999800058,0.9143181116,0.9991548047,0.2570348975,2.637755661877443e-05,0.2776302423,0.0032410411,0.917,1.000,0.914,0.999,0.257,2.637755661877443e-05,0.278,0.003
2733,0.9166290904,0.9999800259,0.9143182902,0.9991548298,0.2570348954,2.6347604605600198e-05,0.2776295618,0.0032410328,0.917,1.000,0.914,0.999,0.257,2.6347604605600198e-05,0.278,0.003
2734,0.9166291013,0.9999800459,0.9143184684,0.9991548548,0.2570348932,2.6317708586891303e-05,0.2776288831,0.0032410246,0.917,1.000,0.914,0.999,0.257,2.6317708586891303e-05,0.278,0.003
2735,0.9166291122,0.999980066,0.914318646,0.9991548798,0.2570348911,2.6287868422879852e-05,0.2776282062,0.0032410163,0.917,1.000,0.914,0.999,0.257,2.6287868422879852e-05,0.278,0.003
2736,0.9166291231,0.999980086,0.9143188232,0.9991549047,0.257034889,2.625808397426501e-05,0.2776275312,0.0032410081,0.917,1.000,0.914,0.999,0.257,2.625808397426501e-05,0.278,0.003
2737,0.916629134,0.9999801059,0.9143189999,0.9991549296,0.2570348869,2.6228355102003768e-05,0.2776268579,0.0032409999,0.917,1.000,0.914,0.999,0.257,2.6228355102003768e-05,0.278,0.003
2738,0.9166291448,0.9999801259,0.9143191762,0.9991549545,0.2570348849,2.619868166777754e-05,0.2776261864,0.0032409916,0.917,1.000,0.914,0.999,0.257,2.619868166777754e-05,0.278,0.003
2739,0.9166291556,0.9999801458,0.9143193519,0.9991549794,0.2570348828,2.6169063533533726e-05,0.2776255168,0.0032409834,0.917,1.000,0.914,0.999,0.257,2.6169063533533726e-05,0.278,0.003
2740,0.9166291663,0.9999801656,0.9143195272,0.9991550042,0.2570348808,2.6139500561334283e-05,0.2776248489,0.0032409752,0.917,1.000,0.914,0.999,0.257,2.6139500561334283e-05,0.278,0.003
2741,0.9166291771,0.9999801855,0.9143197021,0.999155029,0.2570348787,2.6109992614027865e-05,0.2776241828,0.003240967,0.917,1.000,0.914,0.999,0.257,2.6109992614027865e-05,0.278,0.003
2742,0.9166291878,0.9999802053,0.9143198764,0.9991550538,0.2570348767,2.608053955473023e-05,0.2776235184,0.0032409589,0.917,1.000,0.914,0.999,0.257,2.608053955473023e-05,0.278,0.003
2743,0.9166291984,0.9999802251,0.9143200503,0.9991550785,0.2570348747,2.6051141246924183e-05,0.2776228559,0.0032409507,0.917,1.000,0.914,0.999,0.257,2.6051141246924183e-05,0.278,0.003
2744,0.9166292091,0.9999802448,0.9143202238,0.9991551032,0.2570348727,2.6021797554578763e-05,0.2776221951,0.0032409425,0.917,1.000,0.914,0.999,0.257,2.6021797554578763e-05,0.278,0.003
2745,0.9166292197,0.9999802646,0.9143203968,0.9991551279,0.2570348707,2.599250834200418e-05,0.2776215361,0.0032409344,0.917,1.000,0.914,0.999,0.257,2.599250834200418e-05,0.278,0.003
2746,0.9166292303,0.9999802843,0.9143205693,0.9991551525,0.2570348687,2.596327347390865e-05,0.2776208789,0.0032409262,0.917,1.000,0.914,0.999,0.257,2.596327347390865e-05,0.278,0.003
2747,0.9166292408,0.9999803039,0.9143207413,0.9991551771,0.2570348667,2.5934092815441936e-05,0.2776202234,0.0032409181,0.917,1.000,0.914,0.999,0.257,2.5934092815441936e-05,0.278,0.003
2748,0.9166292513,0.9999803236,0.9143209129,0.9991552017,0.2570348647,2.590496623212644e-05,0.2776195696,0.00324091,0.917,1.000,0.914,0.999,0.257,2.590496623212644e-05,0.278,0.003
2749,0.9166292618,0.9999803432,0.914321084,0.9991552263,0.2570348628,2.5875893589864713e-05,0.2776189176,0.0032409019,0.917,1.000,0.914,0.999,0.257,2.5875893589864713e-05,0.278,0.003
2750,0.9166292723,0.9999803627,0.9143212547,0.9991552508,0.2570348608,2.5846874754950732e-05,0.2776182673,0.0032408938,0.917,1.000,0.914,0.999,0.257,2.5846874754950732e-05,0.278,0.003
2751,0.9166292827,0.9999803823,0.9143214249,0.9991552753,0.2570348589,2.581790959406726e-05,0.2776176188,0.0032408857,0.917,1.000,0.914,0.999,0.257,2.581790959406726e-05,0.278,0.003
2752,0.9166292931,0.9999804018,0.9143215947,0.9991552997,0.257034857,2.5788997974328906e-05,0.277616972,0.0032408776,0.917,1.000,0.914,0.999,0.257,2.5788997974328906e-05,0.278,0.003
2753,0.9166293035,0.9999804212,0.914321764,0.9991553241,0.257034855,2.5760139763224845e-05,0.277616327,0.0032408695,0.917,1.000,0.914,0.999,0.257,2.5760139763224845e-05,0.278,0.003
2754,0.9166293139,0.9999804407,0.9143219329,0.9991553485,0.2570348531,2.5731334828601502e-05,0.2776156836,0.0032408615,0.917,1.000,0.914,0.999,0.257,2.5731334828601502e-05,0.278,0.003
2755,0.9166293242,0.9999804601,0.9143221013,0.9991553729,0.2570348512,2.5702583038737714e-05,0.277615042,0.0032408534,0.917,1.000,0.914,0.999,0.257,2.5702583038737714e-05,0.278,0.003
2756,0.9166293345,0.9999804795,0.9143222693,0.9991553973,0.2570348494,2.567388426227573e-05,0.2776144021,0.0032408454,0.917,1.000,0.914,0.999,0.257,2.567388426227573e-05,0.278,0.003
2757,0.9166293447,0.9999804989,0.9143224368,0.9991554216,0.2570348475,2.564523836822322e-05,0.2776137639,0.0032408373,0.917,1.000,0.914,0.999,0.257,2.564523836822322e-05,0.278,0.003
2758,0.916629355,0.9999805182,0.9143226038,0.9991554458,0.2570348456,2.5616645226002977e-05,0.2776131274,0.0032408293,0.917,1.000,0.914,0.999,0.257,2.5616645226002977e-05,0.278,0.003
2759,0.9166293652,0.9999805375,0.9143227705,0.9991554701,0.2570348438,2.5588104705388097e-05,0.2776124926,0.0032408213,0.917,1.000,0.914,0.999,0.257,2.5588104705388097e-05,0.278,0.003
2760,0.9166293753,0.9999805568,0.9143229366,0.9991554943,0.2570348419,2.5559616676616585e-05,0.2776118594,0.0032408133,0.917,1.000,0.914,0.999,0.257,2.5559616676616585e-05,0.278,0.003
2761,0.9166293855,0.999980576,0.9143231024,0.9991555185,0.2570348401,2.5531181010192444e-05,0.277611228,0.0032408053,0.917,1.000,0.914,0.999,0.257,2.5531181010192444e-05,0.278,0.003
2762,0.9166293956,0.9999805952,0.9143232677,0.9991555427,0.2570348383,2.5502797577041488e-05,0.2776105983,0.0032407973,0.917,1.000,0.914,0.999,0.257,2.5502797577041488e-05,0.278,0.003
2763,0.9166294057,0.9999806144,0.9143234325,0.9991555668,0.2570348364,2.5474466248507258e-05,0.2776099702,0.0032407893,0.917,1.000,0.914,0.999,0.257,2.5474466248507258e-05,0.278,0.003
2764,0.9166294158,0.9999806335,0.9143235969,0.9991555909,0.2570348346,2.5446186896183995e-05,0.2776093439,0.0032407813,0.917,1.000,0.914,0.999,0.257,2.5446186896183995e-05,0.278,0.003
2765,0.9166294258,0.9999806526,0.9143237609,0.999155615,0.2570348328,2.541795939220599e-05,0.2776087192,0.0032407733,0.917,1.000,0.914,0.999,0.257,2.541795939220599e-05,0.278,0.003
2766,0.9166294358,0.9999806717,0.9143239244,0.999155639,0.257034831,2.538978360900992e-05,0.2776080961,0.0032407654,0.917,1.000,0.914,0.999,0.257,2.538978360900992e-05,0.278,0.003
2767,0.9166294458,0.9999806908,0.9143240875,0.999155663,0.2570348293,2.536165941940735e-05,0.2776074748,0.0032407574,0.917,1.000,0.914,0.999,0.257,2.536165941940735e-05,0.278,0.003
2768,0.9166294557,0.9999807098,0.9143242502,0.999155687,0.2570348275,2.5333586696543605e-05,0.277606855,0.0032407495,0.917,1.000,0.914,0.999,0.257,2.5333586696543605e-05,0.278,0.003
2769,0.9166294656,0.9999807288,0.9143244124,0.9991557109,0.2570348257,2.5305565314067445e-05,0.277606237,0.0032407415,0.917,1.000,0.914,0.999,0.257,2.5305565314067445e-05,0.278,0.003
2770,0.9166294755,0.9999807478,0.9143245742,0.9991557349,0.257034824,2.527759514577841e-05,0.2776056206,0.0032407336,0.917,1.000,0.914,0.999,0.257,2.527759514577841e-05,0.278,0.003
2771,0.9166294854,0.9999807668,0.9143247355,0.9991557588,0.2570348223,2.5249676065969302e-05,0.2776050058,0.0032407257,0.917,1.000,0.914,0.999,0.257,2.5249676065969302e-05,0.278,0.003
2772,0.9166294952,0.9999807857,0.9143248965,0.9991557826,0.2570348205,2.5221807949294214e-05,0.2776043927,0.0032407178,0.917,1.000,0.914,0.999,0.257,2.5221807949294214e-05,0.278,0.003
2773,0.9166295051,0.9999808046,0.914325057,0.9991558065,0.2570348188,2.5193990670888027e-05,0.2776037812,0.0032407099,0.917,1.000,0.914,0.999,0.257,2.5193990670888027e-05,0.278,0.003
2774,0.9166295148,0.9999808234,0.9143252171,0.9991558303,0.2570348171,2.5166224106086223e-05,0.2776031713,0.003240702,0.917,1.000,0.914,0.999,0.257,2.5166224106086223e-05,0.278,0.003
2775,0.9166295246,0.9999808422,0.9143253767,0.999155854,0.2570348154,2.513850813057316e-05,0.2776025631,0.0032406941,0.917,1.000,0.914,0.999,0.257,2.513850813057316e-05,0.278,0.003
2776,0.9166295343,0.999980861,0.9143255359,0.9991558778,0.2570348137,2.5110842620484856e-05,0.2776019565,0.0032406862,0.917,1.000,0.914,0.999,0.257,2.5110842620484856e-05,0.278,0.003
2777,0.916629544,0.9999808798,0.9143256947,0.9991559015,0.257034812,2.5083227452289052e-05,0.2776013515,0.0032406784,0.917,1.000,0.914,0.999,0.257,2.5083227452289052e-05,0.278,0.003
2778,0.9166295537,0.9999808986,0.9143258531,0.9991559252,0.2570348103,2.505566250278552e-05,0.2776007482,0.0032406705,0.917,1.000,0.914,0.999,0.257,2.505566250278552e-05,0.278,0.003
2779,0.9166295634,0.9999809173,0.914326011,0.9991559489,0.2570348087,2.502814764907568e-05,0.2776001464,0.0032406626,0.917,1.000,0.914,0.999,0.257,2.502814764907568e-05,0.278,0.003
2780,0.916629573,0.999980936,0.9143261686,0.9991559725,0.257034807,2.5000682768806693e-05,0.2775995462,0.0032406548,0.917,1.000,0.914,0.999,0.257,2.5000682768806693e-05,0.278,0.003
2781,0.9166295826,0.9999809546,0.9143263257,0.9991559961,0.2570348053,2.4973267739908274e-05,0.2775989477,0.003240647,0.917,1.000,0.914,0.999,0.257,2.4973267739908274e-05,0.278,0.003
2782,0.9166295922,0.9999809732,0.9143264823,0.9991560197,0.2570348037,2.4945902440637398e-05,0.2775983507,0.0032406391,0.917,1.000,0.914,0.999,0.257,2.4945902440637398e-05,0.278,0.003
2783,0.9166296017,0.9999809918,0.9143266386,0.9991560432,0.2570348021,2.4918586749555536e-05,0.2775977554,0.0032406313,0.917,1.000,0.914,0.999,0.257,2.4918586749555536e-05,0.278,0.003
2784,0.9166296112,0.9999810104,0.9143267945,0.9991560668,0.2570348005,2.4891320545649465e-05,0.2775971616,0.0032406235,0.917,1.000,0.914,0.999,0.257,2.4891320545649465e-05,0.278,0.003
2785,0.9166296207,0.9999810289,0.9143269499,0.9991560902,0.2570347988,2.486410370810736e-05,0.2775965694,0.0032406157,0.917,1.000,0.914,0.999,0.257,2.486410370810736e-05,0.278,0.003
2786,0.9166296302,0.9999810475,0.9143271049,0.9991561137,0.2570347972,2.4836936116679006e-05,0.2775959788,0.0032406079,0.917,1.000,0.914,0.999,0.257,2.4836936116679006e-05,0.278,0.003
2787,0.9166296396,0.9999810659,0.9143272595,0.9991561371,0.2570347956,2.480981765145422e-05,0.2775953898,0.0032406001,0.917,1.000,0.914,0.999,0.257,2.480981765145422e-05,0.278,0.003
2788,0.916629649,0.9999810844,0.9143274137,0.9991561606,0.257034794,2.4782748192710506e-05,0.2775948023,0.0032405923,0.917,1.000,0.914,0.999,0.257,2.4782748192710506e-05,0.278,0.003
2789,0.9166296584,0.9999811028,0.9143275675,0.9991561839,0.2570347925,2.4755727621230116e-05,0.2775942164,0.0032405845,0.917,1.000,0.914,0.999,0.257,2.4755727621230116e-05,0.278,0.003
2790,0.9166296678,0.9999811212,0.9143277209,0.9991562073,0.2570347909,2.4728755817996295e-05,0.2775936321,0.0032405768,0.917,1.000,0.914,0.999,0.257,2.4728755817996295e-05,0.278,0.003
2791,0.9166296771,0.9999811396,0.9143278738,0.9991562306,0.2570347893,2.4701832664387127e-05,0.2775930493,0.003240569,0.917,1.000,0.914,0.999,0.257,2.4701832664387127e-05,0.278,0.003
2792,0.9166296864,0.999981158,0.9143280264,0.9991562539,0.2570347878,2.4674958042134097e-05,0.2775924681,0.0032405612,0.917,1.000,0.914,0.999,0.257,2.4674958042134097e-05,0.278,0.003
2793,0.9166296957,0.9999811763,0.9143281785,0.9991562772,0.2570347862,2.4648131833343672e-05,0.2775918884,0.0032405535,0.917,1.000,0.914,0.999,0.257,2.4648131833343672e-05,0.278,0.003
2794,0.9166297049,0.9999811946,0.9143283303,0.9991563004,0.2570347847,2.462135392044482e-05,0.2775913103,0.0032405458,0.917,1.000,0.914,0.999,0.257,2.462135392044482e-05,0.278,0.003
2795,0.9166297142,0.9999812128,0.9143284816,0.9991563236,0.2570347831,2.459462418616509e-05,0.2775907337,0.003240538,0.917,1.000,0.914,0.999,0.257,2.459462418616509e-05,0.278,0.003
2796,0.9166297234,0.9999812311,0.9143286325,0.9991563468,0.2570347816,2.4567942513577984e-05,0.2775901587,0.0032405303,0.917,1.000,0.914,0.999,0.257,2.4567942513577984e-05,0.278,0.003
2797,0.9166297326,0.9999812493,0.9143287831,0.99915637,0.2570347801,2.4541308786181948e-05,0.2775895852,0.0032405226,0.917,1.000,0.914,0.999,0.257,2.4541308786181948e-05,0.278,0.003
2798,0.9166297417,0.9999812675,0.9143289332,0.9991563931,0.2570347786,2.451472288766216e-05,0.2775890132,0.0032405149,0.917,1.000,0.914,0.999,0.257,2.451472288766216e-05,0.278,0.003
2799,0.9166297508,0.9999812856,0.9143290829,0.9991564162,0.2570347771,2.4488184702229463e-05,0.2775884428,0.0032405072,0.917,1.000,0.914,0.999,0.257,2.4488184702229463e-05,0.278,0.003
2800,0.9166297599,0.9999813037,0.9143292323,0.9991564393,0.2570347756,2.4461694114316817e-05,0.2775878739,0.0032404995,0.917,1.000,0.914,0.999,0.257,2.4461694114316817e-05,0.278,0.003
2801,0.916629769,0.9999813218,0.9143293812,0.9991564623,0.2570347741,2.4435251008679417e-05,0.2775873064,0.0032404918,0.917,1.000,0.914,0.999,0.257,2.4435251008679417e-05,0.278,0.003
2802,0.9166297781,0.9999813399,0.9143295297,0.9991564853,0.2570347726,2.4408855270482248e-05,0.2775867406,0.0032404841,0.917,1.000,0.914,0.999,0.257,2.4408855270482248e-05,0.278,0.003
2803,0.9166297871,0.9999813579,0.9143296779,0.9991565083,0.2570347712,2.438250678508606e-05,0.2775861762,0.0032404764,0.917,1.000,0.914,0.999,0.257,2.438250678508606e-05,0.278,0.003
2804,0.9166297961,0.999981376,0.9143298256,0.9991565313,0.2570347697,2.4356205438320098e-05,0.2775856133,0.0032404687,0.917,1.000,0.914,0.999,0.257,2.4356205438320098e-05,0.278,0.003
2805,0.9166298051,0.9999813939,0.914329973,0.9991565542,0.2570347683,2.4329951116269555e-05,0.2775850519,0.0032404611,0.917,1.000,0.914,0.999,0.257,2.4329951116269555e-05,0.278,0.003
2806,0.916629814,0.9999814119,0.9143301199,0.9991565771,0.2570347668,2.4303743705283606e-05,0.277584492,0.0032404534,0.917,1.000,0.914,0.999,0.257,2.4303743705283606e-05,0.278,0.003
2807,0.9166298229,0.9999814298,0.9143302665,0.9991566,0.2570347654,2.4277583092273512e-05,0.2775839336,0.0032404458,0.917,1.000,0.914,0.999,0.257,2.4277583092273512e-05,0.278,0.003
2808,0.9166298319,0.9999814477,0.9143304126,0.9991566229,0.257034764,2.4251469164237457e-05,0.2775833768,0.0032404381,0.917,1.000,0.914,0.999,0.257,2.4251469164237457e-05,0.278,0.003
2809,0.9166298407,0.9999814656,0.9143305584,0.9991566457,0.2570347625,2.422540180861545e-05,0.2775828213,0.0032404305,0.917,1.000,0.914,0.999,0.257,2.422540180861545e-05,0.278,0.003
2810,0.9166298496,0.9999814835,0.9143307038,0.9991566685,0.2570347611,2.4199380913113405e-05,0.2775822674,0.0032404228,0.917,1.000,0.914,0.999,0.257,2.4199380913113405e-05,0.278,0.003
2811,0.9166298584,0.9999815013,0.9143308488,0.9991566913,0.2570347597,2.4173406365964686e-05,0.277581715,0.0032404152,0.917,1.000,0.914,0.999,0.257,2.4173406365964686e-05,0.278,0.003
2812,0.9166298672,0.9999815191,0.9143309934,0.999156714,0.2570347583,2.414747805537834e-05,0.277581164,0.0032404076,0.917,1.000,0.914,0.999,0.257,2.414747805537834e-05,0.278,0.003
2813,0.916629876,0.9999815369,0.9143311377,0.9991567367,0.2570347569,2.4121595870110844e-05,0.2775806145,0.0032404,0.917,1.000,0.914,0.999,0.257,2.4121595870110844e-05,0.278,0.003
2814,0.9166298848,0.9999815546,0.9143312815,0.9991567594,0.2570347555,2.4095759699103632e-05,0.2775800664,0.0032403924,0.917,1.000,0.914,0.999,0.257,2.4095759699103632e-05,0.278,0.003
2815,0.9166298935,0.9999815723,0.914331425,0.9991567821,0.2570347542,2.406996943170137e-05,0.2775795199,0.0032403848,0.917,1.000,0.914,0.999,0.257,2.406996943170137e-05,0.278,0.003
2816,0.9166299022,0.99998159,0.9143315681,0.9991568047,0.2570347528,2.4044224957555604e-05,0.2775789747,0.0032403772,0.917,1.000,0.914,0.999,0.257,2.4044224957555604e-05,0.278,0.003
2817,0.9166299109,0.9999816077,0.9143317108,0.9991568273,0.2570347514,2.4018526166664468e-05,0.2775784311,0.0032403696,0.917,1.000,0.914,0.999,0.257,2.4018526166664468e-05,0.278,0.003
2818,0.9166299195,0.9999816253,0.9143318531,0.9991568499,0.2570347501,2.3992872949313336e-05,0.2775778888,0.003240362,0.917,1.000,0.914,0.999,0.257,2.3992872949313336e-05,0.278,0.003
2819,0.9166299282,0.999981643,0.914331995,0.9991568725,0.2570347487,2.3967265196112828e-05,0.2775773481,0.0032403544,0.917,1.000,0.914,0.999,0.257,2.3967265196112828e-05,0.278,0.003
2820,0.9166299368,0.9999816605,0.9143321366,0.999156895,0.2570347474,2.3941702798184415e-05,0.2775768087,0.0032403469,0.917,1.000,0.914,0.999,0.257,2.3941702798184415e-05,0.278,0.003
2821,0.9166299454,0.9999816781,0.9143322778,0.9991569175,0.257034746,2.3916185646541454e-05,0.2775762709,0.0032403393,0.917,1.000,0.914,0.999,0.257,2.3916185646541454e-05,0.278,0.003
2822,0.9166299539,0.9999816956,0.9143324186,0.99915694,0.2570347447,2.3890713632712904e-05,0.2775757344,0.0032403317,0.917,1.000,0.914,0.999,0.257,2.3890713632712904e-05,0.278,0.003
2823,0.9166299625,0.9999817132,0.914332559,0.9991569625,0.2570347434,2.386528664857812e-05,0.2775751994,0.0032403242,0.917,1.000,0.914,0.999,0.257,2.386528664857812e-05,0.278,0.003
2824,0.916629971,0.9999817306,0.9143326991,0.9991569849,0.2570347421,2.383990458627962e-05,0.2775746658,0.0032403166,0.917,1.000,0.914,0.999,0.257,2.383990458627962e-05,0.278,0.003
2825,0.9166299795,0.9999817481,0.9143328387,0.9991570073,0.2570347408,2.3814567338288056e-05,0.2775741336,0.0032403091,0.917,1.000,0.914,0.999,0.257,2.3814567338288056e-05,0.278,0.003
2826,0.9166299879,0.9999817655,0.9143329781,0.9991570297,0.2570347395,2.3789274797404584e-05,0.2775736028,0.0032403016,0.917,1.000,0.914,0.999,0.257,2.3789274797404584e-05,0.278,0.003
2827,0.9166299964,0.9999817829,0.914333117,0.999157052,0.2570347382,2.3764026856615925e-05,0.2775730735,0.003240294,0.917,1.000,0.914,0.999,0.257,2.3764026856615925e-05,0.278,0.003
2828,0.9166300048,0.9999818003,0.9143332556,0.9991570743,0.2570347369,2.3738823409409607e-05,0.2775725456,0.0032402865,0.917,1.000,0.914,0.999,0.257,2.3738823409409607e-05,0.278,0.003
2829,0.9166300132,0.9999818177,0.9143333938,0.9991570966,0.2570347356,2.3713664349438277e-05,0.277572019,0.003240279,0.917,1.000,0.914,0.999,0.257,2.3713664349438277e-05,0.278,0.003
2830,0.9166300216,0.999981835,0.9143335316,0.9991571189,0.2570347344,2.368854957070706e-05,0.2775714939,0.0032402715,0.917,1.000,0.914,0.999,0.257,2.368854957070706e-05,0.278,0.003
2831,0.9166300299,0.9999818523,0.9143336691,0.9991571412,0.2570347331,2.3663478967573343e-05,0.2775709702,0.003240264,0.917,1.000,0.914,0.999,0.257,2.3663478967573343e-05,0.278,0.003
2832,0.9166300383,0.9999818696,0.9143338061,0.9991571634,0.2570347318,2.363845243443327e-05,0.2775704479,0.0032402565,0.917,1.000,0.914,0.999,0.257,2.363845243443327e-05,0.278,0.003
2833,0.9166300466,0.9999818868,0.9143339429,0.9991571856,0.2570347306,2.3613469866379948e-05,0.277569927,0.003240249,0.917,1.000,0.914,0.999,0.257,2.3613469866379948e-05,0.278,0.003
2834,0.9166300549,0.999981904,0.9143340792,0.9991572077,0.2570347293,2.3588531158564728e-05,0.2775694074,0.0032402415,0.917,1.000,0.914,0.999,0.257,2.3588531158564728e-05,0.278,0.003
2835,0.9166300631,0.9999819212,0.9143342152,0.9991572299,0.2570347281,2.3563636206547007e-05,0.2775688893,0.003240234,0.917,1.000,0.914,0.999,0.257,2.3563636206547007e-05,0.278,0.003
2836,0.9166300714,0.9999819384,0.9143343509,0.999157252,0.2570347269,2.3538784906113795e-05,0.2775683725,0.0032402265,0.917,1.000,0.914,0.999,0.257,2.3538784906113795e-05,0.278,0.003
2837,0.9166300796,0.9999819556,0.9143344862,0.9991572741,0.2570347256,2.3513977153261548e-05,0.2775678571,0.0032402191,0.917,1.000,0.914,0.999,0.257,2.3513977153261548e-05,0.278,0.003
2838,0.9166300878,0.9999819727,0.9143346211,0.9991572962,0.2570347244,2.3489212844552074e-05,0.2775673431,0.0032402116,0.917,1.000,0.914,0.999,0.257,2.3489212844552074e-05,0.278,0.003
2839,0.9166300959,0.9999819898,0.9143347556,0.9991573182,0.2570347232,2.3464491876638786e-05,0.2775668304,0.0032402041,0.917,1.000,0.914,0.999,0.257,2.3464491876638786e-05,0.278,0.003
2840,0.9166301041,0.9999820068,0.9143348898,0.9991573402,0.257034722,2.3439814146599933e-05,0.2775663192,0.0032401967,0.917,1.000,0.914,0.999,0.257,2.3439814146599933e-05,0.278,0.003
2841,0.9166301122,0.9999820239,0.9143350237,0.9991573622,0.2570347208,2.3415179551636263e-05,0.2775658092,0.0032401892,0.917,1.000,0.914,0.999,0.257,2.3415179551636263e-05,0.278,0.003
2842,0.9166301203,0.9999820409,0.9143351572,0.9991573842,0.2570347196,2.3390587989264447e-05,0.2775653007,0.0032401818,0.917,1.000,0.914,0.999,0.257,2.3390587989264447e-05,0.278,0.003
2843,0.9166301284,0.9999820579,0.9143352903,0.9991574061,0.2570347184,2.3366039357405196e-05,0.2775647935,0.0032401743,0.917,1.000,0.914,0.999,0.257,2.3366039357405196e-05,0.278,0.003
2844,0.9166301364,0.9999820749,0.9143354231,0.999157428,0.2570347172,2.334153355411577e-05,0.2775642876,0.0032401669,0.917,1.000,0.914,0.999,0.257,2.334153355411577e-05,0.278,0.003
2845,0.9166301445,0.9999820918,0.9143355555,0.9991574499,0.2570347161,2.331707047790917e-05,0.2775637831,0.0032401595,0.917,1.000,0.914,0.999,0.257,2.331707047790917e-05,0.278,0.003
2846,0.9166301525,0.9999821088,0.9143356876,0.9991574718,0.2570347149,2.3292650027510547e-05,0.27756328,0.003240152,0.917,1.000,0.914,0.999,0.257,2.3292650027510547e-05,0.278,0.003
2847,0.9166301605,0.9999821256,0.9143358193,0.9991574936,0.2570347137,2.3268272101937995e-05,0.2775627782,0.0032401446,0.917,1.000,0.914,0.999,0.257,2.3268272101937995e-05,0.278,0.003
2848,0.9166301684,0.9999821425,0.9143359506,0.9991575154,0.2570347126,2.324393660048482e-05,0.2775622777,0.0032401372,0.917,1.000,0.914,0.999,0.257,2.324393660048482e-05,0.278,0.003
2849,0.9166301764,0.9999821594,0.9143360816,0.9991575372,0.2570347114,2.3219643422844253e-05,0.2775617785,0.0032401298,0.917,1.000,0.914,0.999,0.257,2.3219643422844253e-05,0.278,0.003
2850,0.9166301843,0.9999821762,0.9143362123,0.999157559,0.2570347103,2.3195392468694277e-05,0.2775612807,0.0032401224,0.917,1.000,0.914,0.999,0.257,2.3195392468694277e-05,0.278,0.003
2851,0.9166301922,0.999982193,0.9143363426,0.9991575807,0.2570347092,2.3171183638301436e-05,0.2775607842,0.003240115,0.917,1.000,0.914,0.999,0.257,2.3171183638301436e-05,0.278,0.003
2852,0.9166302001,0.9999822098,0.9143364726,0.9991576024,0.257034708,2.3147016832088092e-05,0.2775602891,0.0032401076,0.917,1.000,0.914,0.999,0.257,2.3147016832088092e-05,0.278,0.003
2853,0.916630208,0.9999822265,0.9143366022,0.9991576241,0.2570347069,2.312289195081275e-05,0.2775597952,0.0032401002,0.917,1.000,0.914,0.999,0.257,2.312289195081275e-05,0.278,0.003
2854,0.9166302158,0.9999822432,0.9143367315,0.9991576458,0.2570347058,2.309880889548227e-05,0.2775593027,0.0032400928,0.917,1.000,0.914,0.999,0.257,2.309880889548227e-05,0.278,0.003
2855,0.9166302236,0.9999822599,0.9143368604,0.9991576674,0.2570347047,2.3074767567365478e-05,0.2775588115,0.0032400854,0.917,1.000,0.914,0.999,0.257,2.3074767567365478e-05,0.278,0.003
2856,0.9166302314,0.9999822766,0.914336989,0.999157689,0.2570347036,2.305076786805817e-05,0.2775583216,0.003240078,0.917,1.000,0.914,0.999,0.257,2.305076786805817e-05,0.278,0.003
2857,0.9166302392,0.9999822932,0.9143371172,0.9991577106,0.2570347025,2.3026809699419065e-05,0.277557833,0.0032400707,0.917,1.000,0.914,0.999,0.257,2.3026809699419065e-05,0.278,0.003
2858,0.9166302469,0.9999823099,0.9143372451,0.9991577322,0.2570347014,2.300289296355202e-05,0.2775573457,0.0032400633,0.917,1.000,0.914,0.999,0.257,2.300289296355202e-05,0.278,0.003
2859,0.9166302547,0.9999823265,0.9143373727,0.9991577537,0.2570347003,2.297901756279936e-05,0.2775568597,0.0032400559,0.917,1.000,0.914,0.999,0.257,2.297901756279936e-05,0.278,0.003
2860,0.9166302624,0.999982343,0.9143374999,0.9991577752,0.2570346992,2.2955183399841456e-05,0.277556375,0.0032400486,0.917,1.000,0.914,0.999,0.257,2.2955183399841456e-05,0.278,0.003
2861,0.9166302701,0.9999823596,0.9143376268,0.9991577967,0.2570346981,2.2931390377725145e-05,0.2775558916,0.0032400412,0.917,1.000,0.914,0.999,0.257,2.2931390377725145e-05,0.278,0.003
2862,0.9166302777,0.9999823761,0.9143377534,0.9991578182,0.257034697,2.2907638399672003e-05,0.2775554095,0.0032400338,0.917,1.000,0.914,0.999,0.257,2.2907638399672003e-05,0.278,0.003
2863,0.9166302854,0.9999823926,0.9143378796,0.9991578396,0.257034696,2.2883927369073235e-05,0.2775549286,0.0032400265,0.917,1.000,0.914,0.999,0.257,2.2883927369073235e-05,0.278,0.003
2864,0.916630293,0.9999824091,0.9143380054,0.9991578611,0.2570346949,2.2860257189806142e-05,0.2775544491,0.0032400192,0.917,1.000,0.914,0.999,0.257,2.2860257189806142e-05,0.278,0.003
2865,0.9166303006,0.9999824256,0.914338131,0.9991578825,0.2570346939,2.2836627765867924e-05,0.2775539708,0.0032400118,0.917,1.000,0.914,0.999,0.257,2.2836627765867924e-05,0.278,0.003
2866,0.9166303082,0.999982442,0.9143382562,0.9991579038,0.2570346928,2.28130390015538e-05,0.2775534938,0.0032400045,0.917,1.000,0.914,0.999,0.257,2.28130390015538e-05,0.278,0.003
2867,0.9166303157,0.9999824584,0.914338381,0.9991579252,0.2570346918,2.2789490801523543e-05,0.2775530181,0.0032399972,0.917,1.000,0.914,0.999,0.257,2.2789490801523543e-05,0.278,0.003
2868,0.9166303233,0.9999824748,0.9143385056,0.9991579465,0.2570346907,2.2765983070608858e-05,0.2775525436,0.0032399898,0.917,1.000,0.914,0.999,0.257,2.2765983070608858e-05,0.278,0.003
2869,0.9166303308,0.9999824911,0.9143386298,0.9991579678,0.2570346897,2.2742515713910924e-05,0.2775520704,0.0032399825,0.917,1.000,0.914,0.999,0.257,2.2742515713910924e-05,0.278,0.003
2870,0.9166303383,0.9999825075,0.9143387536,0.9991579891,0.2570346887,2.2719088636732577e-05,0.2775515985,0.0032399752,0.917,1.000,0.914,0.999,0.257,2.2719088636732577e-05,0.278,0.003
2871,0.9166303458,0.9999825238,0.9143388772,0.9991580103,0.2570346876,2.2695701744827258e-05,0.2775511278,0.0032399679,0.917,1.000,0.914,0.999,0.257,2.2695701744827258e-05,0.278,0.003
2872,0.9166303532,0.9999825401,0.9143390004,0.9991580315,0.2570346866,2.2672354944122487e-05,0.2775506584,0.0032399606,0.917,1.000,0.914,0.999,0.257,2.2672354944122487e-05,0.278,0.003
2873,0.9166303607,0.9999825563,0.9143391233,0.9991580527,0.2570346856,2.264904814078636e-05,0.2775501902,0.0032399533,0.917,1.000,0.914,0.999,0.257,2.264904814078636e-05,0.278,0.003
2874,0.9166303681,0.9999825726,0.9143392458,0.9991580739,0.2570346846,2.26257812412759e-05,0.2775497233,0.003239946,0.917,1.000,0.914,0.999,0.257,2.26257812412759e-05,0.278,0.003
2875,0.9166303755,0.9999825888,0.9143393681,0.9991580951,0.2570346836,2.2602554152291195e-05,0.2775492576,0.0032399387,0.917,1.000,0.914,0.999,0.257,2.2602554152291195e-05,0.278,0.003
2876,0.9166303829,0.999982605,0.91433949,0.9991581162,0.2570346826,2.2579366780839697e-05,0.2775487932,0.0032399314,0.917,1.000,0.914,0.999,0.257,2.2579366780839697e-05,0.278,0.003
2877,0.9166303902,0.9999826212,0.9143396115,0.9991581373,0.2570346816,2.2556219034166102e-05,0.27754833,0.0032399241,0.917,1.000,0.914,0.999,0.257,2.2556219034166102e-05,0.278,0.003
2878,0.9166303975,0.9999826373,0.9143397328,0.9991581584,0.2570346806,2.2533110819743586e-05,0.277547868,0.0032399168,0.917,1.000,0.914,0.999,0.257,2.2533110819743586e-05,0.278,0.003
2879,0.9166304049,0.9999826534,0.9143398537,0.9991581795,0.2570346796,2.2510042045329064e-05,0.2775474073,0.0032399095,0.917,1.000,0.914,0.999,0.257,2.2510042045329064e-05,0.278,0.003
2880,0.9166304122,0.9999826695,0.9143399743,0.9991582005,0.2570346787,2.2487012618981665e-05,0.2775469478,0.0032399022,0.917,1.000,0.914,0.999,0.257,2.2487012618981665e-05,0.278,0.003
2881,0.9166304194,0.9999826856,0.9143400946,0.9991582215,0.2570346777,2.2464022448867035e-05,0.2775464895,0.003239895,0.917,1.000,0.914,0.999,0.257,2.2464022448867035e-05,0.278,0.003
2882,0.9166304267,0.9999827017,0.9143402146,0.9991582425,0.2570346767,2.2441071443617655e-05,0.2775460325,0.0032398877,0.917,1.000,0.914,0.999,0.257,2.2441071443617655e-05,0.278,0.003
2883,0.9166304339,0.9999827177,0.9143403342,0.9991582635,0.2570346758,2.2418159512022404e-05,0.2775455766,0.0032398804,0.917,1.000,0.914,0.999,0.257,2.2418159512022404e-05,0.278,0.003
2884,0.9166304411,0.9999827337,0.9143404536,0.9991582844,0.2570346748,2.239528656309978e-05,0.277545122,0.0032398732,0.917,1.000,0.914,0.999,0.257,2.239528656309978e-05,0.278,0.003
2885,0.9166304483,0.9999827497,0.9143405726,0.9991583053,0.2570346739,2.237245250617342e-05,0.2775446686,0.0032398659,0.917,1.000,0.914,0.999,0.257,2.237245250617342e-05,0.278,0.003
2886,0.9166304555,0.9999827657,0.9143406913,0.9991583262,0.2570346729,2.234965725077958e-05,0.2775442164,0.0032398586,0.917,1.000,0.914,0.999,0.257,2.234965725077958e-05,0.278,0.003
2887,0.9166304627,0.9999827816,0.9143408096,0.9991583471,0.257034672,2.2326900706759813e-05,0.2775437654,0.0032398514,0.917,1.000,0.914,0.999,0.257,2.2326900706759813e-05,0.278,0.003
2888,0.9166304698,0.9999827975,0.9143409277,0.9991583679,0.2570346711,2.2304182784151196e-05,0.2775433156,0.0032398441,0.917,1.000,0.914,0.999,0.257,2.2304182784151196e-05,0.278,0.003
2889,0.9166304769,0.9999828134,0.9143410455,0.9991583888,0.2570346701,2.2281503393275746e-05,0.277542867,0.0032398369,0.917,1.000,0.914,0.999,0.257,2.2281503393275746e-05,0.278,0.003
2890,0.916630484,0.9999828293,0.9143411629,0.9991584096,0.2570346692,2.225886244470116e-05,0.2775424196,0.0032398296,0.917,1.000,0.914,0.999,0.257,2.225886244470116e-05,0.278,0.003
2891,0.9166304911,0.9999828451,0.91434128,0.9991584303,0.2570346683,2.22362598492575e-05,0.2775419733,0.0032398224,0.917,1.000,0.914,0.999,0.257,2.22362598492575e-05,0.278,0.003
2892,0.9166304981,0.9999828609,0.9143413968,0.9991584511,0.2570346674,2.2213695517975816e-05,0.2775415283,0.0032398152,0.917,1.000,0.914,0.999,0.257,2.2213695517975816e-05,0.278,0.003
2893,0.9166305052,0.9999828767,0.9143415133,0.9991584718,0.2570346665,2.219116936219178e-05,0.2775410845,0.0032398079,0.917,1.000,0.914,0.999,0.257,2.219116936219178e-05,0.278,0.003
2894,0.9166305122,0.9999828925,0.9143416295,0.9991584925,0.2570346656,2.2168681293485683e-05,0.2775406418,0.0032398007,0.917,1.000,0.914,0.999,0.257,2.2168681293485683e-05,0.278,0.003
2895,0.9166305192,0.9999829083,0.9143417454,0.9991585132,0.2570346647,2.214623122370108e-05,0.2775402003,0.0032397935,0.917,1.000,0.914,0.999,0.257,2.214623122370108e-05,0.278,0.003
2896,0.9166305262,0.999982924,0.9143418609,0.9991585339,0.2570346638,2.2123819064879768e-05,0.27753976,0.0032397863,0.917,1.000,0.914,0.999,0.257,2.2123819064879768e-05,0.278,0.003
2897,0.9166305331,0.9999829397,0.9143419762,0.9991585545,0.2570346629,2.2101444729214766e-05,0.2775393209,0.0032397791,0.917,1.000,0.914,0.999,0.257,2.2101444729214766e-05,0.278,0.003
2898,0.9166305401,0.9999829554,0.9143420912,0.9991585751,0.257034662,2.2079108129280266e-05,0.277538883,0.0032397718,0.917,1.000,0.914,0.999,0.257,2.2079108129280266e-05,0.278,0.003
2899,0.916630547,0.9999829711,0.9143422058,0.9991585957,0.2570346611,2.205680917794072e-05,0.2775384462,0.0032397646,0.917,1.000,0.914,0.999,0.257,2.205680917794072e-05,0.278,0.003
2900,0.9166305539,0.9999829867,0.9143423201,0.9991586163,0.2570346602,2.2034547788198715e-05,0.2775380105,0.0032397574,0.917,1.000,0.914,0.999,0.257,2.2034547788198715e-05,0.278,0.003
2901,0.9166305608,0.9999830023,0.9143424342,0.9991586369,0.2570346594,2.2012323873332936e-05,0.2775375761,0.0032397502,0.917,1.000,0.914,0.999,0.257,2.2012323873332936e-05,0.278,0.003
2902,0.9166305677,0.9999830179,0.9143425479,0.9991586574,0.2570346585,2.1990137346806865e-05,0.2775371428,0.003239743,0.917,1.000,0.914,0.999,0.257,2.1990137346806865e-05,0.278,0.003
2903,0.9166305745,0.9999830335,0.9143426613,0.9991586779,0.2570346576,2.1967988122425542e-05,0.2775367106,0.0032397358,0.917,1.000,0.914,0.999,0.257,2.1967988122425542e-05,0.278,0.003
2904,0.9166305813,0.999983049,0.9143427745,0.9991586984,0.2570346568,2.1945876114183823e-05,0.2775362796,0.0032397286,0.917,1.000,0.914,0.999,0.257,2.1945876114183823e-05,0.278,0.003
2905,0.9166305881,0.9999830646,0.9143428873,0.9991587188,0.2570346559,2.1923801236316766e-05,0.2775358498,0.0032397214,0.917,1.000,0.914,0.999,0.257,2.1923801236316766e-05,0.278,0.003
2906,0.9166305949,0.9999830801,0.9143429998,0.9991587393,0.2570346551,2.190176340330009e-05,0.2775354211,0.0032397142,0.917,1.000,0.914,0.999,0.257,2.190176340330009e-05,0.278,0.003
2907,0.9166306017,0.9999830956,0.9143431121,0.9991587597,0.2570346542,2.1879762529861846e-05,0.2775349935,0.0032397071,0.917,1.000,0.914,0.999,0.257,2.1879762529861846e-05,0.278,0.003
2908,0.9166306085,0.999983111,0.914343224,0.9991587801,0.2570346534,2.1857798530944846e-05,0.2775345671,0.0032396999,0.917,1.000,0.914,0.999,0.257,2.1857798530944846e-05,0.278,0.003
2909,0.9166306152,0.9999831265,0.9143433356,0.9991588005,0.2570346525,2.1835871321748897e-05,0.2775341418,0.0032396927,0.917,1.000,0.914,0.999,0.257,2.1835871321748897e-05,0.278,0.003
2910,0.9166306219,0.9999831419,0.9143434469,0.9991588208,0.2570346517,2.1813980817696534e-05,0.2775337176,0.0032396855,0.917,1.000,0.914,0.999,0.257,2.1813980817696534e-05,0.278,0.003
2911,0.9166306286,0.9999831573,0.914343558,0.9991588411,0.2570346509,2.17921269344488e-05,0.2775332946,0.0032396783,0.917,1.000,0.914,0.999,0.257,2.17921269344488e-05,0.278,0.003
2912,0.9166306353,0.9999831727,0.9143436687,0.9991588614,0.2570346501,2.1770309587871713e-05,0.2775328727,0.0032396712,0.917,1.000,0.914,0.999,0.257,2.1770309587871713e-05,0.278,0.003
2913,0.916630642,0.999983188,0.9143437792,0.9991588817,0.2570346492,2.174852869409693e-05,0.2775324519,0.003239664,0.917,1.000,0.914,0.999,0.257,2.174852869409693e-05,0.278,0.003
2914,0.9166306486,0.9999832034,0.9143438893,0.999158902,0.2570346484,2.1726784169471885e-05,0.2775320322,0.0032396568,0.917,1.000,0.914,0.999,0.257,2.1726784169471885e-05,0.278,0.003
2915,0.9166306552,0.9999832187,0.9143439992,0.9991589222,0.2570346476,2.1705075930637974e-05,0.2775316137,0.0032396497,0.917,1.000,0.914,0.999,0.257,2.1705075930637974e-05,0.278,0.003
2916,0.9166306618,0.999983234,0.9143441087,0.9991589424,0.2570346468,2.168340389439431e-05,0.2775311963,0.0032396425,0.917,1.000,0.914,0.999,0.257,2.168340389439431e-05,0.278,0.003
2917,0.9166306684,0.9999832492,0.914344218,0.9991589626,0.257034646,2.166176797779014e-05,0.27753078,0.0032396353,0.917,1.000,0.914,0.999,0.257,2.166176797779014e-05,0.278,0.003
2918,0.916630675,0.9999832645,0.914344327,0.9991589828,0.2570346452,2.16401680980101e-05,0.2775303648,0.0032396282,0.917,1.000,0.914,0.999,0.257,2.16401680980101e-05,0.278,0.003
2919,0.9166306815,0.9999832797,0.9143444357,0.9991590029,0.2570346444,2.1618604172664428e-05,0.2775299507,0.003239621,0.917,1.000,0.914,0.999,0.257,2.1618604172664428e-05,0.278,0.003
2920,0.9166306881,0.9999832949,0.9143445441,0.9991590231,0.2570346436,2.1597076119547494e-05,0.2775295377,0.0032396139,0.917,1.000,0.914,0.999,0.257,2.1597076119547494e-05,0.278,0.003
2921,0.9166306946,0.9999833101,0.9143446522,0.9991590432,0.2570346429,2.1575583856642798e-05,0.2775291258,0.0032396067,0.917,1.000,0.914,0.999,0.257,2.1575583856642798e-05,0.278,0.003
2922,0.9166307011,0.9999833252,0.91434476,0.9991590633,0.2570346421,2.1554127302034535e-05,0.277528715,0.0032395996,0.917,1.000,0.914,0.999,0.257,2.1554127302034535e-05,0.278,0.003
2923,0.9166307076,0.9999833404,0.9143448675,0.9991590833,0.2570346413,2.1532706374174668e-05,0.2775283053,0.0032395925,0.917,1.000,0.914,0.999,0.257,2.1532706374174668e-05,0.278,0.003
2924,0.916630714,0.9999833555,0.9143449748,0.9991591034,0.2570346405,2.151132099175308e-05,0.2775278967,0.0032395853,0.917,1.000,0.914,0.999,0.257,2.151132099175308e-05,0.278,0.003
2925,0.9166307205,0.9999833706,0.9143450818,0.9991591234,0.2570346398,2.1489971073597822e-05,0.2775274891,0.0032395782,0.917,1.000,0.914,0.999,0.257,2.1489971073597822e-05,0.278,0.003
2926,0.9166307269,0.9999833857,0.9143451884,0.9991591434,0.257034639,2.1468656538827354e-05,0.2775270827,0.003239571,0.917,1.000,0.914,0.999,0.257,2.1468656538827354e-05,0.278,0.003
2927,0.9166307333,0.9999834007,0.9143452948,0.9991591633,0.2570346382,2.1447377306770872e-05,0.2775266774,0.0032395639,0.917,1.000,0.914,0.999,0.257,2.1447377306770872e-05,0.278,0.003
2928,0.9166307397,0.9999834157,0.9143454009,0.9991591833,0.2570346375,2.1426133296942753e-05,0.2775262731,0.0032395568,0.917,1.000,0.914,0.999,0.257,2.1426133296942753e-05,0.278,0.003
2929,0.9166307461,0.9999834308,0.9143455068,0.9991592032,0.2570346367,2.140492442912138e-05,0.2775258699,0.0032395497,0.917,1.000,0.914,0.999,0.257,2.140492442912138e-05,0.278,0.003
2930,0.9166307524,0.9999834457,0.9143456123,0.9991592231,0.257034636,2.1383750623295188e-05,0.2775254678,0.0032395425,0.917,1.000,0.914,0.999,0.257,2.1383750623295188e-05,0.278,0.003
2931,0.9166307588,0.9999834607,0.9143457176,0.999159243,0.2570346352,2.136261179967867e-05,0.2775250667,0.0032395354,0.917,1.000,0.914,0.999,0.257,2.136261179967867e-05,0.278,0.003
2932,0.9166307651,0.9999834757,0.9143458226,0.9991592629,0.2570346345,2.13415078786863e-05,0.2775246667,0.0032395283,0.917,1.000,0.914,0.999,0.257,2.13415078786863e-05,0.278,0.003
2933,0.9166307714,0.9999834906,0.9143459273,0.9991592827,0.2570346338,2.13204387809576e-05,0.2775242678,0.0032395212,0.917,1.000,0.914,0.999,0.257,2.13204387809576e-05,0.278,0.003
2934,0.9166307777,0.9999835055,0.9143460317,0.9991593026,0.257034633,2.129940442736861e-05,0.2775238699,0.0032395141,0.917,1.000,0.914,0.999,0.257,2.129940442736861e-05,0.278,0.003
2935,0.916630784,0.9999835204,0.9143461359,0.9991593224,0.2570346323,2.1278404739027245e-05,0.2775234731,0.0032395069,0.917,1.000,0.914,0.999,0.257,2.1278404739027245e-05,0.278,0.003
2936,0.9166307902,0.9999835352,0.9143462397,0.9991593422,0.2570346316,2.1257439637200363e-05,0.2775230774,0.0032394998,0.917,1.000,0.914,0.999,0.257,2.1257439637200363e-05,0.278,0.003
2937,0.9166307965,0.9999835501,0.9143463433,0.9991593619,0.2570346309,2.1236509043424476e-05,0.2775226827,0.0032394927,0.917,1.000,0.914,0.999,0.257,2.1236509043424476e-05,0.278,0.003
2938,0.9166308027,0.9999835649,0.9143464466,0.9991593817,0.2570346302,2.121561287939573e-05,0.2775222891,0.0032394856,0.917,1.000,0.914,0.999,0.257,2.121561287939573e-05,0.278,0.003
2939,0.9166308089,0.9999835797,0.9143465497,0.9991594014,0.2570346294,2.119475106710845e-05,0.2775218965,0.0032394785,0.917,1.000,0.914,0.999,0.257,2.119475106710845e-05,0.278,0.003
2940,0.9166308151,0.9999835945,0.9143466525,0.9991594211,0.2570346287,2.117392352872739e-05,0.2775215049,0.0032394714,0.917,1.000,0.914,0.999,0.257,2.117392352872739e-05,0.278,0.003
2941,0.9166308212,0.9999836092,0.914346755,0.9991594407,0.257034628,2.1153130186636603e-05,0.2775211144,0.0032394643,0.917,1.000,0.914,0.999,0.257,2.1153130186636603e-05,0.278,0.003
2942,0.9166308274,0.999983624,0.9143468572,0.9991594604,0.2570346273,2.1132370963385715e-05,0.277520725,0.0032394572,0.917,1.000,0.914,0.999,0.257,2.1132370963385715e-05,0.278,0.003
2943,0.9166308335,0.9999836387,0.9143469591,0.99915948,0.2570346266,2.1111645781780232e-05,0.2775203366,0.0032394501,0.917,1.000,0.914,0.999,0.257,2.1111645781780232e-05,0.278,0.003
2944,0.9166308396,0.9999836534,0.9143470608,0.9991594997,0.2570346259,2.1090954564853925e-05,0.2775199492,0.003239443,0.917,1.000,0.914,0.999,0.257,2.1090954564853925e-05,0.278,0.003
2945,0.9166308457,0.9999836681,0.9143471622,0.9991595192,0.2570346252,2.1070297235860863e-05,0.2775195628,0.0032394359,0.917,1.000,0.914,0.999,0.257,2.1070297235860863e-05,0.278,0.003
2946,0.9166308518,0.9999836827,0.9143472634,0.9991595388,0.2570346246,2.1049673718211452e-05,0.2775191775,0.0032394289,0.917,1.000,0.914,0.999,0.257,2.1049673718211452e-05,0.278,0.003
2947,0.9166308579,0.9999836973,0.9143473642,0.9991595584,0.2570346239,2.1029083935536372e-05,0.2775187932,0.0032394218,0.917,1.000,0.914,0.999,0.257,2.1029083935536372e-05,0.278,0.003
2948,0.9166308639,0.999983712,0.9143474648,0.9991595779,0.2570346232,2.100852781170589e-05,0.2775184099,0.0032394147,0.917,1.000,0.914,0.999,0.257,2.100852781170589e-05,0.278,0.003
2949,0.91663087,0.9999837265,0.9143475652,0.9991595974,0.2570346225,2.098800527078911e-05,0.2775180277,0.0032394076,0.917,1.000,0.914,0.999,0.257,2.098800527078911e-05,0.278,0.003
2950,0.916630876,0.9999837411,0.9143476652,0.9991596169,0.2570346218,2.0967516237050948e-05,0.2775176464,0.0032394005,0.917,1.000,0.914,0.999,0.257,2.0967516237050948e-05,0.278,0.003
2951,0.916630882,0.9999837557,0.914347765,0.9991596364,0.2570346212,2.094706063500009e-05,0.2775172662,0.0032393934,0.917,1.000,0.914,0.999,0.257,2.094706063500009e-05,0.278,0.003
2952,0.916630888,0.9999837702,0.9143478646,0.9991596558,0.2570346205,2.0926638389321443e-05,0.277516887,0.0032393864,0.917,1.000,0.914,0.999,0.257,2.0926638389321443e-05,0.278,0.003
2953,0.9166308939,0.9999837847,0.9143479638,0.9991596752,0.2570346199,2.0906249424879723e-05,0.2775165088,0.0032393793,0.917,1.000,0.914,0.999,0.257,2.0906249424879723e-05,0.278,0.003
2954,0.9166308999,0.9999837992,0.9143480628,0.9991596946,0.2570346192,2.088589366675199e-05,0.2775161316,0.0032393722,0.917,1.000,0.914,0.999,0.257,2.088589366675199e-05,0.278,0.003
2955,0.9166309058,0.9999838137,0.9143481616,0.999159714,0.2570346185,2.086557104020284e-05,0.2775157554,0.0032393651,0.917,1.000,0.914,0.999,0.257,2.086557104020284e-05,0.278,0.003
2956,0.9166309118,0.9999838281,0.91434826,0.9991597334,0.2570346179,2.0845281470809342e-05,0.2775153802,0.0032393581,0.917,1.000,0.914,0.999,0.257,2.0845281470809342e-05,0.278,0.003
2957,0.9166309177,0.9999838426,0.9143483583,0.9991597527,0.2570346172,2.082502488428062e-05,0.277515006,0.003239351,0.917,1.000,0.914,0.999,0.257,2.082502488428062e-05,0.278,0.003
2958,0.9166309235,0.999983857,0.9143484562,0.9991597721,0.2570346166,2.0804801206548663e-05,0.2775146328,0.0032393439,0.917,1.000,0.914,0.999,0.257,2.0804801206548663e-05,0.278,0.003
2959,0.9166309294,0.9999838714,0.9143485539,0.9991597914,0.257034616,2.078461036372718e-05,0.2775142606,0.0032393369,0.917,1.000,0.914,0.999,0.257,2.078461036372718e-05,0.278,0.003
2960,0.9166309353,0.9999838857,0.9143486513,0.9991598106,0.2570346153,2.0764452282135002e-05,0.2775138894,0.0032393298,0.917,1.000,0.914,0.999,0.257,2.0764452282135002e-05,0.278,0.003
2961,0.9166309411,0.9999839001,0.9143487485,0.9991598299,0.2570346147,2.0744326888409638e-05,0.2775135192,0.0032393227,0.917,1.000,0.914,0.999,0.257,2.0744326888409638e-05,0.278,0.003
2962,0.9166309469,0.9999839144,0.9143488454,0.9991598492,0.2570346141,2.072423410915929e-05,0.27751315,0.0032393157,0.917,1.000,0.914,0.999,0.257,2.072423410915929e-05,0.278,0.003
2963,0.9166309527,0.9999839287,0.9143489421,0.9991598684,0.2570346134,2.0704173871281576e-05,0.2775127817,0.0032393086,0.917,1.000,0.914,0.999,0.257,2.0704173871281576e-05,0.278,0.003
2964,0.9166309585,0.999983943,0.9143490385,0.9991598876,0.2570346128,2.0684146101947293e-05,0.2775124144,0.0032393016,0.917,1.000,0.914,0.999,0.257,2.0684146101947293e-05,0.278,0.003
2965,0.9166309643,0.9999839573,0.9143491346,0.9991599068,0.2570346122,2.0664150728409586e-05,0.2775120482,0.0032392945,0.917,1.000,0.914,0.999,0.257,2.0664150728409586e-05,0.278,0.003
2966,0.9166309701,0.9999839715,0.9143492305,0.9991599259,0.2570346116,2.0644187678200256e-05,0.2775116828,0.0032392874,0.917,1.000,0.914,0.999,0.257,2.0644187678200256e-05,0.278,0.003
2967,0.9166309758,0.9999839858,0.9143493261,0.9991599451,0.257034611,2.0624256879032474e-05,0.2775113185,0.0032392804,0.917,1.000,0.914,0.999,0.257,2.0624256879032474e-05,0.278,0.003
2968,0.9166309815,0.999984,0.9143494215,0.9991599642,0.2570346103,2.0604358258805707e-05,0.2775109551,0.0032392733,0.917,1.000,0.914,0.999,0.257,2.0604358258805707e-05,0.278,0.003
2969,0.9166309873,0.9999840142,0.9143495166,0.9991599833,0.2570346097,2.0584491745672747e-05,0.2775105927,0.0032392663,0.917,1.000,0.914,0.999,0.257,2.0584491745672747e-05,0.278,0.003
2970,0.916630993,0.9999840284,0.9143496115,0.9991600024,0.2570346091,2.0564657267908605e-05,0.2775102313,0.0032392592,0.917,1.000,0.914,0.999,0.257,2.0564657267908605e-05,0.278,0.003
2971,0.9166309986,0.9999840425,0.9143497061,0.9991600214,0.2570346085,2.054485475401612e-05,0.2775098708,0.0032392522,0.917,1.000,0.914,0.999,0.257,2.054485475401612e-05,0.278,0.003
2972,0.9166310043,0.9999840566,0.9143498005,0.9991600405,0.2570346079,2.0525084132696365e-05,0.2775095113,0.0032392451,0.917,1.000,0.914,0.999,0.257,2.0525084132696365e-05,0.278,0.003
2973,0.91663101,0.9999840708,0.9143498946,0.9991600595,0.2570346073,2.0505345332806324e-05,0.2775091527,0.0032392381,0.917,1.000,0.914,0.999,0.257,2.0505345332806324e-05,0.278,0.003
2974,0.9166310156,0.9999840849,0.9143499885,0.9991600785,0.2570346068,2.0485638283442137e-05,0.2775087951,0.0032392311,0.917,1.000,0.914,0.999,0.257,2.0485638283442137e-05,0.278,0.003
2975,0.9166310212,0.9999840989,0.9143500821,0.9991600975,0.2570346062,2.0465962913888376e-05,0.2775084384,0.003239224,0.917,1.000,0.914,0.999,0.257,2.0465962913888376e-05,0.278,0.003
2976,0.9166310268,0.999984113,0.9143501755,0.9991601164,0.2570346056,2.044631915359801e-05,0.2775080827,0.003239217,0.917,1.000,0.914,0.999,0.257,2.044631915359801e-05,0.278,0.003
2977,0.9166310324,0.999984127,0.9143502686,0.9991601354,0.257034605,2.0426706932236766e-05,0.277507728,0.0032392099,0.917,1.000,0.914,0.999,0.257,2.0426706932236766e-05,0.278,0.003
2978,0.916631038,0.999984141,0.9143503614,0.9991601543,0.2570346044,2.040712617963526e-05,0.2775073742,0.0032392029,0.917,1.000,0.914,0.999,0.257,2.040712617963526e-05,0.278,0.003
2979,0.9166310435,0.999984155,0.9143504541,0.9991601732,0.2570346038,2.03875768258613e-05,0.2775070213,0.0032391959,0.917,1.000,0.914,0.999,0.257,2.03875768258613e-05,0.278,0.003
2980,0.9166310491,0.999984169,0.9143505464,0.9991601921,0.2570346033,2.036805880109809e-05,0.2775066694,0.0032391888,0.917,1.000,0.914,0.999,0.257,2.036805880109809e-05,0.278,0.003
2981,0.9166310546,0.999984183,0.9143506386,0.999160211,0.2570346027,2.0348572035786082e-05,0.2775063184,0.0032391818,0.917,1.000,0.914,0.999,0.257,2.0348572035786082e-05,0.278,0.003
2982,0.9166310601,0.9999841969,0.9143507304,0.9991602298,0.2570346021,2.032911646052996e-05,0.2775059683,0.0032391748,0.917,1.000,0.914,0.999,0.257,2.032911646052996e-05,0.278,0.003
2983,0.9166310656,0.9999842108,0.9143508221,0.9991602486,0.2570346016,2.030969200608702e-05,0.2775056192,0.0032391677,0.917,1.000,0.914,0.999,0.257,2.030969200608702e-05,0.278,0.003
2984,0.9166310711,0.9999842247,0.9143509135,0.9991602674,0.257034601,2.029029860347593e-05,0.277505271,0.0032391607,0.917,1.000,0.914,0.999,0.257,2.029029860347593e-05,0.278,0.003
2985,0.9166310766,0.9999842386,0.9143510046,0.9991602862,0.2570346004,2.0270936183820083e-05,0.2775049237,0.0032391537,0.917,1.000,0.914,0.999,0.257,2.0270936183820083e-05,0.278,0.003
2986,0.916631082,0.9999842525,0.9143510955,0.999160305,0.2570345999,2.0251604678517347e-05,0.2775045773,0.0032391466,0.917,1.000,0.914,0.999,0.257,2.0251604678517347e-05,0.278,0.003
2987,0.9166310875,0.9999842663,0.9143511862,0.9991603237,0.2570345993,2.0232304019110585e-05,0.2775042319,0.0032391396,0.917,1.000,0.914,0.999,0.257,2.0232304019110585e-05,0.278,0.003
2988,0.9166310929,0.9999842802,0.9143512766,0.9991603425,0.2570345988,2.021303413730379e-05,0.2775038874,0.0032391326,0.917,1.000,0.914,0.999,0.257,2.021303413730379e-05,0.278,0.003
2989,0.9166310983,0.999984294,0.9143513668,0.9991603612,0.2570345982,2.0193794964969112e-05,0.2775035438,0.0032391256,0.917,1.000,0.914,0.999,0.257,2.0193794964969112e-05,0.278,0.003
2990,0.9166311037,0.9999843077,0.9143514568,0.9991603799,0.2570345977,2.0174586434186432e-05,0.2775032011,0.0032391185,0.917,1.000,0.914,0.999,0.257,2.0174586434186432e-05,0.278,0.003
2991,0.9166311091,0.9999843215,0.9143515465,0.9991603985,0.2570345972,2.015540847728918e-05,0.2775028594,0.0032391115,0.917,1.000,0.914,0.999,0.257,2.015540847728918e-05,0.278,0.003
2992,0.9166311144,0.9999843353,0.9143516359,0.9991604172,0.2570345966,2.0136261026691247e-05,0.2775025185,0.0032391045,0.917,1.000,0.914,0.999,0.257,2.0136261026691247e-05,0.278,0.003
2993,0.9166311198,0.999984349,0.9143517252,0.9991604358,0.2570345961,2.0117144015069365e-05,0.2775021786,0.0032390975,0.917,1.000,0.914,0.999,0.257,2.0117144015069365e-05,0.278,0.003
2994,0.9166311251,0.9999843627,0.9143518141,0.9991604544,0.2570345956,2.0098057375208574e-05,0.2775018395,0.0032390905,0.917,1.000,0.914,0.999,0.257,2.0098057375208574e-05,0.278,0.003
2995,0.9166311304,0.9999843764,0.9143519029,0.999160473,0.257034595,2.0079001040113608e-05,0.2775015014,0.0032390834,0.917,1.000,0.914,0.999,0.257,2.0079001040113608e-05,0.278,0.003
2996,0.9166311358,0.9999843901,0.9143519914,0.9991604916,0.2570345945,2.005997494298344e-05,0.2775011641,0.0032390764,0.917,1.000,0.914,0.999,0.257,2.005997494298344e-05,0.278,0.003
2997,0.916631141,0.9999844037,0.9143520797,0.9991605102,0.257034594,2.0040979017170448e-05,0.2775008278,0.0032390694,0.917,1.000,0.914,0.999,0.257,2.0040979017170448e-05,0.278,0.003
2998,0.9166311463,0.9999844174,0.9143521677,0.9991605287,0.2570345935,2.002201319622801e-05,0.2775004923,0.0032390624,0.917,1.000,0.914,0.999,0.257,2.002201319622801e-05,0.278,0.003
2999,0.9166311516,0.999984431,0.9143522556,0.9991605472,0.2570345929,2.0003077413905403e-05,0.2775001578,0.0032390554,0.917,1.000,0.914,0.999,0.257,2.0003077413905403e-05,0.278,0.003


==> timeevolution1m.csv <==
step,C1mtraining,C1mtrainingprediction,C1mtest,Cwomtraining,Cwomtrainingprediction,Cwomtest,C1mtraininground,C1mtrainingpredictionround,C1mtestround,Cwomtraininground,Cwomtrainingpredictionround,Cwomtestround
0,0.6268024381,0.6273723134,0.5518002204,0.5358285796,0.5347567979,0.8286806965,0.627,0.627,0.552,0.536,0.535,0.829
1,0.6498168798,0.65039369,0.5605923951,0.5637747224,0.5627241587,0.8347812198,0.65,0.65,0.561,0.564,0.563,0.835
2,0.6710874326,0.6716638117,0.5692101729,0.5913874261,0.5903627223,0.8403889855,0.671,0.672,0.569,0.591,0.59,0.84
3,0.6906747373,0.6912449568,0.5776106649,0.618375152,0.6173807119,0.8454683924,0.691,0.691,0.578,0.618,0.617,0.845
4,0.7086640883,0.7092238955,0.5857686797,0.6444689389,0.643508795,0.8499971528,0.709,0.709,0.586,0.644,0.644,0.85
5,0.7251559737,0.7257023939,0.593673639,0.669433598,0.6685112959,0.8539668881,0.725,0.726,0.594,0.669,0.669,0.854
6,0.7402588578,0.7407899855,0.6013262353,0.6930760638,0.6921945741,0.8573827675,0.74,0.741,0.601,0.693,0.692,0.857
7,0.754083956,0.7545987546,0.6087352557,0.7152503375,0.7144119987,0.8602622901,0.754,0.755,0.609,0.715,0.714,0.86
8,0.7667416331,0.7672397574,0.6159148168,0.7358589225,0.7350654169,0.8626334045,0.767,0.767,0.616,0.736,0.735,0.863
9,0.7783390561,0.7788207053,0.6228821163,0.7548510757,0.7541034353,0.8645322147,0.778,0.779,0.623,0.755,0.754,0.865
10,0.7889787717,0.7894445769,0.6296557182,0.7722185072,0.7715171471,0.8660005276,0.789,0.789,0.63,0.772,0.772,0.866
11,0.7987579463,0.7992088939,0.636254331,0.7879893265,0.7873340985,0.8670834701,0.799,0.799,0.636,0.788,0.787,0.867
12,0.8077680676,0.8082054559,0.6426960064,0.8022210528,0.8016113134,0.8678273487,0.808,0.808,0.643,0.802,0.802,0.868
13,0.8160949607,0.8165203873,0.648997678,0.8149934173,0.8144281033,0.868277862,0.816,0.817,0.649,0.815,0.814,0.868
14,0.8238190136,0.8242343902,0.6551749515,0.826401526,0.825879233,0.8684787136,0.824,0.824,0.655,0.826,0.826,0.868
15,0.8310155383,0.8314231289,0.6612420684,0.8365497698,0.8360688281,0.8684706257,0.831,0.831,0.661,0.837,0.836,0.868
16,0.8377552091,0.8381576889,0.66721197,0.845546697,0.8451052421,0.8682907161,0.838,0.838,0.667,0.846,0.845,0.868
17,0.8441045288,0.8445050594,0.6730963988,0.8535009164,0.8530969528,0.8679721825,0.844,0.845,0.673,0.854,0.853,0.868
18,0.8501262692,0.8505285868,0.678905985,0.8605180015,0.8601494572,0.8675442303,0.85,0.851,0.679,0.861,0.86,0.868
19,0.8558798198,0.8562883327,0.6846502746,0.8666982915,0.8663630643,0.8670321784,0.856,0.856,0.685,0.867,0.866,0.867
20,0.8614213626,0.8618412493,0.6903376626,0.8721354576,0.8718314525,0.8664576889,0.861,0.862,0.69,0.872,0.872,0.866
21,0.866803763,0.8672410626,0.6959752084,0.8769156876,0.8766408469,0.8658390717,0.867,0.867,0.696,0.877,0.877,0.866
22,0.8720760465,0.8725377268,0.7015683202,0.8811173497,0.8808696755,0.8651916275,0.872,0.873,0.702,0.881,0.881,0.865
23,0.8772823204,0.8777763015,0.7071203208,0.8848110107,0.8845885816,0.8645280017,0.877,0.878,0.707,0.885,0.885,0.865
24,0.882460021,0.8829951289,0.712631937,0.888059703,0.8878606859,0.8638585302,0.882,0.883,0.713,0.888,0.888,0.864
25,0.8876374508,0.888223268,0.7181008024,0.8909193558,0.8907420132,0.8631915643,0.888,0.888,0.718,0.891,0.891,0.863
26,0.8928307472,0.8934773287,0.7235211158,0.8934393235,0.8932820178,0.8625337679,0.893,0.893,0.724,0.893,0.893,0.863
27,0.8980407043,0.8987581388,0.7288836452,0.8956629624,0.8955241569,0.8618903837,0.898,0.899,0.729,0.896,0.896,0.862
28,0.9032502229,0.9040480424,0.7341762715,0.8976282188,0.8975064773,0.8612654672,0.903,0.904,0.734,0.898,0.898,0.861
29,0.9084234492,0.9093099334,0.7393851954,0.8993682054,0.8992621899,0.8606620895,0.908,0.909,0.739,0.899,0.899,0.861
30,0.9135076685,0.9144891355,0.7444967542,0.9009117479,0.9008202154,0.8600825118,0.914,0.914,0.744,0.901,0.901,0.86
31,0.9184385222,0.9195187347,0.7494995387,0.9022838939,0.9022056921,0.8595283338,0.918,0.92,0.749,0.902,0.902,0.86
32,0.9231481049,0.9243279219,0.7543862759,0.9035063775,0.9034404403,0.8590006179,0.923,0.924,0.754,0.904,0.903,0.859
33,0.9275743197,0.9288516779,0.7591548856,0.9045980392,0.9045433818,0.8584999946,0.928,0.929,0.759,0.905,0.905,0.858
34,0.9316691629,0.933039391,0.7638083379,0.9055752007,0.9055309147,0.8580267488,0.932,0.933,0.764,0.906,0.906,0.858
35,0.9354038613,0.9368602452,0.7683533544,0.9064519976,0.9064172456,0.857580892,0.935,0.937,0.768,0.906,0.906,0.858
36,0.9387699368,0.9403044039,0.7727984115,0.907240672,0.9072146829,0.8571622218,0.939,0.94,0.773,0.907,0.907,0.857
37,0.9417766773,0.9433804669,0.7771516894,0.9079518285,0.9079338929,0.8567703698,0.942,0.943,0.777,0.908,0.908,0.857
38,0.9444464434,0.9461106702,0.7814195145,0.9085946582,0.9085841233,0.856404842,0.944,0.946,0.781,0.909,0.909,0.856
39,0.9468094221,0.9485254888,0.7856055613,0.9091771327,0.9091733984,0.85606505,0.947,0.949,0.786,0.909,0.909,0.856
40,0.948899022,0.9506588837,0.7897107929,0.909706172,0.9097086865,0.8557503375,0.949,0.951,0.79,0.91,0.91,0.856
41,0.9507484934,0.9525447972,0.7937339348,0.9101877905,0.9101960466,0.855460001,0.951,0.953,0.794,0.91,0.91,0.855
42,0.9523888356,0.9542149716,0.7976722192,0.9106272219,0.9106407532,0.855193306,0.952,0.954,0.798,0.911,0.911,0.855
43,0.9538477665,0.9556978605,0.8015221784,0.9110290275,0.9110474052,0.8549495008,0.954,0.956,0.802,0.911,0.911,0.855
44,0.9551494298,0.957018302,0.8052803348,0.9113971887,0.9114200185,0.8547278262,0.955,0.957,0.805,0.911,0.911,0.855
45,0.9563145423,0.9581976504,0.8089437165,0.9117351873,0.9117621066,0.8545275239,0.956,0.958,0.809,0.912,0.912,0.855
46,0.9573607568,0.9592541326,0.8125101808,0.9120460741,0.912076749,0.8543478428,0.957,0.959,0.813,0.912,0.912,0.854
47,0.958303096,0.9602032829,0.8159785664,0.9123325271,0.9123666504,0.8541880436,0.958,0.96,0.816,0.912,0.912,0.854
48,0.9591543745,0.9610583681,0.8193487125,0.9125969028,0.9126341914,0.8540474021,0.959,0.961,0.819,0.913,0.913,0.854
49,0.9599255723,0.9618307663,0.822621384,0.9128412792,0.9128814724,0.8539252122,0.96,0.962,0.823,0.913,0.913,0.854
50,0.9606261465,0.962530284,0.825798142,0.9130674929,0.9131103503,0.8538207871,0.961,0.963,0.826,0.913,0.913,0.854
51,0.9612642854,0.9631654154,0.8288811892,0.9132771716,0.9133224712,0.8537334611,0.961,0.963,0.829,0.913,0.913,0.854
52,0.9618471113,0.9637435504,0.8318732107,0.9134717607,0.9135192979,0.8536625898,0.962,0.964,0.832,0.913,0.914,0.854
53,0.9623808434,0.9642711418,0.8347772265,0.9136525477,0.9137021333,0.8536075506,0.962,0.964,0.835,0.914,0.914,0.854
54,0.9628709283,0.9647538407,0.8375964621,0.9138206821,0.9138721412,0.8535677427,0.963,0.965,0.838,0.914,0.914,0.854
55,0.9633221469,0.9651966061,0.8403342412,0.9139771928,0.9140303638,0.8535425868,0.963,0.965,0.84,0.914,0.914,0.854
56,0.9637387032,0.9656037974,0.8429939003,0.9141230035,0.9141777365,0.8535315249,0.964,0.966,0.843,0.914,0.914,0.854
57,0.9641242974,0.9659792506,0.8455787253,0.9142589451,0.9143151015,0.8535340197,0.964,0.966,0.846,0.914,0.914,0.854
58,0.9644821903,0.9663263449,0.8480919042,0.9143857677,0.9144432188,0.8535495539,0.964,0.966,0.848,0.914,0.914,0.854
59,0.9648152567,0.9666480584,0.8505364971,0.9145041493,0.9145627759,0.8535776297,0.965,0.967,0.851,0.915,0.915,0.854
60,0.9651260331,0.9669470179,0.8529154162,0.9146147052,0.9146743965,0.8536177682,0.965,0.967,0.853,0.915,0.915,0.854
61,0.9654167588,0.9672255414,0.8552314169,0.9147179944,0.9147786474,0.8536695084,0.965,0.967,0.855,0.915,0.915,0.854
62,0.9656894121,0.9674856761,0.8574870944,0.9148145265,0.9148760454,0.8537324067,0.966,0.967,0.857,0.915,0.915,0.854
63,0.9659457418,0.9677292309,0.8596848863,0.9149047668,0.9149670626,0.8538060363,0.966,0.968,0.86,0.915,0.915,0.854
64,0.9661872954,0.9679578057,0.8618270784,0.9149891414,0.9150521311,0.8538899861,0.966,0.968,0.862,0.915,0.915,0.854
65,0.9664154432,0.9681728168,0.8639158123,0.9150680411,0.9151316473,0.8539838604,0.966,0.968,0.864,0.915,0.915,0.854
66,0.9666314003,0.9683755194,0.8659530947,0.9151418253,0.9152059759,0.8540872779,0.967,0.968,0.866,0.915,0.915,0.854
67,0.966836245,0.9685670268,0.8679408073,0.915210825,0.9152754525,0.8541998715,0.967,0.969,0.868,0.915,0.915,0.854
68,0.967030936,0.9687483283,0.869880716,0.9152753455,0.9153403871,0.8543212873,0.967,0.969,0.87,0.915,0.915,0.854
69,0.9672163264,0.9689203036,0.8717744811,0.9153356693,0.9154010663,0.854451184,0.967,0.969,0.872,0.915,0.915,0.854
70,0.9673931766,0.9690837367,0.873623666,0.915392058,0.9154577552,0.8545892327,0.967,0.969,0.874,0.915,0.915,0.855
71,0.9675621657,0.9692393269,0.8754297458,0.9154447541,0.9155107001,0.8547351161,0.968,0.969,0.875,0.915,0.916,0.855
72,0.9677239011,0.9693876991,0.8771941151,0.9154939829,0.9155601295,0.8548885278,0.968,0.969,0.877,0.915,0.916,0.855
73,0.967878927,0.969529413,0.8789180949,0.9155399542,0.9156062562,0.8550491723,0.968,0.97,0.879,0.916,0.916,0.855
74,0.968027732,0.9696649706,0.8806029393,0.9155828631,0.9156492781,0.8552167641,0.968,0.97,0.881,0.916,0.916,0.855
75,0.9681707555,0.9697948227,0.8822498411,0.9156228919,0.9156893801,0.8553910277,0.968,0.97,0.882,0.916,0.916,0.855
76,0.9683083937,0.9699193755,0.8838599373,0.9156602104,0.9157267345,0.8555716967,0.968,0.97,0.884,0.916,0.916,0.856
77,0.9684410042,0.9700389953,0.8854343131,0.9156949777,0.9157615027,0.8557585136,0.968,0.97,0.885,0.916,0.916,0.856
78,0.9685689109,0.9701540132,0.8869740066,0.9157273424,0.9157938354,0.8559512298,0.969,0.97,0.887,0.916,0.916,0.856
79,0.9686924075,0.9702647292,0.8884800119,0.9157574438,0.9158238738,0.8561496047,0.969,0.97,0.888,0.916,0.916,0.856
80,0.968811761,0.9703714154,0.8899532829,0.9157854124,0.9158517503,0.8563534056,0.969,0.97,0.89,0.916,0.916,0.856
81,0.9689272144,0.9704743196,0.8913947359,0.9158113706,0.915877589,0.8565624076,0.969,0.97,0.891,0.916,0.916,0.857
82,0.9690389898,0.9705736675,0.8928052519,0.9158354333,0.9159015066,0.8567763928,0.969,0.971,0.893,0.916,0.916,0.857
83,0.9691472904,0.9706696651,0.8941856792,0.9158577085,0.9159236123,0.8569951507,0.969,0.971,0.894,0.916,0.916,0.857
84,0.9692523023,0.9707625013,0.8955368354,0.9158782976,0.9159440091,0.8572184772,0.969,0.971,0.896,0.916,0.916,0.857
85,0.9693541968,0.970852349,0.8968595093,0.915897296,0.9159627938,0.8574461749,0.969,0.971,0.897,0.916,0.916,0.857
86,0.9694531314,0.9709393674,0.898154462,0.9159147935,0.9159800574,0.8576780528,0.969,0.971,0.898,0.916,0.916,0.858
87,0.9695492516,0.971023703,0.8994224291,0.9159308746,0.9159958855,0.8579139256,0.97,0.971,0.899,0.916,0.916,0.858
88,0.9696426917,0.9711054909,0.9006641215,0.915945619,0.9160103589,0.8581536143,0.97,0.971,0.901,0.916,0.916,0.858
89,0.9697335765,0.9711848562,0.9018802267,0.9159591015,0.9160235536,0.8583969452,0.97,0.971,0.902,0.916,0.916,0.858
90,0.9698220216,0.9712619147,0.9030714101,0.9159713929,0.9160355412,0.8586437501,0.97,0.971,0.903,0.916,0.916,0.859
91,0.9699081345,0.9713367739,0.9042383158,0.9159825599,0.9160463895,0.8588938662,0.97,0.971,0.904,0.916,0.916,0.859
92,0.9699920157,0.9714095338,0.9053815676,0.9159926652,0.916056162,0.8591471356,0.97,0.971,0.905,0.916,0.916,0.859
93,0.9700737587,0.9714802875,0.9065017697,0.9160017684,0.916064919,0.8594034056,0.97,0.971,0.907,0.916,0.916,0.859
94,0.9701534511,0.9715491219,0.907599508,0.9160099252,0.9160727172,0.8596625279,0.97,0.972,0.908,0.916,0.916,0.86
95,0.9702311749,0.9716161182,0.9086753499,0.9160171886,0.9160796102,0.859924359,0.97,0.972,0.909,0.916,0.916,0.86
96,0.9703070072,0.9716813527,0.9097298461,0.9160236085,0.9160856486,0.86018876,0.97,0.972,0.91,0.916,0.916,0.86
97,0.9703810205,0.9717448966,0.9107635301,0.916029232,0.9160908802,0.860455596,0.97,0.972,0.911,0.916,0.916,0.86
98,0.9704532828,0.971806817,0.91177692,0.9160341035,0.9160953501,0.8607247367,0.97,0.972,0.912,0.916,0.916,0.861
99,0.9705238585,0.971867177,0.912770518,0.9160382653,0.916099101,0.8609960554,0.971,0.972,0.913,0.916,0.916,0.861
100,0.9705928083,0.9719260359,0.9137448116,0.9160417569,0.9161021731,0.8612694298,0.971,0.972,0.914,0.916,0.916,0.861
101,0.9706601895,0.9719834499,0.9147002739,0.916044616,0.9161046047,0.8615447409,0.971,0.972,0.915,0.916,0.916,0.862
102,0.9707260565,0.972039472,0.9156373641,0.9160468781,0.9161064315,0.861821874,0.971,0.972,0.916,0.916,0.916,0.862
103,0.970790461,0.9720941521,0.916556528,0.9160485767,0.9161076878,0.8621007175,0.971,0.972,0.917,0.916,0.916,0.862
104,0.9708534517,0.9721475379,0.9174581984,0.9160497435,0.9161084057,0.8623811636,0.971,0.972,0.917,0.916,0.916,0.862
105,0.9709150752,0.9721996742,0.9183427957,0.9160504086,0.9161086157,0.8626631077,0.971,0.972,0.918,0.916,0.916,0.863
106,0.9709753757,0.9722506039,0.9192107279,0.9160506004,0.9161083464,0.8629464485,0.971,0.972,0.919,0.916,0.916,0.863
107,0.9710343954,0.9723003675,0.9200623915,0.9160503456,0.9161076252,0.8632310881,0.971,0.972,0.92,0.916,0.916,0.863
108,0.9710921744,0.9723490037,0.9208981717,0.9160496696,0.9161064778,0.8635169316,0.971,0.972,0.921,0.916,0.916,0.864
109,0.9711487511,0.9723965492,0.9217184425,0.9160485965,0.9161049285,0.8638038868,0.971,0.972,0.922,0.916,0.916,0.864
110,0.9712041622,0.9724430392,0.9225235674,0.9160471489,0.9161030004,0.864091865,0.971,0.972,0.923,0.916,0.916,0.864
111,0.9712584425,0.9724885071,0.9233138997,0.9160453484,0.9161007153,0.8643807799,0.971,0.972,0.923,0.916,0.916,0.864
112,0.9713116258,0.9725329849,0.9240897826,0.9160432153,0.9160980939,0.8646705482,0.971,0.973,0.924,0.916,0.916,0.865
113,0.971363744,0.9725765032,0.9248515497,0.9160407687,0.9160951556,0.8649610891,0.971,0.973,0.925,0.916,0.916,0.865
114,0.9714148279,0.9726190912,0.9255995253,0.9160380269,0.9160919189,0.8652523245,0.971,0.973,0.926,0.916,0.916,0.865
115,0.9714649071,0.9726607768,0.9263340248,0.9160350072,0.9160884014,0.865544179,0.971,0.973,0.926,0.916,0.916,0.866
116,0.9715140099,0.9727015869,0.9270553545,0.9160317258,0.9160846194,0.8658365793,0.972,0.973,0.927,0.916,0.916,0.866
117,0.9715621636,0.9727415472,0.9277638127,0.916028198,0.9160805889,0.866129455,0.972,0.973,0.928,0.916,0.916,0.866
118,0.9716093942,0.9727806824,0.928459689,0.9160244386,0.9160763244,0.8664227374,0.972,0.973,0.928,0.916,0.916,0.866
119,0.9716557269,0.9728190161,0.9291432655,0.9160204614,0.9160718401,0.8667163607,0.972,0.973,0.929,0.916,0.916,0.867
120,0.9717011861,0.9728565711,0.9298148163,0.9160162793,0.9160671492,0.8670102609,0.972,0.973,0.93,0.916,0.916,0.867
121,0.9717457949,0.9728933693,0.9304746083,0.9160119048,0.9160622644,0.8673043762,0.972,0.973,0.93,0.916,0.916,0.867
122,0.9717895759,0.9729294316,0.9311229009,0.9160073496,0.9160571974,0.867598647,0.972,0.973,0.931,0.916,0.916,0.868
123,0.9718325508,0.9729647785,0.9317599466,0.9160026247,0.9160519596,0.8678930156,0.972,0.973,0.932,0.916,0.916,0.868
124,0.9718747404,0.9729994293,0.9323859914,0.9159977407,0.9160465616,0.8681874263,0.972,0.973,0.932,0.916,0.916,0.868
125,0.9719161649,0.9730334028,0.9330012742,0.9159927074,0.9160410135,0.8684818254,0.972,0.973,0.933,0.916,0.916,0.868
126,0.9719568438,0.9730667171,0.9336060281,0.9159875343,0.9160353249,0.8687761609,0.972,0.973,0.934,0.916,0.916,0.869
127,0.9719967959,0.9730993897,0.9342004796,0.9159822303,0.9160295048,0.8690703827,0.972,0.973,0.934,0.916,0.916,0.869
128,0.9720360393,0.9731314374,0.9347848494,0.9159768037,0.9160235618,0.8693644425,0.972,0.973,0.935,0.916,0.916,0.869
129,0.9720745916,0.9731628764,0.9353593525,0.9159712626,0.9160175039,0.8696582935,0.972,0.973,0.935,0.916,0.916,0.87
130,0.9721124698,0.9731937226,0.9359241981,0.9159656145,0.9160113389,0.8699518909,0.972,0.973,0.936,0.916,0.916,0.87
131,0.9721496903,0.9732239909,0.93647959,0.9159598665,0.916005074,0.8702451912,0.972,0.973,0.936,0.916,0.916,0.87
132,0.9721862691,0.9732536961,0.9370257269,0.9159540255,0.915998716,0.8705381525,0.972,0.973,0.937,0.916,0.916,0.871
133,0.9722222214,0.9732828523,0.9375628021,0.9159480977,0.9159922716,0.8708307345,0.972,0.973,0.938,0.916,0.916,0.871
134,0.9722575623,0.9733114733,0.9380910041,0.9159420893,0.9159857468,0.8711228985,0.972,0.973,0.938,0.916,0.916,0.871
135,0.9722923062,0.9733395722,0.9386105166,0.9159360059,0.9159791475,0.871414607,0.972,0.973,0.939,0.916,0.916,0.871
136,0.9723264671,0.9733671618,0.9391215185,0.9159298531,0.9159724792,0.8717058239,0.972,0.973,0.939,0.916,0.916,0.872
137,0.9723600585,0.9733942547,0.9396241843,0.9159236359,0.9159657472,0.8719965146,0.972,0.973,0.94,0.916,0.916,0.872
138,0.9723930936,0.9734208627,0.9401186842,0.9159173592,0.9159589563,0.8722866459,0.972,0.973,0.94,0.916,0.916,0.872
139,0.9724255851,0.9734469976,0.9406051838,0.9159110276,0.9159521114,0.8725761855,0.972,0.973,0.941,0.916,0.916,0.873
140,0.9724575455,0.9734726707,0.9410838448,0.9159046455,0.9159452167,0.8728651026,0.972,0.973,0.941,0.916,0.916,0.873
141,0.9724889868,0.9734978927,0.941554825,0.9158982169,0.9159382765,0.8731533677,0.972,0.973,0.942,0.916,0.916,0.873
142,0.9725199206,0.9735226744,0.942018278,0.9158917459,0.9159312949,0.8734409523,0.973,0.974,0.942,0.916,0.916,0.873
143,0.9725503582,0.9735470261,0.9424743537,0.915885236,0.9159242755,0.8737278289,0.973,0.974,0.942,0.916,0.916,0.874
144,0.9725803107,0.9735709576,0.9429231986,0.9158786909,0.9159172219,0.8740139714,0.973,0.974,0.943,0.916,0.916,0.874
145,0.9726097887,0.9735944787,0.9433649553,0.9158721137,0.9159101374,0.8742993546,0.973,0.974,0.943,0.916,0.916,0.874
146,0.9726388027,0.9736175987,0.943799763,0.9158655076,0.9159030254,0.8745839544,0.973,0.974,0.944,0.916,0.916,0.875
147,0.9726673626,0.9736403268,0.9442277578,0.9158588756,0.9158958887,0.8748677477,0.973,0.974,0.944,0.916,0.916,0.875
148,0.9726954784,0.9736626718,0.9446490721,0.9158522205,0.9158887303,0.8751507122,0.973,0.974,0.945,0.916,0.916,0.875
149,0.9727231596,0.9736846423,0.9450638355,0.915845545,0.9158815528,0.8754328269,0.973,0.974,0.945,0.916,0.916,0.875
150,0.9727504154,0.9737062466,0.9454721743,0.9158388514,0.9158743588,0.8757140713,0.973,0.974,0.945,0.916,0.916,0.876
151,0.9727772549,0.9737274929,0.945874212,0.9158321424,0.9158671507,0.8759944261,0.973,0.974,0.946,0.916,0.916,0.876
152,0.9728036868,0.973748389,0.9462700689,0.9158254199,0.9158599309,0.8762738728,0.973,0.974,0.946,0.916,0.916,0.876
153,0.9728297198,0.9737689426,0.9466598627,0.9158186863,0.9158527015,0.8765523936,0.973,0.974,0.947,0.916,0.916,0.877
154,0.972855362,0.9737891611,0.9470437084,0.9158119435,0.9158454645,0.8768299717,0.973,0.974,0.947,0.916,0.916,0.877
155,0.9728806217,0.9738090518,0.947421718,0.9158051934,0.9158382218,0.877106591,0.973,0.974,0.947,0.916,0.916,0.877
156,0.9729055066,0.9738286217,0.9477940013,0.9157984379,0.9158309754,0.8773822362,0.973,0.974,0.948,0.916,0.916,0.877
157,0.9729300245,0.9738478777,0.9481606653,0.9157916785,0.9158237269,0.8776568925,0.973,0.974,0.948,0.916,0.916,0.878
158,0.9729541828,0.9738668264,0.9485218147,0.915784917,0.915816478,0.8779305463,0.973,0.974,0.949,0.916,0.916,0.878
159,0.9729779888,0.9738854743,0.9488775516,0.9157781548,0.9158092303,0.8782031842,0.973,0.974,0.949,0.916,0.916,0.878
160,0.9730014497,0.9739038277,0.949227976,0.9157713934,0.9158019851,0.8784747938,0.973,0.974,0.949,0.916,0.916,0.878
161,0.9730245723,0.9739218928,0.9495731855,0.9157646342,0.9157947439,0.8787453631,0.973,0.974,0.95,0.916,0.916,0.879
162,0.9730473634,0.9739396756,0.9499132757,0.9157578784,0.9157875081,0.8790148811,0.973,0.974,0.95,0.916,0.916,0.879
163,0.9730698295,0.9739571819,0.9502483396,0.9157511273,0.9157802788,0.879283337,0.973,0.974,0.95,0.916,0.916,0.879
164,0.973091977,0.9739744173,0.9505784687,0.9157443819,0.9157730571,0.8795507208,0.973,0.974,0.951,0.916,0.916,0.88
165,0.9731138122,0.9739913874,0.9509037521,0.9157376435,0.9157658443,0.8798170232,0.973,0.974,0.951,0.916,0.916,0.88
166,0.9731353412,0.9740080976,0.951224277,0.9157309129,0.9157586414,0.880082235,0.973,0.974,0.951,0.916,0.916,0.88
167,0.97315657,0.9740245531,0.9515401287,0.9157241913,0.9157514493,0.8803463482,0.973,0.974,0.952,0.916,0.916,0.88
168,0.9731775042,0.974040759,0.9518513906,0.9157174794,0.915744269,0.8806093546,0.973,0.974,0.952,0.916,0.916,0.881
169,0.9731981496,0.9740567204,0.9521581442,0.9157107783,0.9157371013,0.8808712472,0.973,0.974,0.952,0.916,0.916,0.881
170,0.9732185117,0.974072442,0.9524604695,0.9157040886,0.9157299472,0.8811320189,0.973,0.974,0.952,0.916,0.916,0.881
171,0.9732385958,0.9740879287,0.9527584446,0.9156974111,0.9157228073,0.8813916634,0.973,0.974,0.953,0.916,0.916,0.881
172,0.9732584073,0.974103185,0.9530521457,0.9156907466,0.9157156824,0.8816501748,0.973,0.974,0.953,0.916,0.916,0.882
173,0.9732779512,0.9741182154,0.9533416477,0.9156840958,0.9157085732,0.8819075477,0.973,0.974,0.953,0.916,0.916,0.882
174,0.9732972326,0.9741330244,0.9536270237,0.9156774593,0.9157014804,0.8821637768,0.973,0.974,0.954,0.916,0.916,0.882
175,0.9733162563,0.9741476163,0.9539083454,0.9156708377,0.9156944045,0.8824188577,0.973,0.974,0.954,0.916,0.916,0.882
176,0.9733350271,0.9741619952,0.9541856828,0.9156642316,0.9156873462,0.8826727861,0.973,0.974,0.954,0.916,0.916,0.883
177,0.9733535497,0.9741761651,0.9544591045,0.9156576415,0.915680306,0.882925558,0.973,0.974,0.954,0.916,0.916,0.883
178,0.9733718287,0.9741901302,0.9547286777,0.915651068,0.9156732845,0.88317717,0.973,0.974,0.955,0.916,0.916,0.883
179,0.9733898684,0.9742038942,0.9549944681,0.9156445115,0.915666282,0.8834276191,0.973,0.974,0.955,0.916,0.916,0.883
180,0.9734076733,0.974217461,0.9552565402,0.9156379725,0.9156592991,0.8836769023,0.973,0.974,0.955,0.916,0.916,0.884
181,0.9734252476,0.9742308343,0.9555149569,0.9156314514,0.9156523363,0.8839250172,0.973,0.974,0.956,0.916,0.916,0.884
182,0.9734425954,0.9742440177,0.9557697801,0.9156249485,0.9156453938,0.8841719618,0.973,0.974,0.956,0.916,0.916,0.884
183,0.9734597207,0.9742570148,0.9560210701,0.9156184644,0.9156384721,0.8844177341,0.973,0.974,0.956,0.916,0.916,0.884
184,0.9734766277,0.9742698289,0.9562688862,0.9156119993,0.9156315715,0.8846623328,0.973,0.974,0.956,0.916,0.916,0.885
185,0.9734933201,0.9742824635,0.9565132864,0.9156055535,0.9156246924,0.8849057565,0.973,0.974,0.957,0.916,0.916,0.885
186,0.9735098016,0.9742949219,0.9567543275,0.9155991274,0.915617835,0.8851480043,0.974,0.974,0.957,0.916,0.916,0.885
187,0.9735260762,0.9743072073,0.9569920653,0.9155927212,0.9156109997,0.8853890756,0.974,0.974,0.957,0.916,0.916,0.885
188,0.9735421472,0.9743193228,0.9572265543,0.9155863353,0.9156041868,0.8856289699,0.974,0.974,0.957,0.916,0.916,0.886
189,0.9735580184,0.9743312715,0.9574578479,0.9155799699,0.9155973965,0.8858676871,0.974,0.974,0.957,0.916,0.916,0.886
190,0.9735736931,0.9743430564,0.9576859985,0.9155736251,0.9155906289,0.8861052273,0.974,0.974,0.958,0.916,0.916,0.886
191,0.9735891748,0.9743546804,0.9579110575,0.9155673014,0.9155838844,0.8863415907,0.974,0.974,0.958,0.916,0.916,0.886
192,0.9736044668,0.9743661465,0.9581330753,0.9155609987,0.9155771632,0.8865767779,0.974,0.974,0.958,0.916,0.916,0.887
193,0.9736195723,0.9743774574,0.958352101,0.9155547174,0.9155704654,0.8868107897,0.974,0.974,0.958,0.916,0.916,0.887
194,0.9736344944,0.9743886158,0.9585681831,0.9155484576,0.9155637913,0.8870436271,0.974,0.974,0.959,0.916,0.916,0.887
195,0.9736492364,0.9743996246,0.958781369,0.9155422195,0.9155571409,0.8872752911,0.974,0.974,0.959,0.916,0.916,0.887
196,0.9736638012,0.9744104862,0.9589917052,0.9155360033,0.9155505144,0.8875057832,0.974,0.974,0.959,0.916,0.916,0.888
197,0.9736781918,0.9744212032,0.9591992372,0.915529809,0.915543912,0.8877351049,0.974,0.974,0.959,0.916,0.916,0.888
198,0.9736924112,0.9744317783,0.9594040097,0.9155236368,0.9155373338,0.8879632579,0.974,0.974,0.959,0.916,0.916,0.888
199,0.9737064622,0.9744422137,0.9596060666,0.9155174869,0.91553078,0.8881902442,0.974,0.974,0.96,0.916,0.916,0.888
200,0.9737203475,0.974452512,0.9598054508,0.9155113593,0.9155242505,0.8884160657,0.974,0.974,0.96,0.916,0.916,0.888
201,0.9737340699,0.9744626754,0.9600022044,0.9155052541,0.9155177456,0.8886407247,0.974,0.974,0.96,0.916,0.916,0.889
202,0.9737476321,0.9744727064,0.9601963688,0.9154991715,0.9155112652,0.8888642235,0.974,0.974,0.96,0.915,0.916,0.889
203,0.9737610368,0.974482607,0.9603879846,0.9154931115,0.9155048096,0.8890865647,0.974,0.974,0.96,0.915,0.916,0.889
204,0.9737742864,0.9744923796,0.9605770915,0.9154870742,0.9154983787,0.8893077509,0.974,0.974,0.961,0.915,0.915,0.889
205,0.9737873835,0.9745020263,0.9607637287,0.9154810597,0.9154919726,0.889527785,0.974,0.975,0.961,0.915,0.915,0.89
206,0.9738003306,0.9745115493,0.9609479343,0.915475068,0.9154855914,0.8897466697,0.974,0.975,0.961,0.915,0.915,0.89
207,0.97381313,0.9745209505,0.9611297459,0.9154690991,0.9154792351,0.8899644082,0.974,0.975,0.961,0.915,0.915,0.89
208,0.9738257842,0.974530232,0.9613092005,0.9154631532,0.9154729037,0.8901810036,0.974,0.975,0.961,0.915,0.915,0.89
209,0.9738382954,0.9745393958,0.9614863342,0.9154572303,0.9154665974,0.8903964592,0.974,0.975,0.961,0.915,0.915,0.89
210,0.973850666,0.9745484439,0.9616611826,0.9154513303,0.9154603161,0.8906107784,0.974,0.975,0.962,0.915,0.915,0.891
211,0.9738628981,0.9745573781,0.9618337805,0.9154454534,0.9154540598,0.8908239646,0.974,0.975,0.962,0.915,0.915,0.891
212,0.973874994,0.9745662003,0.9620041621,0.9154395996,0.9154478286,0.8910360214,0.974,0.975,0.962,0.915,0.915,0.891
213,0.9738869557,0.9745749124,0.9621723609,0.9154337688,0.9154416225,0.8912469525,0.974,0.975,0.962,0.915,0.915,0.891
214,0.9738987854,0.9745835161,0.9623384101,0.9154279612,0.9154354415,0.8914567616,0.974,0.975,0.962,0.915,0.915,0.891
215,0.9739104851,0.9745920132,0.9625023419,0.9154221766,0.9154292855,0.8916654527,0.974,0.975,0.963,0.915,0.915,0.892
216,0.9739220569,0.9746004053,0.9626641882,0.9154164151,0.9154231547,0.8918730295,0.974,0.975,0.963,0.915,0.915,0.892
217,0.9739335026,0.9746086943,0.9628239801,0.9154106768,0.9154170489,0.8920794962,0.974,0.975,0.963,0.915,0.915,0.892
218,0.9739448244,0.9746168817,0.9629817483,0.9154049616,0.9154109682,0.8922848567,0.974,0.975,0.963,0.915,0.915,0.892
219,0.9739560239,0.9746249691,0.9631375229,0.9153992694,0.9154049125,0.8924891154,0.974,0.975,0.963,0.915,0.915,0.892
220,0.9739671032,0.9746329582,0.9632913334,0.9153936004,0.9153988819,0.8926922763,0.974,0.975,0.963,0.915,0.915,0.893
221,0.973978064,0.9746408504,0.9634432089,0.9153879544,0.9153928763,0.8928943437,0.974,0.975,0.963,0.915,0.915,0.893
222,0.9739889081,0.9746486474,0.9635931779,0.9153823315,0.9153868956,0.893095322,0.974,0.975,0.964,0.915,0.915,0.893
223,0.9739996373,0.9746563506,0.9637412684,0.9153767316,0.91538094,0.8932952156,0.974,0.975,0.964,0.915,0.915,0.893
224,0.9740102533,0.9746639615,0.9638875078,0.9153711548,0.9153750093,0.893494029,0.974,0.975,0.964,0.915,0.915,0.893
225,0.9740207578,0.9746714814,0.9640319233,0.915365601,0.9153691034,0.8936917665,0.974,0.975,0.964,0.915,0.915,0.894
226,0.9740311525,0.9746789119,0.9641745414,0.9153600701,0.9153632225,0.8938884328,0.974,0.975,0.964,0.915,0.915,0.894
227,0.974041439,0.9746862543,0.9643153881,0.9153545622,0.9153573664,0.8940840325,0.974,0.975,0.964,0.915,0.915,0.894
228,0.9740516188,0.97469351,0.9644544891,0.9153490771,0.915351535,0.8942785702,0.974,0.975,0.964,0.915,0.915,0.894
229,0.9740616936,0.9747006802,0.9645918696,0.915343615,0.9153457284,0.8944720506,0.974,0.975,0.965,0.915,0.915,0.894
230,0.9740716649,0.9747077663,0.9647275543,0.9153381757,0.9153399465,0.8946644783,0.974,0.975,0.965,0.915,0.915,0.895
231,0.9740815342,0.9747147696,0.9648615675,0.9153327591,0.9153341892,0.8948558581,0.974,0.975,0.965,0.915,0.915,0.895
232,0.9740913029,0.9747216913,0.9649939333,0.9153273654,0.9153284566,0.8950461949,0.974,0.975,0.965,0.915,0.915,0.895
233,0.9741009726,0.9747285327,0.965124675,0.9153219943,0.9153227485,0.8952354933,0.974,0.975,0.965,0.915,0.915,0.895
234,0.9741105447,0.9747352949,0.9652538157,0.9153166459,0.9153170648,0.8954237583,0.974,0.975,0.965,0.915,0.915,0.895
235,0.9741200206,0.9747419792,0.9653813782,0.9153113202,0.9153114056,0.8956109947,0.974,0.975,0.965,0.915,0.915,0.896
236,0.9741294015,0.9747485867,0.9655073848,0.915306017,0.9153057708,0.8957972073,0.974,0.975,0.966,0.915,0.915,0.896
237,0.974138689,0.9747551186,0.9656318574,0.9153007363,0.9153001604,0.8959824011,0.974,0.975,0.966,0.915,0.915,0.896
238,0.9741478843,0.9747615759,0.9657548176,0.9152954781,0.9152945741,0.8961665811,0.974,0.975,0.966,0.915,0.915,0.896
239,0.9741569888,0.9747679598,0.9658762865,0.9152902423,0.9152890121,0.896349752,0.974,0.975,0.966,0.915,0.915,0.896
240,0.9741660036,0.9747742714,0.9659962851,0.9152850289,0.9152834742,0.896531919,0.974,0.975,0.966,0.915,0.915,0.897
241,0.9741749302,0.9747805117,0.9661148339,0.9152798379,0.9152779604,0.8967130869,0.974,0.975,0.966,0.915,0.915,0.897
242,0.9741837696,0.9747866818,0.9662319529,0.915274669,0.9152724706,0.8968932607,0.974,0.975,0.966,0.915,0.915,0.897
243,0.9741925231,0.9747927826,0.9663476621,0.9152695224,0.9152670048,0.8970724455,0.974,0.975,0.966,0.915,0.915,0.897
244,0.974201192,0.9747988153,0.9664619809,0.9152643979,0.9152615628,0.8972506463,0.974,0.975,0.966,0.915,0.915,0.897
245,0.9742097773,0.9748047807,0.9665749285,0.9152592955,0.9152561447,0.897427868,0.974,0.975,0.967,0.915,0.915,0.897
246,0.9742182803,0.9748106799,0.9666865238,0.9152542152,0.9152507503,0.8976041157,0.974,0.975,0.967,0.915,0.915,0.898
247,0.974226702,0.9748165137,0.9667967853,0.9152491567,0.9152453795,0.8977793943,0.974,0.975,0.967,0.915,0.915,0.898
248,0.9742350436,0.9748222832,0.9669057313,0.9152441202,0.9152400324,0.897953709,0.974,0.975,0.967,0.915,0.915,0.898
249,0.9742433062,0.9748279893,0.9670133798,0.9152391056,0.9152347088,0.8981270648,0.974,0.975,0.967,0.915,0.915,0.898
250,0.9742514908,0.9748336327,0.9671197483,0.9152341127,0.9152294086,0.8982994666,0.974,0.975,0.967,0.915,0.915,0.898
251,0.9742595985,0.9748392146,0.9672248543,0.9152291415,0.9152241318,0.8984709195,0.974,0.975,0.967,0.915,0.915,0.898
252,0.9742676303,0.9748447356,0.9673287149,0.915224192,0.9152188784,0.8986414285,0.974,0.975,0.967,0.915,0.915,0.899
253,0.9742755873,0.9748501967,0.9674313469,0.915219264,0.9152136481,0.8988109988,0.974,0.975,0.967,0.915,0.915,0.899
254,0.9742834704,0.9748555987,0.9675327669,0.9152143576,0.9152084411,0.8989796352,0.974,0.975,0.968,0.915,0.915,0.899
255,0.9742912807,0.9748609425,0.9676329911,0.9152094727,0.9152032571,0.8991473428,0.974,0.975,0.968,0.915,0.915,0.899
256,0.974299019,0.9748662288,0.9677320355,0.9152046091,0.9151980961,0.8993141266,0.974,0.975,0.968,0.915,0.915,0.899
257,0.9743066865,0.9748714584,0.9678299161,0.9151997668,0.9151929581,0.8994799917,0.974,0.975,0.968,0.915,0.915,0.899
258,0.9743142839,0.9748766322,0.9679266481,0.9151949458,0.9151878429,0.899644943,0.974,0.975,0.968,0.915,0.915,0.9
259,0.9743218122,0.9748817508,0.9680222471,0.9151901459,0.9151827505,0.8998089855,0.974,0.975,0.968,0.915,0.915,0.9
260,0.9743292723,0.9748868151,0.9681167279,0.9151853672,0.9151776808,0.8999721242,0.974,0.975,0.968,0.915,0.915,0.9
261,0.9743366651,0.9748918258,0.9682101055,0.9151806095,0.9151726338,0.9001343641,0.974,0.975,0.968,0.915,0.915,0.9
262,0.9743439915,0.9748967836,0.9683023943,0.9151758728,0.9151676092,0.9002957101,0.974,0.975,0.968,0.915,0.915,0.9
263,0.9743512523,0.9749016893,0.9683936087,0.915171157,0.9151626072,0.9004561673,0.974,0.975,0.968,0.915,0.915,0.9
264,0.9743584484,0.9749065436,0.9684837628,0.915166462,0.9151576275,0.9006157405,0.974,0.975,0.968,0.915,0.915,0.901
265,0.9743655806,0.9749113471,0.9685728707,0.9151617877,0.9151526702,0.9007744346,0.974,0.975,0.969,0.915,0.915,0.901
266,0.9743726497,0.9749161005,0.9686609458,0.9151571342,0.915147735,0.9009322547,0.974,0.975,0.969,0.915,0.915,0.901
267,0.9743796566,0.9749208046,0.9687480017,0.9151525013,0.915142822,0.9010892055,0.974,0.975,0.969,0.915,0.915,0.901
268,0.974386602,0.9749254599,0.9688340518,0.9151478889,0.9151379311,0.9012452921,0.974,0.975,0.969,0.915,0.915,0.901
269,0.9743934867,0.9749300671,0.968919109,0.915143297,0.9151330622,0.9014005191,0.974,0.975,0.969,0.915,0.915,0.901
270,0.9744003115,0.9749346269,0.9690031862,0.9151387255,0.9151282151,0.9015548916,0.974,0.975,0.969,0.915,0.915,0.902
271,0.9744070772,0.97493914,0.9690862961,0.9151341743,0.9151233899,0.9017084144,0.974,0.975,0.969,0.915,0.915,0.902
272,0.9744137843,0.9749436068,0.9691684511,0.9151296434,0.9151185865,0.9018610922,0.974,0.975,0.969,0.915,0.915,0.902
273,0.9744204338,0.974948028,0.9692496637,0.9151251327,0.9151138047,0.90201293,0.974,0.975,0.969,0.915,0.915,0.902
274,0.9744270263,0.9749524043,0.9693299458,0.9151206421,0.9151090445,0.9021639324,0.974,0.975,0.969,0.915,0.915,0.902
275,0.9744335626,0.9749567362,0.9694093094,0.9151161715,0.9151043057,0.9023141043,0.974,0.975,0.969,0.915,0.915,0.902
276,0.9744400432,0.9749610243,0.9694877662,0.9151117209,0.9150995884,0.9024634504,0.974,0.975,0.969,0.915,0.915,0.902
277,0.974446469,0.9749652691,0.9695653278,0.9151072902,0.9150948925,0.9026119755,0.974,0.975,0.97,0.915,0.915,0.903
278,0.9744528405,0.9749694713,0.9696420056,0.9151028793,0.9150902178,0.9027596842,0.974,0.975,0.97,0.915,0.915,0.903
279,0.9744591585,0.9749736313,0.9697178109,0.9150984882,0.9150855643,0.9029065814,0.974,0.975,0.97,0.915,0.915,0.903
280,0.9744654236,0.9749777498,0.9697927546,0.9150941167,0.9150809318,0.9030526716,0.974,0.975,0.97,0.915,0.915,0.903
281,0.9744716365,0.9749818272,0.9698668478,0.9150897648,0.9150763204,0.9031979596,0.974,0.975,0.97,0.915,0.915,0.903
282,0.9744777977,0.9749858642,0.969940101,0.9150854324,0.9150717299,0.9033424499,0.974,0.975,0.97,0.915,0.915,0.903
283,0.9744839079,0.9749898611,0.9700125249,0.9150811195,0.9150671602,0.9034861472,0.974,0.975,0.97,0.915,0.915,0.903
284,0.9744899677,0.9749938185,0.97008413,0.915076826,0.9150626114,0.9036290562,0.974,0.975,0.97,0.915,0.915,0.904
285,0.9744959777,0.974997737,0.9701549264,0.9150725518,0.9150580832,0.9037711813,0.974,0.975,0.97,0.915,0.915,0.904
286,0.9745019386,0.975001617,0.9702249244,0.9150682968,0.9150535756,0.9039125272,0.975,0.975,0.97,0.915,0.915,0.904
287,0.9745078509,0.975005459,0.9702941338,0.915064061,0.9150490885,0.9040530983,0.975,0.975,0.97,0.915,0.915,0.904
288,0.9745137151,0.9750092634,0.9703625645,0.9150598442,0.9150446219,0.9041928993,0.975,0.975,0.97,0.915,0.915,0.904
289,0.9745195319,0.9750130308,0.9704302262,0.9150556465,0.9150401756,0.9043319345,0.975,0.975,0.97,0.915,0.915,0.904
290,0.9745253017,0.9750167617,0.9704971284,0.9150514677,0.9150357496,0.9044702085,0.975,0.975,0.97,0.915,0.915,0.904
291,0.9745310253,0.9750204564,0.9705632806,0.9150473078,0.9150313438,0.9046077258,0.975,0.975,0.971,0.915,0.915,0.905
292,0.974536703,0.9750241154,0.970628692,0.9150431666,0.9150269581,0.9047444907,0.975,0.975,0.971,0.915,0.915,0.905
293,0.9745423355,0.9750277392,0.9706933717,0.9150390442,0.9150225924,0.9048805077,0.975,0.975,0.971,0.915,0.915,0.905
294,0.9745479232,0.9750313283,0.9707573288,0.9150349404,0.9150182467,0.9050157811,0.975,0.975,0.971,0.915,0.915,0.905
295,0.9745534667,0.9750348829,0.9708205722,0.9150308551,0.9150139208,0.9051503154,0.975,0.975,0.971,0.915,0.915,0.905
296,0.9745589665,0.9750384036,0.9708831105,0.9150267884,0.9150096148,0.9052841148,0.975,0.975,0.971,0.915,0.915,0.905
297,0.9745644231,0.9750418908,0.9709449525,0.9150227401,0.9150053284,0.9054171838,0.975,0.975,0.971,0.915,0.915,0.905
298,0.974569837,0.9750453449,0.9710061066,0.9150187101,0.9150010617,0.9055495265,0.975,0.975,0.971,0.915,0.915,0.906
299,0.9745752086,0.9750487663,0.9710665812,0.9150146984,0.9149968145,0.9056811472,0.975,0.975,0.971,0.915,0.915,0.906
300,0.9745805386,0.9750521554,0.9711263846,0.9150107049,0.9149925868,0.9058120503,0.975,0.975,0.971,0.915,0.915,0.906
301,0.9745858272,0.9750555125,0.9711855249,0.9150067296,0.9149883785,0.9059422399,0.975,0.975,0.971,0.915,0.915,0.906
302,0.9745910751,0.9750588382,0.9712440103,0.9150027722,0.9149841894,0.9060717202,0.975,0.975,0.971,0.915,0.915,0.906
303,0.9745962826,0.9750621327,0.9713018485,0.9149988329,0.9149800196,0.9062004955,0.975,0.975,0.971,0.915,0.915,0.906
304,0.9746014503,0.9750653964,0.9713590475,0.9149949115,0.914975869,0.9063285698,0.975,0.975,0.971,0.915,0.915,0.906
305,0.9746065785,0.9750686298,0.9714156149,0.9149910079,0.9149717374,0.9064559474,0.975,0.975,0.971,0.915,0.915,0.906
306,0.9746116677,0.9750718331,0.9714715583,0.9149871221,0.9149676248,0.9065826323,0.975,0.975,0.971,0.915,0.915,0.907
307,0.9746167184,0.9750750067,0.9715268853,0.9149832539,0.914963531,0.9067086286,0.975,0.975,0.972,0.915,0.915,0.907
308,0.9746217309,0.975078151,0.9715816032,0.9149794034,0.9149594562,0.9068339404,0.975,0.975,0.972,0.915,0.915,0.907
309,0.9746267058,0.9750812664,0.9716357193,0.9149755705,0.9149554,0.9069585718,0.975,0.975,0.972,0.915,0.915,0.907
310,0.9746316433,0.9750843531,0.9716892409,0.914971755,0.9149513625,0.9070825267,0.975,0.975,0.972,0.915,0.915,0.907
311,0.974636544,0.9750874115,0.9717421749,0.9149679569,0.9149473437,0.9072058091,0.975,0.975,0.972,0.915,0.915,0.907
312,0.9746414082,0.975090442,0.9717945284,0.9149641761,0.9149433433,0.9073284231,0.975,0.975,0.972,0.915,0.915,0.907
313,0.9746462363,0.9750934449,0.9718463084,0.9149604126,0.9149393613,0.9074503726,0.975,0.975,0.972,0.915,0.915,0.907
314,0.9746510288,0.9750964205,0.9718975215,0.9149566663,0.9149353977,0.9075716615,0.975,0.975,0.972,0.915,0.915,0.908
315,0.9746557859,0.9750993691,0.9719481745,0.9149529371,0.9149314524,0.9076922937,0.975,0.975,0.972,0.915,0.915,0.908
316,0.9746605082,0.975102291,0.9719982741,0.9149492249,0.9149275253,0.9078122731,0.975,0.975,0.972,0.915,0.915,0.908
317,0.9746651959,0.9751051866,0.9720478268,0.9149455297,0.9149236163,0.9079316036,0.975,0.975,0.972,0.915,0.915,0.908
318,0.9746698495,0.9751080562,0.972096839,0.9149418514,0.9149197253,0.908050289,0.975,0.975,0.972,0.915,0.915,0.908
319,0.9746744692,0.9751109,0.9721453171,0.91493819,0.9149158523,0.9081683331,0.975,0.975,0.972,0.915,0.915,0.908
320,0.9746790556,0.9751137184,0.9721932673,0.9149345453,0.9149119972,0.9082857396,0.975,0.975,0.972,0.915,0.915,0.908
321,0.9746836088,0.9751165116,0.9722406959,0.9149309173,0.9149081599,0.9084025125,0.975,0.975,0.972,0.915,0.915,0.908
322,0.9746881294,0.97511928,0.972287609,0.9149273059,0.9149043403,0.9085186554,0.975,0.975,0.972,0.915,0.915,0.909
323,0.9746926176,0.9751220238,0.9723340125,0.914923711,0.9149005384,0.908634172,0.975,0.975,0.972,0.915,0.915,0.909
324,0.9746970737,0.9751247433,0.9723799125,0.9149201327,0.914896754,0.9087490661,0.975,0.975,0.972,0.915,0.915,0.909
325,0.9747014981,0.9751274388,0.9724253147,0.9149165707,0.9148929872,0.9088633413,0.975,0.975,0.972,0.915,0.915,0.909
326,0.9747058912,0.9751301105,0.9724702251,0.9149130251,0.9148892378,0.9089770012,0.975,0.975,0.972,0.915,0.915,0.909
327,0.9747102533,0.9751327588,0.9725146492,0.9149094958,0.9148855057,0.9090900496,0.975,0.975,0.973,0.915,0.915,0.909
328,0.9747145846,0.9751353839,0.9725585928,0.9149059827,0.9148817909,0.90920249,0.975,0.975,0.973,0.915,0.915,0.909
329,0.9747188855,0.975137986,0.9726020614,0.9149024856,0.9148780933,0.909314326,0.975,0.975,0.973,0.915,0.915,0.909
330,0.9747231564,0.9751405655,0.9726450605,0.9148990047,0.9148744128,0.9094255612,0.975,0.975,0.973,0.915,0.915,0.909
331,0.9747273975,0.9751431225,0.9726875955,0.9148955398,0.9148707494,0.9095361991,0.975,0.975,0.973,0.915,0.915,0.91
332,0.9747316092,0.9751456574,0.9727296717,0.9148920907,0.914867103,0.9096462433,0.975,0.975,0.973,0.915,0.915,0.91
333,0.9747357917,0.9751481704,0.9727712945,0.9148886576,0.9148634734,0.9097556972,0.975,0.975,0.973,0.915,0.915,0.91
334,0.9747399453,0.9751506616,0.9728124691,0.9148852402,0.9148598607,0.9098645643,0.975,0.975,0.973,0.915,0.915,0.91
335,0.9747440704,0.9751531315,0.9728532006,0.9148818386,0.9148562648,0.9099728481,0.975,0.975,0.973,0.915,0.915,0.91
336,0.9747481672,0.9751555801,0.972893494,0.9148784526,0.9148526855,0.9100805521,0.975,0.975,0.973,0.915,0.915,0.91
337,0.9747522361,0.9751580078,0.9729333545,0.9148750821,0.9148491228,0.9101876795,0.975,0.975,0.973,0.915,0.915,0.91
338,0.9747562772,0.9751604147,0.9729727868,0.9148717273,0.9148455767,0.9102942339,0.975,0.975,0.973,0.915,0.915,0.91
339,0.974760291,0.9751628012,0.973011796,0.9148683878,0.914842047,0.9104002186,0.975,0.975,0.973,0.915,0.915,0.91
340,0.9747642776,0.9751651673,0.9730503868,0.9148650638,0.9148385337,0.910505637,0.975,0.975,0.973,0.915,0.915,0.911
341,0.9747682373,0.9751675135,0.9730885641,0.914861755,0.9148350367,0.9106104923,0.975,0.975,0.973,0.915,0.915,0.911
342,0.9747721704,0.9751698398,0.9731263324,0.9148584615,0.914831556,0.910714788,0.975,0.975,0.973,0.915,0.915,0.911
343,0.9747760772,0.9751721464,0.9731636965,0.9148551832,0.9148280914,0.9108185272,0.975,0.975,0.973,0.915,0.915,0.911
344,0.9747799579,0.9751744337,0.9732006608,0.9148519201,0.9148246429,0.9109217132,0.975,0.975,0.973,0.915,0.915,0.911
345,0.9747838128,0.9751767018,0.97323723,0.9148486719,0.9148212105,0.9110243494,0.975,0.975,0.973,0.915,0.915,0.911
346,0.9747876421,0.9751789509,0.9732734085,0.9148454388,0.914817794,0.9111264388,0.975,0.975,0.973,0.915,0.915,0.911
347,0.9747914462,0.9751811813,0.9733092008,0.9148422206,0.9148143934,0.9112279848,0.975,0.975,0.973,0.915,0.915,0.911
348,0.9747952251,0.975183393,0.973344611,0.9148390172,0.9148110086,0.9113289905,0.975,0.975,0.973,0.915,0.915,0.911
349,0.9747989793,0.9751855864,0.9733796437,0.9148358286,0.9148076395,0.9114294591,0.975,0.975,0.973,0.915,0.915,0.911
350,0.9748027089,0.9751877617,0.9734143029,0.9148326548,0.9148042861,0.9115293937,0.975,0.975,0.973,0.915,0.915,0.912
351,0.9748064142,0.9751899189,0.9734485929,0.9148294956,0.9148009483,0.9116287974,0.975,0.975,0.973,0.915,0.915,0.912
352,0.9748100954,0.9751920584,0.9734825178,0.914826351,0.9147976261,0.9117276733,0.975,0.975,0.973,0.915,0.915,0.912
353,0.9748137527,0.9751941803,0.9735160818,0.914823221,0.9147943193,0.9118260246,0.975,0.975,0.974,0.915,0.915,0.912
354,0.9748173863,0.9751962848,0.9735492888,0.9148201054,0.9147910279,0.9119238543,0.975,0.975,0.974,0.915,0.915,0.912
355,0.9748209966,0.975198372,0.9735821428,0.9148170042,0.9147877519,0.9120211654,0.975,0.975,0.974,0.915,0.915,0.912
356,0.9748245837,0.9752004423,0.9736146478,0.9148139174,0.914784491,0.912117961,0.975,0.975,0.974,0.915,0.915,0.912
357,0.9748281479,0.9752024957,0.9736468077,0.9148108448,0.9147812454,0.912214244,0.975,0.975,0.974,0.915,0.915,0.912
358,0.9748316893,0.9752045324,0.9736786262,0.9148077865,0.9147780149,0.9123100175,0.975,0.975,0.974,0.915,0.915,0.912
359,0.9748352082,0.9752065526,0.9737101073,0.9148047423,0.9147747995,0.9124052845,0.975,0.975,0.974,0.915,0.915,0.912
360,0.9748387048,0.9752085565,0.9737412545,0.9148017122,0.914771599,0.9125000478,0.975,0.975,0.974,0.915,0.915,0.913
361,0.9748421793,0.9752105442,0.9737720717,0.9147986962,0.9147684134,0.9125943104,0.975,0.975,0.974,0.915,0.915,0.913
362,0.9748456319,0.975212516,0.9738025625,0.914795694,0.9147652427,0.9126880752,0.975,0.975,0.974,0.915,0.915,0.913
363,0.9748490628,0.9752144719,0.9738327304,0.9147927058,0.9147620868,0.9127813452,0.975,0.975,0.974,0.915,0.915,0.913
364,0.9748524723,0.9752164122,0.9738625791,0.9147897315,0.9147589456,0.9128741231,0.975,0.975,0.974,0.915,0.915,0.913
365,0.9748558604,0.975218337,0.9738921121,0.9147867709,0.914755819,0.9129664118,0.975,0.975,0.974,0.915,0.915,0.913
366,0.9748592275,0.9752202465,0.9739213328,0.914783824,0.914752707,0.9130582142,0.975,0.975,0.974,0.915,0.915,0.913
367,0.9748625738,0.9752221408,0.9739502447,0.9147808908,0.9147496096,0.9131495332,0.975,0.975,0.974,0.915,0.915,0.913
368,0.9748658993,0.9752240201,0.9739788512,0.9147779712,0.9147465265,0.9132403714,0.975,0.975,0.974,0.915,0.915,0.913
369,0.9748692043,0.9752258845,0.9740071556,0.9147750652,0.9147434579,0.9133307317,0.975,0.975,0.974,0.915,0.915,0.913
370,0.974872489,0.9752277343,0.9740351612,0.9147721726,0.9147404036,0.9134206168,0.975,0.975,0.974,0.915,0.915,0.913
371,0.9748757536,0.9752295695,0.9740628713,0.9147692934,0.9147373635,0.9135100295,0.975,0.975,0.974,0.915,0.915,0.914
372,0.9748789983,0.9752313903,0.9740902892,0.9147664276,0.9147343376,0.9135989725,0.975,0.975,0.974,0.915,0.915,0.914
373,0.9748822232,0.9752331969,0.974117418,0.914763575,0.9147313259,0.9136874486,0.975,0.975,0.974,0.915,0.915,0.914
374,0.9748854286,0.9752349893,0.974144261,0.9147607357,0.9147283282,0.9137754604,0.975,0.975,0.974,0.915,0.915,0.914
375,0.9748886145,0.9752367678,0.9741708211,0.9147579096,0.9147253445,0.9138630106,0.975,0.975,0.974,0.915,0.915,0.914
376,0.9748917812,0.9752385325,0.9741971015,0.9147550966,0.9147223747,0.9139501018,0.975,0.975,0.974,0.915,0.915,0.914
377,0.9748949289,0.9752402834,0.9742231052,0.9147522966,0.9147194188,0.9140367368,0.975,0.975,0.974,0.915,0.915,0.914
378,0.9748980577,0.9752420209,0.9742488352,0.9147495097,0.9147164767,0.9141229181,0.975,0.975,0.974,0.915,0.915,0.914
379,0.9749011678,0.975243745,0.9742742946,0.9147467357,0.9147135484,0.9142086483,0.975,0.975,0.974,0.915,0.915,0.914
380,0.9749042594,0.9752454557,0.9742994862,0.9147439745,0.9147106337,0.91429393,0.975,0.975,0.974,0.915,0.915,0.914
381,0.9749073326,0.9752471534,0.9743244129,0.9147412262,0.9147077326,0.9143787659,0.975,0.975,0.974,0.915,0.915,0.914
382,0.9749103875,0.975248838,0.9743490777,0.9147384907,0.9147048451,0.9144631584,0.975,0.975,0.974,0.915,0.915,0.914
383,0.9749134245,0.9752505098,0.9743734833,0.9147357679,0.9147019711,0.9145471101,0.975,0.975,0.974,0.915,0.915,0.915
384,0.9749164435,0.9752521689,0.9743976325,0.9147330577,0.9146991106,0.9146306235,0.975,0.975,0.974,0.915,0.915,0.915
385,0.9749194449,0.9752538153,0.9744215281,0.9147303601,0.9146962633,0.9147137012,0.975,0.975,0.974,0.915,0.915,0.915
386,0.9749224286,0.9752554493,0.9744451729,0.9147276751,0.9146934294,0.9147963457,0.975,0.975,0.974,0.915,0.915,0.915
387,0.9749253949,0.9752570708,0.9744685694,0.9147250025,0.9146906088,0.9148785593,0.975,0.975,0.974,0.915,0.915,0.915
388,0.974928344,0.9752586802,0.9744917205,0.9147223423,0.9146878013,0.9149603446,0.975,0.975,0.974,0.915,0.915,0.915
389,0.974931276,0.9752602774,0.9745146288,0.9147196946,0.914685007,0.915041704,0.975,0.975,0.975,0.915,0.915,0.915
390,0.9749341909,0.9752618627,0.9745372967,0.9147170591,0.9146822257,0.91512264,0.975,0.975,0.975,0.915,0.915,0.915
391,0.9749370891,0.975263436,0.974559727,0.9147144359,0.9146794574,0.915203155,0.975,0.975,0.975,0.915,0.915,0.915
392,0.9749399706,0.9752649976,0.9745819222,0.9147118249,0.9146767021,0.9152832513,0.975,0.975,0.975,0.915,0.915,0.915
393,0.9749428356,0.9752665475,0.9746038847,0.914709226,0.9146739596,0.9153629314,0.975,0.975,0.975,0.915,0.915,0.915
394,0.9749456842,0.975268086,0.9746256171,0.9147066392,0.91467123,0.9154421975,0.975,0.975,0.975,0.915,0.915,0.915
395,0.9749485165,0.975269613,0.9746471219,0.9147040645,0.9146685131,0.9155210522,0.975,0.975,0.975,0.915,0.915,0.916
396,0.9749513328,0.9752711287,0.9746684014,0.9147015017,0.914665809,0.9155994976,0.975,0.975,0.975,0.915,0.915,0.916
397,0.974954133,0.9752726332,0.9746894581,0.9146989509,0.9146631175,0.9156775362,0.975,0.975,0.975,0.915,0.915,0.916
398,0.9749569175,0.9752741266,0.9747102943,0.9146964119,0.9146604386,0.9157551703,0.975,0.975,0.975,0.915,0.915,0.916
399,0.9749596862,0.975275609,0.9747309123,0.9146938848,0.9146577722,0.915832402,0.975,0.975,0.975,0.915,0.915,0.916
400,0.9749624394,0.9752770806,0.9747513146,0.9146913694,0.9146551183,0.9159092338,0.975,0.975,0.975,0.915,0.915,0.916
401,0.9749651771,0.9752785414,0.9747715034,0.9146888657,0.9146524769,0.9159856679,0.975,0.975,0.975,0.915,0.915,0.916
402,0.9749678996,0.9752799915,0.9747914809,0.9146863737,0.9146498477,0.9160617065,0.975,0.975,0.975,0.915,0.915,0.916
403,0.9749706069,0.9752814311,0.9748112494,0.9146838933,0.9146472309,0.9161373518,0.975,0.975,0.975,0.915,0.915,0.916
404,0.9749732991,0.9752828602,0.9748308111,0.9146814244,0.9146446264,0.9162126062,0.975,0.975,0.975,0.915,0.915,0.916
405,0.9749759764,0.975284279,0.9748501683,0.9146789671,0.914642034,0.9162874717,0.975,0.975,0.975,0.915,0.915,0.916
406,0.9749786389,0.9752856875,0.974869323,0.9146765211,0.9146394537,0.9163619507,0.975,0.975,0.975,0.915,0.915,0.916
407,0.9749812867,0.9752870858,0.9748882774,0.9146740866,0.9146368856,0.9164360452,0.975,0.975,0.975,0.915,0.915,0.916
408,0.97498392,0.9752884741,0.9749070336,0.9146716634,0.9146343294,0.9165097574,0.975,0.975,0.975,0.915,0.915,0.917
409,0.9749865389,0.9752898525,0.9749255937,0.9146692515,0.9146317852,0.9165830895,0.975,0.975,0.975,0.915,0.915,0.917
410,0.9749891434,0.9752912209,0.9749439598,0.9146668508,0.914629253,0.9166560436,0.975,0.975,0.975,0.915,0.915,0.917
411,0.9749917338,0.9752925796,0.9749621339,0.9146644613,0.9146267326,0.9167286219,0.975,0.975,0.975,0.915,0.915,0.917
412,0.9749943101,0.9752939286,0.9749801181,0.914662083,0.9146242239,0.9168008265,0.975,0.975,0.975,0.915,0.915,0.917
413,0.9749968724,0.975295268,0.9749979143,0.9146597157,0.9146217271,0.9168726594,0.975,0.975,0.975,0.915,0.915,0.917
414,0.9749994208,0.9752965979,0.9750155244,0.9146573595,0.9146192419,0.9169441227,0.975,0.975,0.975,0.915,0.915,0.917
415,0.9750019556,0.9752979184,0.9750329506,0.9146550142,0.9146167684,0.9170152186,0.975,0.975,0.975,0.915,0.915,0.917
416,0.9750044767,0.9752992296,0.9750501946,0.9146526799,0.9146143064,0.917085949,0.975,0.975,0.975,0.915,0.915,0.917
417,0.9750069842,0.9753005315,0.9750672585,0.9146503565,0.914611856,0.9171563161,0.975,0.975,0.975,0.915,0.915,0.917
418,0.9750094784,0.9753018243,0.975084144,0.9146480438,0.914609417,0.9172263218,0.975,0.975,0.975,0.915,0.915,0.917
419,0.9750119593,0.9753031081,0.9751008531,0.914645742,0.9146069895,0.9172959682,0.975,0.975,0.975,0.915,0.915,0.917
420,0.975014427,0.9753043828,0.9751173876,0.9146434509,0.9146045733,0.9173652572,0.975,0.975,0.975,0.915,0.915,0.917
421,0.9750168816,0.9753056487,0.9751337493,0.9146411705,0.9146021685,0.917434191,0.975,0.975,0.975,0.915,0.915,0.917
422,0.9750193233,0.9753069057,0.97514994,0.9146389007,0.9145997749,0.9175027714,0.975,0.975,0.975,0.915,0.915,0.918
423,0.975021752,0.9753081541,0.9751659616,0.9146366415,0.9145973925,0.9175710004,0.975,0.975,0.975,0.915,0.915,0.918
424,0.975024168,0.9753093937,0.9751818157,0.9146343928,0.9145950213,0.9176388799,0.975,0.975,0.975,0.915,0.915,0.918
425,0.9750265713,0.9753106248,0.9751975041,0.9146321547,0.9145926612,0.9177064121,0.975,0.975,0.975,0.915,0.915,0.918
426,0.975028962,0.9753118475,0.9752130285,0.9146299269,0.9145903122,0.9177735986,0.975,0.975,0.975,0.915,0.915,0.918
427,0.9750313403,0.9753130617,0.9752283907,0.9146277096,0.9145879741,0.9178404416,0.975,0.975,0.975,0.915,0.915,0.918
428,0.9750337062,0.9753142676,0.9752435924,0.9146255026,0.914585647,0.9179069428,0.975,0.975,0.975,0.915,0.915,0.918
429,0.9750360598,0.9753154652,0.9752586351,0.9146233058,0.9145833308,0.9179731042,0.975,0.975,0.975,0.915,0.915,0.918
430,0.9750384012,0.9753166546,0.9752735206,0.9146211194,0.9145810255,0.9180389277,0.975,0.975,0.975,0.915,0.915,0.918
431,0.9750407305,0.975317836,0.9752882505,0.9146189431,0.914578731,0.9181044151,0.975,0.975,0.975,0.915,0.915,0.918
432,0.9750430479,0.9753190093,0.9753028263,0.914616777,0.9145764472,0.9181695683,0.975,0.975,0.975,0.915,0.915,0.918
433,0.9750453533,0.9753201746,0.9753172497,0.914614621,0.9145741741,0.9182343892,0.975,0.975,0.975,0.915,0.915,0.918
434,0.9750476469,0.9753213321,0.9753315223,0.914612475,0.9145719117,0.9182988796,0.975,0.975,0.975,0.915,0.915,0.918
435,0.9750499288,0.9753224817,0.9753456456,0.9146103391,0.9145696598,0.9183630413,0.975,0.975,0.975,0.915,0.915,0.918
436,0.9750521991,0.9753236237,0.9753596212,0.9146082131,0.9145674185,0.9184268761,0.975,0.975,0.975,0.915,0.915,0.918
437,0.9750544578,0.9753247579,0.9753734506,0.9146060971,0.9145651877,0.9184903858,0.975,0.975,0.975,0.915,0.915,0.918
438,0.9750567051,0.9753258845,0.9753871352,0.9146039909,0.9145629674,0.9185535723,0.975,0.975,0.975,0.915,0.915,0.919
439,0.9750589411,0.9753270036,0.9754006767,0.9146018945,0.9145607575,0.9186164373,0.975,0.975,0.975,0.915,0.915,0.919
440,0.9750611657,0.9753281153,0.9754140764,0.914599808,0.9145585579,0.9186789825,0.975,0.975,0.975,0.915,0.915,0.919
441,0.9750633792,0.9753292195,0.9754273359,0.9145977312,0.9145563686,0.9187412098,0.975,0.975,0.975,0.915,0.915,0.919
442,0.9750655815,0.9753303164,0.9754404565,0.914595664,0.9145541896,0.9188031209,0.975,0.975,0.975,0.915,0.915,0.919
443,0.9750677728,0.9753314061,0.9754534397,0.9145936065,0.9145520208,0.9188647175,0.975,0.975,0.975,0.915,0.915,0.919
444,0.9750699532,0.9753324885,0.9754662869,0.9145915587,0.9145498622,0.9189260014,0.975,0.975,0.975,0.915,0.915,0.919
445,0.9750721228,0.9753335638,0.9754789995,0.9145895203,0.9145477137,0.9189869743,0.975,0.975,0.975,0.915,0.915,0.919
446,0.9750742815,0.9753346321,0.9754915789,0.9145874915,0.9145455752,0.9190476378,0.975,0.975,0.975,0.915,0.915,0.919
447,0.9750764296,0.9753356933,0.9755040265,0.9145854722,0.9145434468,0.9191079937,0.975,0.975,0.976,0.915,0.915,0.919
448,0.975078567,0.9753367476,0.9755163436,0.9145834623,0.9145413284,0.9191680436,0.975,0.975,0.976,0.915,0.915,0.919
449,0.9750806939,0.9753377949,0.9755285315,0.9145814618,0.9145392198,0.9192277893,0.975,0.975,0.976,0.915,0.915,0.919
450,0.9750828104,0.9753388355,0.9755405916,0.9145794706,0.9145371212,0.9192872323,0.975,0.975,0.976,0.915,0.915,0.919
451,0.9750849164,0.9753398693,0.9755525252,0.9145774887,0.9145350324,0.9193463744,0.975,0.975,0.976,0.915,0.915,0.919
452,0.9750870122,0.9753408964,0.9755643335,0.914575516,0.9145329533,0.9194052173,0.975,0.975,0.976,0.915,0.915,0.919
453,0.9750890977,0.9753419168,0.9755760178,0.9145735526,0.9145308841,0.9194637624,0.975,0.975,0.976,0.915,0.915,0.919
454,0.9750911731,0.9753429307,0.9755875795,0.9145715984,0.9145288245,0.9195220115,0.975,0.975,0.976,0.915,0.915,0.92
455,0.9750932384,0.975343938,0.9755990198,0.9145696532,0.9145267746,0.9195799661,0.975,0.975,0.976,0.915,0.915,0.92
456,0.9750952936,0.9753449389,0.9756103398,0.9145677172,0.9145247342,0.9196376279,0.975,0.975,0.976,0.915,0.915,0.92
457,0.975097339,0.9753459333,0.9756215409,0.9145657902,0.9145227035,0.9196949985,0.975,0.975,0.976,0.915,0.915,0.92
458,0.9750993745,0.9753469214,0.9756326243,0.9145638721,0.9145206822,0.9197520795,0.975,0.975,0.976,0.915,0.915,0.92
459,0.9751014002,0.9753479031,0.975643591,0.9145619631,0.9145186705,0.9198088723,0.975,0.975,0.976,0.915,0.915,0.92
460,0.9751034162,0.9753488787,0.9756544424,0.9145600629,0.9145166681,0.9198653786,0.975,0.975,0.976,0.915,0.915,0.92
461,0.9751054225,0.975349848,0.9756651797,0.9145581717,0.9145146752,0.9199216,0.975,0.975,0.976,0.915,0.915,0.92
462,0.9751074192,0.9753508112,0.9756758038,0.9145562892,0.9145126916,0.919977538,0.975,0.975,0.976,0.915,0.915,0.92
463,0.9751094065,0.9753517683,0.9756863161,0.9145544156,0.9145107172,0.9200331941,0.975,0.975,0.976,0.915,0.915,0.92
464,0.9751113843,0.9753527193,0.9756967176,0.9145525507,0.9145087522,0.9200885698,0.975,0.975,0.976,0.915,0.915,0.92
465,0.9751133527,0.9753536644,0.9757070095,0.9145506945,0.9145067963,0.9201436668,0.975,0.975,0.976,0.915,0.915,0.92
466,0.9751153118,0.9753546035,0.9757171929,0.914548847,0.9145048496,0.9201984864,0.975,0.975,0.976,0.915,0.915,0.92
467,0.9751172617,0.9753555368,0.9757272689,0.9145470081,0.9145029121,0.9202530302,0.975,0.975,0.976,0.915,0.915,0.92
468,0.9751192024,0.9753564642,0.9757372385,0.9145451778,0.9145009836,0.9203072996,0.975,0.975,0.976,0.915,0.915,0.92
469,0.9751211339,0.9753573858,0.9757471029,0.914543356,0.9144990641,0.9203612962,0.975,0.975,0.976,0.915,0.914,0.92
470,0.9751230564,0.9753583017,0.9757568632,0.9145415428,0.9144971537,0.9204150215,0.975,0.975,0.976,0.915,0.914,0.92
471,0.97512497,0.975359212,0.9757665202,0.914539738,0.9144952522,0.9204684768,0.975,0.975,0.976,0.915,0.914,0.92
472,0.9751268746,0.9753601166,0.9757760752,0.9145379417,0.9144933596,0.9205216637,0.975,0.975,0.976,0.915,0.914,0.921
473,0.9751287703,0.9753610156,0.9757855292,0.9145361537,0.9144914758,0.9205745836,0.975,0.975,0.976,0.915,0.914,0.921
474,0.9751306573,0.975361909,0.9757948831,0.9145343741,0.914489601,0.9206272379,0.975,0.975,0.976,0.915,0.914,0.921
475,0.9751325355,0.975362797,0.975804138,0.9145326028,0.9144877348,0.920679628,0.975,0.975,0.976,0.915,0.914,0.921
476,0.975134405,0.9753636795,0.9758132948,0.9145308398,0.9144858775,0.9207317555,0.975,0.975,0.976,0.915,0.914,0.921
477,0.975136266,0.9753645566,0.9758223547,0.914529085,0.9144840288,0.9207836216,0.975,0.975,0.976,0.915,0.914,0.921
478,0.9751381183,0.9753654284,0.9758313184,0.9145273384,0.9144821888,0.9208352278,0.975,0.975,0.976,0.915,0.914,0.921
479,0.9751399622,0.9753662948,0.9758401871,0.9145256,0.9144803575,0.9208865755,0.975,0.975,0.976,0.915,0.914,0.921
480,0.9751417976,0.975367156,0.9758489616,0.9145238697,0.9144785347,0.9209376661,0.975,0.975,0.976,0.915,0.914,0.921
481,0.9751436246,0.975368012,0.975857643,0.9145221475,0.9144767204,0.920988501,0.975,0.975,0.976,0.915,0.914,0.921
482,0.9751454433,0.9753688628,0.9758662321,0.9145204333,0.9144749147,0.9210390815,0.975,0.975,0.976,0.915,0.914,0.921
483,0.9751472538,0.9753697084,0.9758747299,0.9145187271,0.9144731174,0.9210894089,0.975,0.975,0.976,0.915,0.914,0.921
484,0.975149056,0.975370549,0.9758831373,0.9145170289,0.9144713285,0.9211394848,0.975,0.975,0.976,0.915,0.914,0.921
485,0.9751508501,0.9753713845,0.9758914552,0.9145153387,0.914469548,0.9211893103,0.975,0.975,0.976,0.915,0.914,0.921
486,0.975152636,0.975372215,0.9758996845,0.9145136563,0.9144677759,0.9212388868,0.975,0.975,0.976,0.915,0.914,0.921
487,0.9751544139,0.9753730405,0.9759078261,0.9145119818,0.9144660121,0.9212882157,0.975,0.975,0.976,0.915,0.914,0.921
488,0.9751561839,0.9753738611,0.9759158809,0.9145103151,0.9144642565,0.9213372982,0.975,0.975,0.976,0.915,0.914,0.921
489,0.9751579458,0.9753746768,0.9759238498,0.9145086562,0.9144625092,0.9213861358,0.975,0.975,0.976,0.915,0.914,0.921
490,0.9751596999,0.9753754877,0.9759317335,0.914507005,0.91446077,0.9214347296,0.975,0.975,0.976,0.915,0.914,0.921
491,0.9751614462,0.9753762937,0.975939533,0.9145053616,0.914459039,0.9214830811,0.975,0.975,0.976,0.915,0.914,0.921
492,0.9751631847,0.9753770951,0.9759472491,0.9145037258,0.9144573161,0.9215311914,0.975,0.975,0.976,0.915,0.914,0.922
493,0.9751649154,0.9753778916,0.9759548827,0.9145020977,0.9144556013,0.9215790619,0.975,0.975,0.976,0.915,0.914,0.922
494,0.9751666385,0.9753786835,0.9759624345,0.9145004772,0.9144538945,0.9216266939,0.975,0.975,0.976,0.915,0.914,0.922
495,0.9751683539,0.9753794708,0.9759699054,0.9144988642,0.9144521957,0.9216740886,0.975,0.975,0.976,0.914,0.914,0.922
496,0.9751700618,0.9753802534,0.9759772962,0.9144972588,0.9144505049,0.9217212472,0.975,0.975,0.976,0.914,0.914,0.922
497,0.9751717621,0.9753810314,0.9759846077,0.9144956609,0.914448822,0.9217681711,0.975,0.975,0.976,0.914,0.914,0.922
498,0.9751734549,0.9753818049,0.9759918406,0.9144940705,0.9144471469,0.9218148614,0.975,0.975,0.976,0.914,0.914,0.922
499,0.9751751403,0.975382574,0.9759989959,0.9144924875,0.9144454798,0.9218613195,0.975,0.975,0.976,0.914,0.914,0.922
500,0.9751768184,0.9753833385,0.9760060742,0.9144909118,0.9144438204,0.9219075465,0.975,0.975,0.976,0.914,0.914,0.922
501,0.9751784891,0.9753840986,0.9760130763,0.9144893436,0.9144421688,0.9219535437,0.975,0.975,0.976,0.914,0.914,0.922
502,0.9751801525,0.9753848543,0.976020003,0.9144877826,0.9144405249,0.9219993123,0.975,0.975,0.976,0.914,0.914,0.922
503,0.9751818086,0.9753856057,0.976026855,0.914486229,0.9144388888,0.9220448534,0.975,0.975,0.976,0.914,0.914,0.922
504,0.9751834576,0.9753863528,0.9760336331,0.9144846826,0.9144372603,0.9220901684,0.975,0.975,0.976,0.914,0.914,0.922
505,0.9751850994,0.9753870955,0.9760403379,0.9144831434,0.9144356394,0.9221352583,0.975,0.975,0.976,0.914,0.914,0.922
506,0.9751867342,0.975387834,0.9760469704,0.9144816115,0.9144340261,0.9221801245,0.975,0.975,0.976,0.914,0.914,0.922
507,0.9751883618,0.9753885683,0.976053531,0.9144800867,0.9144324204,0.922224768,0.975,0.975,0.976,0.914,0.914,0.922
508,0.9751899825,0.9753892984,0.9760600207,0.914478569,0.9144308222,0.92226919,0.975,0.975,0.976,0.914,0.914,0.922
509,0.9751915962,0.9753900244,0.97606644,0.9144770584,0.9144292315,0.9223133918,0.975,0.975,0.976,0.914,0.914,0.922
510,0.9751932029,0.9753907462,0.9760727897,0.9144755548,0.9144276483,0.9223573744,0.975,0.975,0.976,0.914,0.914,0.922
511,0.9751948028,0.9753914639,0.9760790705,0.9144740583,0.9144260724,0.922401139,0.975,0.975,0.976,0.914,0.914,0.922
512,0.9751963959,0.9753921776,0.976085283,0.9144725688,0.914424504,0.9224446868,0.975,0.975,0.976,0.914,0.914,0.922
513,0.9751979822,0.9753928873,0.976091428,0.9144710862,0.9144229429,0.922488019,0.975,0.975,0.976,0.914,0.914,0.922
514,0.9751995617,0.975393593,0.976097506,0.9144696105,0.9144213891,0.9225311365,0.975,0.975,0.976,0.914,0.914,0.923
515,0.9752011345,0.9753942947,0.9761035179,0.9144681418,0.9144198425,0.9225740407,0.975,0.975,0.976,0.914,0.914,0.923
516,0.9752027006,0.9753949925,0.9761094641,0.9144666799,0.9144183033,0.9226167325,0.975,0.975,0.976,0.914,0.914,0.923
517,0.9752042601,0.9753956864,0.9761153454,0.9144652248,0.9144167712,0.9226592132,0.975,0.975,0.976,0.914,0.914,0.923
518,0.9752058131,0.9753963764,0.9761211625,0.9144637766,0.9144152463,0.9227014837,0.975,0.975,0.976,0.914,0.914,0.923
519,0.9752073595,0.9753970626,0.9761269159,0.9144623351,0.9144137285,0.9227435453,0.975,0.975,0.976,0.914,0.914,0.923
520,0.9752088994,0.9753977449,0.9761326062,0.9144609003,0.9144122179,0.922785399,0.975,0.975,0.976,0.914,0.914,0.923
521,0.9752104328,0.9753984235,0.9761382342,0.9144594722,0.9144107143,0.9228270459,0.975,0.975,0.976,0.914,0.914,0.923
522,0.9752119598,0.9753990984,0.9761438005,0.9144580508,0.9144092178,0.9228684871,0.975,0.975,0.976,0.914,0.914,0.923
523,0.9752134805,0.9753997695,0.9761493055,0.9144566361,0.9144077282,0.9229097236,0.975,0.975,0.976,0.914,0.914,0.923
524,0.9752149948,0.975400437,0.97615475,0.9144552279,0.9144062457,0.9229507566,0.975,0.975,0.976,0.914,0.914,0.923
525,0.9752165027,0.9754011008,0.9761601346,0.9144538263,0.9144047701,0.9229915871,0.975,0.975,0.976,0.914,0.914,0.923
526,0.9752180045,0.9754017609,0.9761654597,0.9144524313,0.9144033014,0.9230322161,0.975,0.975,0.976,0.914,0.914,0.923
527,0.9752195,0.9754024174,0.9761707261,0.9144510428,0.9144018396,0.9230726448,0.975,0.975,0.976,0.914,0.914,0.923
528,0.9752209893,0.9754030704,0.9761759343,0.9144496608,0.9144003846,0.9231128741,0.975,0.975,0.976,0.914,0.914,0.923
529,0.9752224724,0.9754037198,0.9761810849,0.9144482852,0.9143989364,0.9231529051,0.975,0.975,0.976,0.914,0.914,0.923
530,0.9752239495,0.9754043657,0.9761861784,0.9144469161,0.914397495,0.9231927388,0.975,0.975,0.976,0.914,0.914,0.923
531,0.9752254205,0.9754050081,0.9761912155,0.9144455533,0.9143960604,0.9232323763,0.975,0.975,0.976,0.914,0.914,0.923
532,0.9752268854,0.975405647,0.9761961966,0.9144441969,0.9143946325,0.9232718185,0.975,0.975,0.976,0.914,0.914,0.923
533,0.9752283443,0.9754062825,0.9762011223,0.9144428469,0.9143932112,0.9233110666,0.975,0.975,0.976,0.914,0.914,0.923
534,0.9752297973,0.9754069146,0.9762059932,0.9144415031,0.9143917967,0.9233501214,0.975,0.975,0.976,0.914,0.914,0.923
535,0.9752312443,0.9754075433,0.9762108098,0.9144401657,0.9143903887,0.9233889841,0.975,0.975,0.976,0.914,0.914,0.923
536,0.9752326854,0.9754081686,0.9762155726,0.9144388344,0.9143889873,0.9234276556,0.975,0.975,0.976,0.914,0.914,0.923
537,0.9752341207,0.9754087906,0.9762202822,0.9144375094,0.9143875925,0.9234661369,0.975,0.975,0.976,0.914,0.914,0.923
538,0.9752355501,0.9754094092,0.9762249391,0.9144361906,0.9143862042,0.9235044289,0.975,0.975,0.976,0.914,0.914,0.924
539,0.9752369738,0.9754100246,0.9762295439,0.9144348779,0.9143848224,0.9235425328,0.975,0.975,0.976,0.914,0.914,0.924
540,0.9752383917,0.9754106367,0.9762340969,0.9144335714,0.9143834471,0.9235804494,0.975,0.975,0.976,0.914,0.914,0.924
541,0.9752398039,0.9754112456,0.9762385988,0.914432271,0.9143820783,0.9236181797,0.975,0.975,0.976,0.914,0.914,0.924
542,0.9752412103,0.9754118512,0.97624305,0.9144309766,0.9143807158,0.9236557247,0.975,0.975,0.976,0.914,0.914,0.924
543,0.9752426111,0.9754124537,0.9762474511,0.9144296883,0.9143793597,0.9236930853,0.975,0.975,0.976,0.914,0.914,0.924
544,0.9752440063,0.975413053,0.9762518025,0.914428406,0.9143780099,0.9237302626,0.975,0.975,0.976,0.914,0.914,0.924
545,0.9752453959,0.9754136491,0.9762561047,0.9144271297,0.9143766665,0.9237672574,0.975,0.975,0.976,0.914,0.914,0.924
546,0.97524678,0.9754142421,0.9762603582,0.9144258594,0.9143753294,0.9238040707,0.975,0.975,0.976,0.914,0.914,0.924
547,0.9752481585,0.975414832,0.9762645635,0.914424595,0.9143739985,0.9238407034,0.975,0.975,0.976,0.914,0.914,0.924
548,0.9752495315,0.9754154189,0.9762687211,0.9144233365,0.9143726738,0.9238771565,0.975,0.975,0.976,0.914,0.914,0.924
549,0.9752508991,0.9754160027,0.9762728313,0.9144220838,0.9143713554,0.9239134309,0.975,0.975,0.976,0.914,0.914,0.924
550,0.9752522612,0.9754165834,0.9762768948,0.914420837,0.9143700431,0.9239495275,0.975,0.975,0.976,0.914,0.914,0.924
551,0.9752536179,0.9754171612,0.9762809119,0.9144195961,0.9143687369,0.9239854472,0.975,0.975,0.976,0.914,0.914,0.924
552,0.9752549693,0.975417736,0.9762848831,0.9144183609,0.9143674369,0.924021191,0.975,0.975,0.976,0.914,0.914,0.924
553,0.9752563153,0.9754183078,0.9762888089,0.9144171315,0.914366143,0.9240567597,0.975,0.975,0.976,0.914,0.914,0.924
554,0.975257656,0.9754188766,0.9762926897,0.9144159078,0.9143648551,0.9240921543,0.975,0.975,0.976,0.914,0.914,0.924
555,0.9752589914,0.9754194426,0.9762965259,0.9144146899,0.9143635732,0.9241273756,0.975,0.975,0.976,0.914,0.914,0.924
556,0.9752603216,0.9754200056,0.976300318,0.9144134776,0.9143622973,0.9241624246,0.975,0.975,0.976,0.914,0.914,0.924
557,0.9752616465,0.9754205658,0.9763040664,0.914412271,0.9143610274,0.9241973021,0.975,0.975,0.976,0.914,0.914,0.924
558,0.9752629663,0.9754211231,0.9763077715,0.9144110701,0.9143597634,0.924232009,0.975,0.975,0.976,0.914,0.914,0.924
559,0.9752642809,0.9754216776,0.9763114338,0.9144098747,0.9143585054,0.9242665462,0.975,0.975,0.976,0.914,0.914,0.924
560,0.9752655904,0.9754222292,0.9763150537,0.9144086849,0.9143572532,0.9243009146,0.975,0.975,0.976,0.914,0.914,0.924
561,0.9752668948,0.9754227781,0.9763186315,0.9144075007,0.9143560069,0.924335115,0.975,0.975,0.976,0.914,0.914,0.924
562,0.9752681941,0.9754233242,0.9763221678,0.914406322,0.9143547664,0.9243691483,0.975,0.975,0.976,0.914,0.914,0.924
563,0.9752694883,0.9754238675,0.9763256629,0.9144051488,0.9143535318,0.9244030153,0.975,0.975,0.976,0.914,0.914,0.924
564,0.9752707776,0.9754244081,0.9763291172,0.9144039811,0.9143523029,0.9244367169,0.975,0.975,0.976,0.914,0.914,0.924
565,0.9752720618,0.975424946,0.9763325311,0.9144028188,0.9143510797,0.924470254,0.975,0.975,0.976,0.914,0.914,0.924
566,0.9752733411,0.9754254812,0.9763359051,0.914401662,0.9143498623,0.9245036274,0.975,0.975,0.976,0.914,0.914,0.925
567,0.9752746155,0.9754260137,0.9763392394,0.9144005105,0.9143486505,0.9245368379,0.975,0.975,0.976,0.914,0.914,0.925
568,0.9752758849,0.9754265435,0.9763425346,0.9143993645,0.9143474445,0.9245698864,0.975,0.975,0.976,0.914,0.914,0.925
569,0.9752771495,0.9754270707,0.9763457909,0.9143982238,0.9143462441,0.9246027737,0.975,0.975,0.976,0.914,0.914,0.925
570,0.9752784092,0.9754275953,0.9763490087,0.9143970884,0.9143450492,0.9246355005,0.975,0.975,0.976,0.914,0.914,0.925
571,0.9752796641,0.9754281173,0.9763521885,0.9143959583,0.91434386,0.9246680679,0.975,0.975,0.976,0.914,0.914,0.925
572,0.9752809142,0.9754286367,0.9763553306,0.9143948335,0.9143426764,0.9247004765,0.975,0.975,0.976,0.914,0.914,0.925
573,0.9752821595,0.9754291535,0.9763584353,0.9143937139,0.9143414982,0.9247327271,0.975,0.975,0.976,0.914,0.914,0.925
574,0.9752834001,0.9754296678,0.9763615031,0.9143925996,0.9143403256,0.9247648206,0.975,0.975,0.976,0.914,0.914,0.925
575,0.9752846359,0.9754301796,0.9763645343,0.9143914904,0.9143391585,0.9247967578,0.975,0.975,0.976,0.914,0.914,0.925
576,0.9752858671,0.9754306888,0.9763675292,0.9143903865,0.9143379968,0.9248285395,0.975,0.975,0.976,0.914,0.914,0.925
577,0.9752870935,0.9754311956,0.9763704883,0.9143892876,0.9143368405,0.9248601664,0.975,0.975,0.976,0.914,0.914,0.925
578,0.9752883154,0.9754316998,0.9763734118,0.914388194,0.9143356897,0.9248916394,0.975,0.975,0.976,0.914,0.914,0.925
579,0.9752895326,0.9754322016,0.9763763,0.9143871054,0.9143345442,0.9249229592,0.975,0.975,0.976,0.914,0.914,0.925
580,0.9752907452,0.975432701,0.9763791535,0.9143860219,0.9143334041,0.9249541267,0.975,0.975,0.976,0.914,0.914,0.925
581,0.9752919532,0.975433198,0.9763819724,0.9143849434,0.9143322694,0.9249851425,0.975,0.975,0.976,0.914,0.914,0.925
582,0.9752931567,0.9754336925,0.9763847571,0.91438387,0.9143311399,0.9250160075,0.975,0.975,0.976,0.914,0.914,0.925
583,0.9752943557,0.9754341846,0.976387508,0.9143828016,0.9143300157,0.9250467225,0.975,0.975,0.976,0.914,0.914,0.925
584,0.9752955502,0.9754346744,0.9763902254,0.9143817382,0.9143288968,0.9250772881,0.975,0.975,0.976,0.914,0.914,0.925
585,0.9752967402,0.9754351618,0.9763929096,0.9143806798,0.9143277831,0.9251077052,0.975,0.975,0.976,0.914,0.914,0.925
586,0.9752979257,0.9754356469,0.9763955609,0.9143796263,0.9143266746,0.9251379745,0.975,0.975,0.976,0.914,0.914,0.925
587,0.9752991068,0.9754361296,0.9763981797,0.9143785777,0.9143255713,0.9251680968,0.975,0.975,0.976,0.914,0.914,0.925
588,0.9753002835,0.9754366101,0.9764007663,0.914377534,0.9143244731,0.9251980728,0.975,0.975,0.976,0.914,0.914,0.925
589,0.9753014559,0.9754370882,0.9764033209,0.9143764951,0.9143233801,0.9252279032,0.975,0.975,0.976,0.914,0.914,0.925
590,0.9753026238,0.9754375641,0.9764058439,0.9143754611,0.9143222922,0.9252575888,0.975,0.975,0.976,0.914,0.914,0.925
591,0.9753037875,0.9754380376,0.9764083357,0.914374432,0.9143212094,0.9252871303,0.975,0.975,0.976,0.914,0.914,0.925
592,0.9753049468,0.975438509,0.9764107964,0.9143734076,0.9143201316,0.9253165285,0.975,0.975,0.976,0.914,0.914,0.925
593,0.9753061018,0.9754389781,0.9764132265,0.9143723881,0.9143190589,0.9253457841,0.975,0.975,0.976,0.914,0.914,0.925
594,0.9753072526,0.975439445,0.9764156262,0.9143713732,0.9143179912,0.9253748978,0.975,0.975,0.976,0.914,0.914,0.925
595,0.9753083991,0.9754399097,0.9764179957,0.9143703631,0.9143169284,0.9254038703,0.975,0.975,0.976,0.914,0.914,0.925
596,0.9753095414,0.9754403722,0.9764203355,0.9143693578,0.9143158707,0.9254327023,0.975,0.975,0.976,0.914,0.914,0.925
597,0.9753106795,0.9754408325,0.9764226458,0.9143683571,0.9143148179,0.9254613945,0.975,0.975,0.976,0.914,0.914,0.925
598,0.9753118134,0.9754412907,0.9764249268,0.9143673611,0.91431377,0.9254899478,0.975,0.975,0.976,0.914,0.914,0.925
599,0.9753129432,0.9754417467,0.9764271789,0.9143663697,0.914312727,0.9255183626,0.975,0.975,0.976,0.914,0.914,0.926
600,0.9753140688,0.9754422006,0.9764294023,0.914365383,0.9143116888,0.9255466399,0.975,0.975,0.976,0.914,0.914,0.926
601,0.9753151903,0.9754426524,0.9764315974,0.9143644008,0.9143106556,0.9255747802,0.975,0.975,0.976,0.914,0.914,0.926
602,0.9753163077,0.9754431021,0.9764337644,0.9143634233,0.9143096271,0.9256027842,0.975,0.975,0.976,0.914,0.914,0.926
603,0.975317421,0.9754435497,0.9764359035,0.9143624503,0.9143086035,0.9256306526,0.975,0.975,0.976,0.914,0.914,0.926
604,0.9753185303,0.9754439952,0.976438015,0.9143614818,0.9143075846,0.9256583862,0.975,0.975,0.976,0.914,0.914,0.926
605,0.9753196356,0.9754444386,0.9764400993,0.9143605179,0.9143065705,0.9256859855,0.975,0.975,0.976,0.914,0.914,0.926
606,0.9753207368,0.9754448801,0.9764421565,0.9143595584,0.9143055612,0.9257134513,0.975,0.975,0.976,0.914,0.914,0.926
607,0.975321834,0.9754453194,0.976444187,0.9143586034,0.9143045565,0.9257407843,0.975,0.975,0.976,0.914,0.914,0.926
608,0.9753229273,0.9754457568,0.976446191,0.9143576529,0.9143035566,0.9257679851,0.975,0.975,0.976,0.914,0.914,0.926
609,0.9753240166,0.9754461922,0.9764481687,0.9143567068,0.9143025613,0.9257950543,0.975,0.975,0.976,0.914,0.914,0.926
610,0.975325102,0.9754466255,0.9764501204,0.9143557652,0.9143015707,0.9258219927,0.975,0.975,0.976,0.914,0.914,0.926
611,0.9753261834,0.9754470569,0.9764520464,0.9143548279,0.9143005847,0.9258488009,0.975,0.975,0.976,0.914,0.914,0.926
612,0.975327261,0.9754474863,0.9764539469,0.914353895,0.9142996033,0.9258754795,0.975,0.975,0.976,0.914,0.914,0.926
613,0.9753283347,0.9754479138,0.9764558222,0.9143529664,0.9142986265,0.9259020293,0.975,0.975,0.976,0.914,0.914,0.926
614,0.9753294045,0.9754483393,0.9764576724,0.9143520422,0.9142976542,0.9259284508,0.975,0.975,0.976,0.914,0.914,0.926
615,0.9753304705,0.9754487629,0.9764594979,0.9143511223,0.9142966865,0.9259547447,0.975,0.975,0.976,0.914,0.914,0.926
616,0.9753315327,0.9754491846,0.9764612989,0.9143502067,0.9142957233,0.9259809116,0.975,0.975,0.976,0.914,0.914,0.926
617,0.9753325911,0.9754496043,0.9764630756,0.9143492953,0.9142947646,0.9260069522,0.975,0.975,0.976,0.914,0.914,0.926
618,0.9753336457,0.9754500222,0.9764648283,0.9143483882,0.9142938104,0.9260328671,0.975,0.975,0.976,0.914,0.914,0.926
619,0.9753346966,0.9754504382,0.9764665571,0.9143474853,0.9142928606,0.9260586569,0.975,0.975,0.976,0.914,0.914,0.926
620,0.9753357437,0.9754508523,0.9764682624,0.9143465867,0.9142919153,0.9260843223,0.975,0.975,0.976,0.914,0.914,0.926
621,0.9753367871,0.9754512646,0.9764699444,0.9143456922,0.9142909744,0.9261098639,0.975,0.975,0.976,0.914,0.914,0.926
622,0.9753378267,0.9754516751,0.9764716032,0.9143448019,0.9142900379,0.9261352823,0.975,0.975,0.976,0.914,0.914,0.926
623,0.9753388627,0.9754520837,0.9764732391,0.9143439157,0.9142891058,0.9261605782,0.975,0.975,0.976,0.914,0.914,0.926
624,0.975339895,0.9754524905,0.9764748523,0.9143430337,0.914288178,0.926185752,0.975,0.975,0.976,0.914,0.914,0.926
625,0.9753409237,0.9754528954,0.9764764431,0.9143421558,0.9142872545,0.9262108046,0.975,0.975,0.976,0.914,0.914,0.926
626,0.9753419487,0.9754532986,0.9764780117,0.914341282,0.9142863354,0.9262357364,0.975,0.975,0.976,0.914,0.914,0.926
627,0.9753429702,0.9754537,0.9764795582,0.9143404122,0.9142854205,0.926260548,0.975,0.975,0.976,0.914,0.914,0.926
628,0.975343988,0.9754540996,0.976481083,0.9143395466,0.91428451,0.9262852401,0.975,0.975,0.976,0.914,0.914,0.926
629,0.9753450022,0.9754544975,0.9764825861,0.9143386849,0.9142836036,0.9263098133,0.975,0.975,0.976,0.914,0.914,0.926
630,0.9753460129,0.9754548936,0.9764840678,0.9143378273,0.9142827015,0.9263342681,0.975,0.975,0.976,0.914,0.914,0.926
631,0.97534702,0.975455288,0.9764855284,0.9143369736,0.9142818037,0.9263586052,0.975,0.975,0.976,0.914,0.914,0.926
632,0.9753480236,0.9754556806,0.976486968,0.914336124,0.91428091,0.9263828251,0.975,0.975,0.976,0.914,0.914,0.926
633,0.9753490237,0.9754560715,0.9764883868,0.9143352783,0.9142800204,0.9264069284,0.975,0.975,0.976,0.914,0.914,0.926
634,0.9753500203,0.9754564607,0.9764897851,0.9143344365,0.9142791351,0.9264309158,0.975,0.975,0.976,0.914,0.914,0.926
635,0.9753510134,0.9754568482,0.976491163,0.9143335987,0.9142782538,0.9264547877,0.975,0.975,0.976,0.914,0.914,0.926
636,0.975352003,0.9754572341,0.9764925207,0.9143327648,0.9142773767,0.9264785448,0.975,0.975,0.976,0.914,0.914,0.926
637,0.9753529892,0.9754576182,0.9764938585,0.9143319348,0.9142765037,0.9265021876,0.975,0.975,0.976,0.914,0.914,0.927
638,0.975353972,0.9754580007,0.9764951764,0.9143311086,0.9142756347,0.9265257167,0.975,0.975,0.976,0.914,0.914,0.927
639,0.9753549513,0.9754583815,0.9764964748,0.9143302863,0.9142747698,0.9265491326,0.975,0.975,0.976,0.914,0.914,0.927
640,0.9753559272,0.9754587607,0.9764977538,0.9143294678,0.914273909,0.926572436,0.975,0.975,0.976,0.914,0.914,0.927
641,0.9753568998,0.9754591383,0.9764990136,0.9143286531,0.9142730521,0.9265956274,0.975,0.975,0.976,0.914,0.914,0.927
642,0.975357869,0.9754595142,0.9765002543,0.9143278423,0.9142721993,0.9266187073,0.975,0.975,0.977,0.914,0.914,0.927
643,0.9753588348,0.9754598885,0.9765014762,0.9143270352,0.9142713504,0.9266416764,0.975,0.975,0.977,0.914,0.914,0.927
644,0.9753597973,0.9754602612,0.9765026794,0.9143262319,0.9142705055,0.926664535,0.975,0.975,0.977,0.914,0.914,0.927
645,0.9753607565,0.9754606323,0.9765038642,0.9143254323,0.9142696646,0.9266872839,0.975,0.975,0.977,0.914,0.914,0.927
646,0.9753617124,0.9754610018,0.9765050307,0.9143246364,0.9142688276,0.9267099236,0.975,0.975,0.977,0.914,0.914,0.927
647,0.975362665,0.9754613698,0.976506179,0.9143238443,0.9142679944,0.9267324545,0.975,0.975,0.977,0.914,0.914,0.927
648,0.9753636143,0.9754617362,0.9765073094,0.9143230558,0.9142671652,0.9267548772,0.975,0.975,0.977,0.914,0.914,0.927
649,0.9753645604,0.975462101,0.9765084221,0.914322271,0.9142663398,0.9267771924,0.975,0.975,0.977,0.914,0.914,0.927
650,0.9753655032,0.9754624643,0.9765095171,0.9143214899,0.9142655183,0.9267994004,0.975,0.975,0.977,0.914,0.914,0.927
651,0.9753664428,0.975462826,0.9765105947,0.9143207124,0.9142647006,0.9268215018,0.975,0.975,0.977,0.914,0.914,0.927
652,0.9753673792,0.9754631862,0.9765116551,0.9143199386,0.9142638868,0.9268434973,0.975,0.975,0.977,0.914,0.914,0.927
653,0.9753683123,0.9754635449,0.9765126984,0.9143191683,0.9142630767,0.9268653872,0.975,0.975,0.977,0.914,0.914,0.927
654,0.9753692423,0.9754639021,0.9765137247,0.9143184017,0.9142622704,0.9268871721,0.975,0.975,0.977,0.914,0.914,0.927
655,0.9753701691,0.9754642578,0.9765147343,0.9143176386,0.9142614679,0.9269088525,0.975,0.975,0.977,0.914,0.914,0.927
656,0.9753710928,0.975464612,0.9765157273,0.914316879,0.9142606691,0.9269304291,0.975,0.975,0.977,0.914,0.914,0.927
657,0.9753720133,0.9754649647,0.9765167038,0.914316123,0.914259874,0.9269519021,0.975,0.975,0.977,0.914,0.914,0.927
658,0.9753729307,0.9754653159,0.9765176641,0.9143153706,0.9142590827,0.9269732723,0.975,0.975,0.977,0.914,0.914,0.927
659,0.975373845,0.9754656657,0.9765186083,0.9143146216,0.914258295,0.92699454,0.975,0.975,0.977,0.914,0.914,0.927
660,0.9753747562,0.975466014,0.9765195364,0.9143138761,0.914257511,0.9270157058,0.975,0.975,0.977,0.914,0.914,0.927
661,0.9753756643,0.9754663609,0.9765204488,0.9143131341,0.9142567307,0.9270367703,0.975,0.975,0.977,0.914,0.914,0.927
662,0.9753765693,0.9754667063,0.9765213456,0.9143123956,0.914255954,0.9270577338,0.975,0.975,0.977,0.914,0.914,0.927
663,0.9753774713,0.9754670503,0.9765222268,0.9143116604,0.9142551809,0.9270785969,0.975,0.975,0.977,0.914,0.914,0.927
664,0.9753783702,0.9754673928,0.9765230927,0.9143109288,0.9142544115,0.9270993601,0.975,0.975,0.977,0.914,0.914,0.927
665,0.9753792661,0.975467734,0.9765239433,0.9143102005,0.9142536456,0.9271200239,0.975,0.975,0.977,0.914,0.914,0.927
666,0.975380159,0.9754680737,0.976524779,0.9143094756,0.9142528833,0.9271405888,0.975,0.975,0.977,0.914,0.914,0.927
667,0.9753810488,0.9754684121,0.9765255997,0.9143087541,0.9142521246,0.9271610553,0.975,0.975,0.977,0.914,0.914,0.927
668,0.9753819357,0.975468749,0.9765264056,0.914308036,0.9142513694,0.9271814238,0.975,0.975,0.977,0.914,0.914,0.927
669,0.9753828196,0.9754690846,0.9765271969,0.9143073212,0.9142506177,0.9272016949,0.975,0.975,0.977,0.914,0.914,0.927
670,0.9753837006,0.9754694188,0.9765279738,0.9143066097,0.9142498695,0.9272218689,0.975,0.975,0.977,0.914,0.914,0.927
671,0.9753845786,0.9754697516,0.9765287363,0.9143059015,0.9142491248,0.9272419465,0.975,0.975,0.977,0.914,0.914,0.927
672,0.9753854536,0.9754700831,0.9765294846,0.9143051967,0.9142483836,0.9272619281,0.975,0.975,0.977,0.914,0.914,0.927
673,0.9753863258,0.9754704132,0.9765302189,0.9143044951,0.9142476459,0.9272818141,0.975,0.975,0.977,0.914,0.914,0.927
674,0.975387195,0.975470742,0.9765309392,0.9143037968,0.9142469115,0.927301605,0.975,0.975,0.977,0.914,0.914,0.927
675,0.9753880613,0.9754710695,0.9765316457,0.9143031018,0.9142461806,0.9273213013,0.975,0.975,0.977,0.914,0.914,0.927
676,0.9753889247,0.9754713956,0.9765323386,0.9143024099,0.9142454532,0.9273409034,0.975,0.975,0.977,0.914,0.914,0.927
677,0.9753897853,0.9754717204,0.976533018,0.9143017213,0.9142447291,0.9273604119,0.975,0.975,0.977,0.914,0.914,0.927
678,0.975390643,0.9754720439,0.976533684,0.914301036,0.9142440084,0.9273798271,0.975,0.975,0.977,0.914,0.914,0.927
679,0.9753914979,0.9754723661,0.9765343367,0.9143003538,0.914243291,0.9273991496,0.975,0.975,0.977,0.914,0.914,0.927
680,0.9753923499,0.975472687,0.9765349763,0.9142996747,0.914242577,0.9274183798,0.975,0.975,0.977,0.914,0.914,0.927
681,0.9753931991,0.9754730066,0.9765356028,0.9142989989,0.9142418663,0.9274375181,0.975,0.975,0.977,0.914,0.914,0.927
682,0.9753940455,0.9754733249,0.9765362165,0.9142983262,0.9142411589,0.9274565651,0.975,0.975,0.977,0.914,0.914,0.927
683,0.975394889,0.975473642,0.9765368175,0.9142976566,0.9142404549,0.9274755211,0.975,0.975,0.977,0.914,0.914,0.927
684,0.9753957298,0.9754739578,0.9765374058,0.9142969902,0.9142397541,0.9274943865,0.975,0.975,0.977,0.914,0.914,0.927
685,0.9753965679,0.9754742723,0.9765379816,0.9142963268,0.9142390566,0.9275131619,0.975,0.975,0.977,0.914,0.914,0.928
686,0.9753974031,0.9754745855,0.9765385451,0.9142956665,0.9142383623,0.9275318477,0.975,0.975,0.977,0.914,0.914,0.928
687,0.9753982356,0.9754748976,0.9765390962,0.9142950094,0.9142376712,0.9275504444,0.975,0.975,0.977,0.914,0.914,0.928
688,0.9753990654,0.9754752084,0.9765396353,0.9142943552,0.9142369834,0.9275689523,0.975,0.975,0.977,0.914,0.914,0.928
689,0.9753998924,0.9754755179,0.9765401623,0.9142937041,0.9142362988,0.9275873718,0.975,0.975,0.977,0.914,0.914,0.928
690,0.9754007168,0.9754758262,0.9765406774,0.9142930561,0.9142356174,0.9276057036,0.975,0.975,0.977,0.914,0.914,0.928
691,0.9754015384,0.9754761333,0.9765411807,0.9142924111,0.9142349392,0.9276239478,0.975,0.975,0.977,0.914,0.914,0.928
692,0.9754023573,0.9754764392,0.9765416723,0.914291769,0.9142342641,0.9276421051,0.975,0.975,0.977,0.914,0.914,0.928
693,0.9754031736,0.9754767439,0.9765421524,0.91429113,0.9142335922,0.9276601758,0.975,0.975,0.977,0.914,0.914,0.928
694,0.9754039871,0.9754770474,0.976542621,0.9142904939,0.9142329234,0.9276781603,0.975,0.975,0.977,0.914,0.914,0.928
695,0.975404798,0.9754773497,0.9765430783,0.9142898608,0.9142322577,0.9276960591,0.975,0.975,0.977,0.914,0.914,0.928
696,0.9754056063,0.9754776508,0.9765435244,0.9142892307,0.9142315951,0.9277138726,0.975,0.975,0.977,0.914,0.914,0.928
697,0.975406412,0.9754779507,0.9765439593,0.9142886034,0.9142309356,0.9277316012,0.975,0.975,0.977,0.914,0.914,0.928
698,0.975407215,0.9754782495,0.9765443832,0.9142879791,0.9142302792,0.9277492453,0.975,0.975,0.977,0.914,0.914,0.928
699,0.9754080154,0.9754785471,0.9765447963,0.9142873578,0.9142296258,0.9277668053,0.975,0.975,0.977,0.914,0.914,0.928
700,0.9754088131,0.9754788435,0.9765451985,0.9142867393,0.9142289755,0.9277842817,0.975,0.975,0.977,0.914,0.914,0.928
701,0.9754096083,0.9754791388,0.97654559,0.9142861236,0.9142283282,0.9278016748,0.975,0.975,0.977,0.914,0.914,0.928
702,0.975410401,0.975479433,0.976545971,0.9142855109,0.914227684,0.9278189851,0.975,0.975,0.977,0.914,0.914,0.928
703,0.975411191,0.975479726,0.9765463415,0.914284901,0.9142270427,0.927836213,0.975,0.975,0.977,0.914,0.914,0.928
704,0.9754119785,0.9754800178,0.9765467016,0.9142842939,0.9142264044,0.9278533588,0.975,0.975,0.977,0.914,0.914,0.928
705,0.9754127634,0.9754803086,0.9765470514,0.9142836897,0.9142257691,0.927870423,0.975,0.975,0.977,0.914,0.914,0.928
706,0.9754135458,0.9754805982,0.976547391,0.9142830882,0.9142251368,0.927887406,0.975,0.975,0.977,0.914,0.914,0.928
707,0.9754143257,0.9754808867,0.9765477206,0.9142824896,0.9142245074,0.9279043081,0.975,0.975,0.977,0.914,0.914,0.928
708,0.975415103,0.9754811741,0.9765480402,0.9142818938,0.9142238809,0.9279211298,0.975,0.975,0.977,0.914,0.914,0.928
709,0.9754158779,0.9754814604,0.9765483499,0.9142813007,0.9142232574,0.9279378715,0.975,0.975,0.977,0.914,0.914,0.928
710,0.9754166502,0.9754817456,0.9765486498,0.9142807104,0.9142226367,0.9279545335,0.975,0.975,0.977,0.914,0.914,0.928
711,0.9754174201,0.9754820297,0.9765489401,0.9142801228,0.914222019,0.9279711162,0.975,0.975,0.977,0.914,0.914,0.928
712,0.9754181875,0.9754823127,0.9765492207,0.914279538,0.9142214041,0.9279876201,0.975,0.975,0.977,0.914,0.914,0.928
713,0.9754189524,0.9754825946,0.9765494918,0.9142789559,0.9142207921,0.9280040454,0.975,0.975,0.977,0.914,0.914,0.928
714,0.9754197148,0.9754828755,0.9765497536,0.9142783765,0.9142201829,0.9280203927,0.975,0.975,0.977,0.914,0.914,0.928
715,0.9754204749,0.9754831552,0.976550006,0.9142777998,0.9142195766,0.9280366622,0.975,0.975,0.977,0.914,0.914,0.928
716,0.9754212324,0.975483434,0.9765502492,0.9142772258,0.9142189731,0.9280528544,0.975,0.975,0.977,0.914,0.914,0.928
717,0.9754219876,0.9754837116,0.9765504832,0.9142766545,0.9142183724,0.9280689696,0.975,0.975,0.977,0.914,0.914,0.928
718,0.9754227403,0.9754839883,0.9765507082,0.9142760858,0.9142177745,0.9280850081,0.975,0.975,0.977,0.914,0.914,0.928
719,0.9754234907,0.9754842638,0.9765509243,0.9142755197,0.9142171794,0.9281009705,0.975,0.975,0.977,0.914,0.914,0.928
720,0.9754242386,0.9754845384,0.9765511315,0.9142749563,0.9142165871,0.928116857,0.975,0.975,0.977,0.914,0.914,0.928
721,0.9754249841,0.9754848118,0.9765513299,0.9142743956,0.9142159975,0.9281326681,0.975,0.975,0.977,0.914,0.914,0.928
722,0.9754257273,0.9754850843,0.9765515196,0.9142738374,0.9142154107,0.928148404,0.975,0.975,0.977,0.914,0.914,0.928
723,0.9754264681,0.9754853557,0.9765517007,0.9142732818,0.9142148266,0.9281640652,0.975,0.975,0.977,0.914,0.914,0.928
724,0.9754272065,0.9754856262,0.9765518733,0.9142727288,0.9142142453,0.9281796519,0.975,0.975,0.977,0.914,0.914,0.928
725,0.9754279426,0.9754858956,0.9765520375,0.9142721784,0.9142136666,0.9281951647,0.975,0.975,0.977,0.914,0.914,0.928
726,0.9754286764,0.975486164,0.9765521933,0.9142716306,0.9142130906,0.9282106038,0.975,0.975,0.977,0.914,0.914,0.928
727,0.9754294078,0.9754864314,0.9765523408,0.9142710853,0.9142125173,0.9282259696,0.975,0.975,0.977,0.914,0.914,0.928
728,0.9754301369,0.9754866977,0.9765524801,0.9142705425,0.9142119467,0.9282412624,0.975,0.975,0.977,0.914,0.914,0.928
729,0.9754308637,0.9754869631,0.9765526113,0.9142700022,0.9142113788,0.9282564826,0.975,0.975,0.977,0.914,0.914,0.928
730,0.9754315882,0.9754872276,0.9765527345,0.9142694645,0.9142108135,0.9282716306,0.975,0.975,0.977,0.914,0.914,0.928
731,0.9754323104,0.975487491,0.9765528497,0.9142689293,0.9142102508,0.9282867067,0.975,0.975,0.977,0.914,0.914,0.928
732,0.9754330303,0.9754877534,0.9765529571,0.9142683966,0.9142096907,0.9283017113,0.975,0.975,0.977,0.914,0.914,0.928
733,0.9754337479,0.9754880149,0.9765530566,0.9142678663,0.9142091333,0.9283166446,0.975,0.975,0.977,0.914,0.914,0.928
734,0.9754344633,0.9754882754,0.9765531485,0.9142673385,0.9142085784,0.9283315072,0.975,0.975,0.977,0.914,0.914,0.928
735,0.9754351764,0.9754885349,0.9765532327,0.9142668132,0.9142080261,0.9283462992,0.975,0.975,0.977,0.914,0.914,0.928
736,0.9754358872,0.9754887935,0.9765533093,0.9142662903,0.9142074764,0.928361021,0.975,0.975,0.977,0.914,0.914,0.928
737,0.9754365958,0.9754890512,0.9765533784,0.9142657698,0.9142069293,0.9283756731,0.975,0.975,0.977,0.914,0.914,0.928
738,0.9754373022,0.9754893079,0.9765534402,0.9142652518,0.9142063847,0.9283902556,0.975,0.975,0.977,0.914,0.914,0.928
739,0.9754380064,0.9754895636,0.9765534945,0.9142647362,0.9142058426,0.928404769,0.975,0.975,0.977,0.914,0.914,0.928
740,0.9754387084,0.9754898184,0.9765535416,0.9142642229,0.9142053031,0.9284192136,0.975,0.975,0.977,0.914,0.914,0.928
741,0.9754394081,0.9754900723,0.9765535815,0.9142637121,0.9142047661,0.9284335897,0.975,0.975,0.977,0.914,0.914,0.928
742,0.9754401057,0.9754903252,0.9765536143,0.9142632036,0.9142042316,0.9284478977,0.975,0.975,0.977,0.914,0.914,0.928
743,0.975440801,0.9754905772,0.97655364,0.9142626975,0.9142036995,0.9284621378,0.975,0.975,0.977,0.914,0.914,0.928
744,0.9754414942,0.9754908283,0.9765536587,0.9142621938,0.91420317,0.9284763105,0.975,0.975,0.977,0.914,0.914,0.928
745,0.9754421852,0.9754910785,0.9765536705,0.9142616924,0.9142026429,0.928490416,0.975,0.975,0.977,0.914,0.914,0.928
746,0.9754428741,0.9754913277,0.9765536755,0.9142611933,0.9142021182,0.9285044547,0.975,0.975,0.977,0.914,0.914,0.929
747,0.9754435608,0.9754915761,0.9765536736,0.9142606966,0.914201596,0.9285184268,0.975,0.975,0.977,0.914,0.914,0.929
748,0.9754442454,0.9754918236,0.9765536651,0.9142602021,0.9142010763,0.9285323328,0.975,0.975,0.977,0.914,0.914,0.929
749,0.9754449278,0.9754920701,0.9765536499,0.91425971,0.9142005589,0.9285461729,0.975,0.975,0.977,0.914,0.914,0.929
750,0.9754456081,0.9754923158,0.9765536281,0.9142592201,0.914200044,0.9285599475,0.975,0.975,0.977,0.914,0.914,0.929
751,0.9754462863,0.9754925606,0.9765535998,0.9142587326,0.9141995314,0.9285736568,0.975,0.975,0.977,0.914,0.914,0.929
752,0.9754469623,0.9754928045,0.9765535651,0.9142582473,0.9141990213,0.9285873013,0.975,0.975,0.977,0.914,0.914,0.929
753,0.9754476363,0.9754930475,0.976553524,0.9142577642,0.9141985135,0.9286008811,0.975,0.975,0.977,0.914,0.914,0.929
754,0.9754483082,0.9754932896,0.9765534765,0.9142572834,0.9141980081,0.9286143966,0.975,0.975,0.977,0.914,0.914,0.929
755,0.9754489779,0.9754935309,0.9765534228,0.9142568049,0.914197505,0.9286278481,0.975,0.975,0.977,0.914,0.914,0.929
756,0.9754496456,0.9754937713,0.9765533629,0.9142563285,0.9141970043,0.928641236,0.975,0.975,0.977,0.914,0.914,0.929
757,0.9754503113,0.9754940108,0.9765532968,0.9142558544,0.9141965059,0.9286545605,0.975,0.975,0.977,0.914,0.914,0.929
758,0.9754509748,0.9754942495,0.9765532247,0.9142553825,0.9141960098,0.928667822,0.975,0.975,0.977,0.914,0.914,0.929
759,0.9754516363,0.9754944873,0.9765531465,0.9142549128,0.914195516,0.9286810207,0.975,0.975,0.977,0.914,0.914,0.929
760,0.9754522958,0.9754947243,0.9765530624,0.9142544452,0.9141950246,0.928694157,0.975,0.975,0.977,0.914,0.914,0.929
761,0.9754529532,0.9754949604,0.9765529725,0.9142539799,0.9141945354,0.9287072311,0.975,0.975,0.977,0.914,0.914,0.929
762,0.9754536086,0.9754951957,0.9765528766,0.9142535167,0.9141940485,0.9287202434,0.975,0.975,0.977,0.914,0.914,0.929
763,0.9754542619,0.9754954302,0.976552775,0.9142530556,0.9141935639,0.9287331941,0.975,0.975,0.977,0.914,0.914,0.929
764,0.9754549133,0.9754956638,0.9765526677,0.9142525967,0.9141930815,0.9287460836,0.975,0.975,0.977,0.914,0.914,0.929
765,0.9754555626,0.9754958966,0.9765525547,0.9142521399,0.9141926013,0.9287589121,0.975,0.975,0.977,0.914,0.914,0.929
766,0.9754562099,0.9754961286,0.9765524361,0.9142516853,0.9141921234,0.92877168,0.975,0.975,0.977,0.914,0.914,0.929
767,0.9754568553,0.9754963597,0.976552312,0.9142512328,0.9141916477,0.9287843875,0.975,0.975,0.977,0.914,0.914,0.929
768,0.9754574986,0.97549659,0.9765521824,0.9142507823,0.9141911743,0.9287970349,0.975,0.975,0.977,0.914,0.914,0.929
769,0.97545814,0.9754968195,0.9765520473,0.914250334,0.914190703,0.9288096226,0.975,0.975,0.977,0.914,0.914,0.929
770,0.9754587794,0.9754970482,0.9765519069,0.9142498878,0.9141902339,0.9288221507,0.975,0.975,0.977,0.914,0.914,0.929
771,0.9754594168,0.9754972761,0.9765517611,0.9142494436,0.914189767,0.9288346197,0.975,0.975,0.977,0.914,0.914,0.929
772,0.9754600523,0.9754975032,0.97655161,0.9142490015,0.9141893023,0.9288470297,0.975,0.975,0.977,0.914,0.914,0.929
773,0.9754606858,0.9754977295,0.9765514538,0.9142485614,0.9141888398,0.928859381,0.975,0.975,0.977,0.914,0.914,0.929
774,0.9754613174,0.975497955,0.9765512923,0.9142481234,0.9141883794,0.928871674,0.975,0.975,0.977,0.914,0.914,0.929
775,0.9754619471,0.9754981797,0.9765511258,0.9142476874,0.9141879211,0.928883909,0.975,0.975,0.977,0.914,0.914,0.929
776,0.9754625748,0.9754984036,0.9765509542,0.9142472535,0.914187465,0.9288960861,0.975,0.975,0.977,0.914,0.914,0.929
777,0.9754632006,0.9754986267,0.9765507775,0.9142468216,0.914187011,0.9289082057,0.975,0.975,0.977,0.914,0.914,0.929
778,0.9754638245,0.9754988491,0.976550596,0.9142463917,0.9141865591,0.9289202681,0.975,0.975,0.977,0.914,0.914,0.929
779,0.9754644464,0.9754990707,0.9765504095,0.9142459637,0.9141861093,0.9289322735,0.975,0.975,0.977,0.914,0.914,0.929
780,0.9754650665,0.9754992915,0.9765502181,0.9142455378,0.9141856616,0.9289442222,0.975,0.975,0.977,0.914,0.914,0.929
781,0.9754656847,0.9754995115,0.9765500219,0.9142451139,0.914185216,0.9289561145,0.975,0.975,0.977,0.914,0.914,0.929
782,0.975466301,0.9754997308,0.976549821,0.9142446919,0.9141847724,0.9289679506,0.975,0.975,0.977,0.914,0.914,0.929
783,0.9754669154,0.9754999493,0.9765496153,0.9142442719,0.9141843309,0.9289797309,0.975,0.975,0.977,0.914,0.914,0.929
784,0.975467528,0.975500167,0.976549405,0.9142438538,0.9141838915,0.9289914556,0.975,0.976,0.977,0.914,0.914,0.929
785,0.9754681387,0.975500384,0.97654919,0.9142434377,0.9141834541,0.9290031249,0.975,0.976,0.977,0.914,0.914,0.929
786,0.9754687475,0.9755006003,0.9765489705,0.9142430235,0.9141830188,0.9290147391,0.975,0.976,0.977,0.914,0.914,0.929
787,0.9754693545,0.9755008157,0.9765487465,0.9142426112,0.9141825854,0.9290262985,0.975,0.976,0.977,0.914,0.914,0.929
788,0.9754699596,0.9755010305,0.976548518,0.9142422009,0.9141821541,0.9290378034,0.975,0.976,0.977,0.914,0.914,0.929
789,0.9754705629,0.9755012445,0.976548285,0.9142417924,0.9141817248,0.929049254,0.975,0.976,0.977,0.914,0.914,0.929
790,0.9754711644,0.9755014578,0.9765480477,0.9142413859,0.9141812975,0.9290606506,0.975,0.976,0.977,0.914,0.914,0.929
791,0.975471764,0.9755016703,0.976547806,0.9142409813,0.9141808722,0.9290719934,0.975,0.976,0.977,0.914,0.914,0.929
792,0.9754723618,0.9755018821,0.97654756,0.9142405785,0.9141804489,0.9290832827,0.975,0.976,0.977,0.914,0.914,0.929
793,0.9754729578,0.9755020932,0.9765473098,0.9142401776,0.9141800275,0.9290945187,0.975,0.976,0.977,0.914,0.914,0.929
794,0.975473552,0.9755023036,0.9765470553,0.9142397785,0.9141796081,0.9291057018,0.975,0.976,0.977,0.914,0.914,0.929
795,0.9754741445,0.9755025132,0.9765467967,0.9142393814,0.9141791906,0.9291168321,0.975,0.976,0.977,0.914,0.914,0.929
796,0.9754747351,0.9755027221,0.976546534,0.914238986,0.9141787751,0.9291279099,0.975,0.976,0.977,0.914,0.914,0.929
797,0.9754753239,0.9755029303,0.9765462671,0.9142385925,0.9141783615,0.9291389355,0.975,0.976,0.977,0.914,0.914,0.929
798,0.975475911,0.9755031378,0.9765459963,0.9142382009,0.9141779498,0.9291499091,0.975,0.976,0.977,0.914,0.914,0.929
799,0.9754764962,0.9755033446,0.9765457214,0.914237811,0.9141775401,0.929160831,0.975,0.976,0.977,0.914,0.914,0.929
800,0.9754770798,0.9755035507,0.9765454426,0.914237423,0.9141771322,0.9291717013,0.975,0.976,0.977,0.914,0.914,0.929
801,0.9754776615,0.975503756,0.9765451599,0.9142370368,0.9141767263,0.9291825205,0.975,0.976,0.977,0.914,0.914,0.929
802,0.9754782415,0.9755039607,0.9765448733,0.9142366523,0.9141763222,0.9291932886,0.975,0.976,0.977,0.914,0.914,0.929
803,0.9754788198,0.9755041647,0.9765445828,0.9142362697,0.91417592,0.929204006,0.975,0.976,0.977,0.914,0.914,0.929
804,0.9754793963,0.975504368,0.9765442886,0.9142358888,0.9141755197,0.9292146729,0.975,0.976,0.977,0.914,0.914,0.929
805,0.9754799711,0.9755045706,0.9765439906,0.9142355097,0.9141751213,0.9292252896,0.975,0.976,0.977,0.914,0.914,0.929
806,0.9754805441,0.9755047725,0.9765436889,0.9142351324,0.9141747247,0.9292358562,0.975,0.976,0.977,0.914,0.914,0.929
807,0.9754811155,0.9755049737,0.9765433835,0.9142347568,0.9141743299,0.929246373,0.975,0.976,0.977,0.914,0.914,0.929
808,0.9754816851,0.9755051743,0.9765430744,0.9142343829,0.914173937,0.9292568403,0.975,0.976,0.977,0.914,0.914,0.929
809,0.975482253,0.9755053742,0.9765427618,0.9142340108,0.9141735459,0.9292672582,0.975,0.976,0.977,0.914,0.914,0.929
810,0.9754828192,0.9755055734,0.9765424456,0.9142336404,0.9141731566,0.9292776271,0.975,0.976,0.977,0.914,0.914,0.929
811,0.9754833837,0.9755057719,0.9765421259,0.9142332718,0.9141727692,0.9292879472,0.975,0.976,0.977,0.914,0.914,0.929
812,0.9754839466,0.9755059697,0.9765418027,0.9142329048,0.9141723835,0.9292982187,0.975,0.976,0.977,0.914,0.914,0.929
813,0.9754845077,0.9755061669,0.976541476,0.9142325396,0.9141719997,0.9293084417,0.975,0.976,0.977,0.914,0.914,0.929
814,0.9754850671,0.9755063635,0.9765411459,0.9142321761,0.9141716176,0.9293186167,0.975,0.976,0.977,0.914,0.914,0.929
815,0.9754856249,0.9755065593,0.9765408125,0.9142318142,0.9141712373,0.9293287437,0.975,0.976,0.977,0.914,0.914,0.929
816,0.975486181,0.9755067546,0.9765404757,0.914231454,0.9141708587,0.9293388231,0.975,0.976,0.977,0.914,0.914,0.929
817,0.9754867355,0.9755069491,0.9765401356,0.9142310956,0.9141704819,0.929348855,0.975,0.976,0.977,0.914,0.914,0.929
818,0.9754872883,0.975507143,0.9765397922,0.9142307387,0.9141701069,0.9293588397,0.975,0.976,0.977,0.914,0.914,0.929
819,0.9754878394,0.9755073363,0.9765394455,0.9142303835,0.9141697336,0.9293687774,0.975,0.976,0.977,0.914,0.914,0.929
820,0.9754883889,0.9755075289,0.9765390957,0.91423003,0.9141693621,0.9293786683,0.975,0.976,0.977,0.914,0.914,0.929
821,0.9754889368,0.9755077209,0.9765387427,0.9142296781,0.9141689922,0.9293885127,0.975,0.976,0.977,0.914,0.914,0.929
822,0.975489483,0.9755079122,0.9765383865,0.9142293279,0.9141686241,0.9293983107,0.975,0.976,0.977,0.914,0.914,0.929
823,0.9754900277,0.9755081029,0.9765380273,0.9142289793,0.9141682578,0.9294080627,0.975,0.976,0.977,0.914,0.914,0.929
824,0.9754905706,0.975508293,0.9765376649,0.9142286323,0.9141678931,0.9294177687,0.975,0.976,0.977,0.914,0.914,0.929
825,0.975491112,0.9755084825,0.9765372996,0.9142282869,0.9141675301,0.9294274291,0.975,0.976,0.977,0.914,0.914,0.929
826,0.9754916518,0.9755086713,0.9765369312,0.9142279431,0.9141671688,0.9294370441,0.975,0.976,0.977,0.914,0.914,0.929
827,0.9754921899,0.9755088594,0.9765365599,0.9142276009,0.9141668091,0.9294466138,0.975,0.976,0.977,0.914,0.914,0.929
828,0.9754927265,0.975509047,0.9765361856,0.9142272603,0.9141664512,0.9294561385,0.975,0.976,0.977,0.914,0.914,0.929
829,0.9754932615,0.9755092339,0.9765358084,0.9142269213,0.9141660949,0.9294656184,0.975,0.976,0.977,0.914,0.914,0.929
830,0.9754937948,0.9755094203,0.9765354283,0.9142265839,0.9141657402,0.9294750537,0.975,0.976,0.977,0.914,0.914,0.929
831,0.9754943266,0.975509606,0.9765350453,0.914226248,0.9141653873,0.9294844446,0.975,0.976,0.977,0.914,0.914,0.929
832,0.9754948569,0.9755097911,0.9765346596,0.9142259137,0.9141650359,0.9294937914,0.975,0.976,0.977,0.914,0.914,0.929
833,0.9754953855,0.9755099755,0.9765342711,0.9142255809,0.9141646862,0.9295030942,0.975,0.976,0.977,0.914,0.914,0.93
834,0.9754959126,0.9755101594,0.9765338798,0.9142252497,0.9141643381,0.9295123533,0.975,0.976,0.977,0.914,0.914,0.93
835,0.9754964381,0.9755103427,0.9765334857,0.9142249201,0.9141639916,0.9295215689,0.975,0.976,0.977,0.914,0.914,0.93
836,0.9754969621,0.9755105254,0.976533089,0.9142245919,0.9141636468,0.9295307411,0.975,0.976,0.977,0.914,0.914,0.93
837,0.9754974845,0.9755107074,0.9765326896,0.9142242653,0.9141633035,0.9295398702,0.975,0.976,0.977,0.914,0.914,0.93
838,0.9754980054,0.9755108889,0.9765322876,0.9142239402,0.9141629618,0.9295489564,0.975,0.976,0.977,0.914,0.914,0.93
839,0.9754985248,0.9755110698,0.9765318829,0.9142236166,0.9141626218,0.9295579999,0.975,0.976,0.977,0.914,0.914,0.93
840,0.9754990426,0.9755112501,0.9765314757,0.9142232945,0.9141622833,0.9295670009,0.975,0.976,0.977,0.914,0.914,0.93
841,0.9754995589,0.9755114298,0.9765310659,0.9142229739,0.9141619463,0.9295759596,0.975,0.976,0.977,0.914,0.914,0.93
842,0.9755000736,0.9755116089,0.9765306536,0.9142226548,0.914161611,0.9295848762,0.976,0.976,0.977,0.914,0.914,0.93
843,0.9755005869,0.9755117874,0.9765302388,0.9142223372,0.9141612772,0.9295937509,0.976,0.976,0.977,0.914,0.914,0.93
844,0.9755010986,0.9755119654,0.9765298215,0.9142220211,0.9141609449,0.9296025839,0.976,0.976,0.977,0.914,0.914,0.93
845,0.9755016088,0.9755121427,0.9765294018,0.9142217064,0.9141606142,0.9296113754,0.976,0.976,0.977,0.914,0.914,0.93
846,0.9755021175,0.9755123195,0.9765289797,0.9142213932,0.9141602851,0.9296201256,0.976,0.976,0.977,0.914,0.914,0.93
847,0.9755026248,0.9755124957,0.9765285551,0.9142210814,0.9141599574,0.9296288347,0.976,0.976,0.977,0.914,0.914,0.93
848,0.9755031305,0.9755126714,0.9765281282,0.9142207711,0.9141596313,0.9296375029,0.976,0.976,0.977,0.914,0.914,0.93
849,0.9755036348,0.9755128464,0.976527699,0.9142204622,0.9141593067,0.9296461304,0.976,0.976,0.977,0.914,0.914,0.93
850,0.9755041375,0.9755130209,0.9765272674,0.9142201548,0.9141589836,0.9296547173,0.976,0.976,0.977,0.914,0.914,0.93
851,0.9755046388,0.9755131949,0.9765268336,0.9142198488,0.914158662,0.9296632639,0.976,0.976,0.977,0.914,0.914,0.93
852,0.9755051386,0.9755133682,0.9765263975,0.9142195442,0.9141583419,0.9296717704,0.976,0.976,0.977,0.914,0.914,0.93
853,0.975505637,0.975513541,0.9765259592,0.914219241,0.9141580233,0.929680237,0.976,0.976,0.977,0.914,0.914,0.93
854,0.9755061339,0.9755137133,0.9765255186,0.9142189393,0.9141577062,0.9296886638,0.976,0.976,0.977,0.914,0.914,0.93
855,0.9755066293,0.975513885,0.9765250759,0.9142186389,0.9141573905,0.929697051,0.976,0.976,0.977,0.914,0.914,0.93
856,0.9755071233,0.9755140561,0.976524631,0.9142183399,0.9141570764,0.9297053988,0.976,0.976,0.977,0.914,0.914,0.93
857,0.9755076159,0.9755142267,0.976524184,0.9142180423,0.9141567636,0.9297137075,0.976,0.976,0.977,0.914,0.914,0.93
858,0.975508107,0.9755143968,0.9765237348,0.9142177461,0.9141564524,0.9297219771,0.976,0.976,0.977,0.914,0.914,0.93
859,0.9755085966,0.9755145663,0.9765232836,0.9142174513,0.9141561425,0.929730208,0.976,0.976,0.977,0.914,0.914,0.93
860,0.9755090849,0.9755147352,0.9765228303,0.9142171579,0.9141558341,0.9297384002,0.976,0.976,0.977,0.914,0.914,0.93
861,0.9755095717,0.9755149036,0.9765223749,0.9142168658,0.9141555272,0.9297465539,0.976,0.976,0.977,0.914,0.914,0.93
862,0.975510057,0.9755150715,0.9765219176,0.914216575,0.9141552216,0.9297546694,0.976,0.976,0.977,0.914,0.914,0.93
863,0.975510541,0.9755152388,0.9765214582,0.9142162856,0.9141549175,0.9297627468,0.976,0.976,0.977,0.914,0.914,0.93
864,0.9755110236,0.9755154056,0.9765209969,0.9142159976,0.9141546148,0.9297707863,0.976,0.976,0.977,0.914,0.914,0.93
865,0.9755115047,0.9755155719,0.9765205336,0.9142157109,0.9141543135,0.9297787881,0.976,0.976,0.977,0.914,0.914,0.93
866,0.9755119844,0.9755157376,0.9765200684,0.9142154255,0.9141540136,0.9297867524,0.976,0.976,0.977,0.914,0.914,0.93
867,0.9755124628,0.9755159028,0.9765196013,0.9142151415,0.9141537151,0.9297946792,0.976,0.976,0.977,0.914,0.914,0.93
868,0.9755129397,0.9755160674,0.9765191323,0.9142148588,0.914153418,0.9298025689,0.976,0.976,0.977,0.914,0.914,0.93
869,0.9755134153,0.9755162316,0.9765186614,0.9142145773,0.9141531223,0.9298104216,0.976,0.976,0.977,0.914,0.914,0.93
870,0.9755138895,0.9755163952,0.9765181887,0.9142142972,0.9141528279,0.9298182374,0.976,0.976,0.977,0.914,0.914,0.93
871,0.9755143623,0.9755165583,0.9765177142,0.9142140184,0.9141525349,0.9298260166,0.976,0.976,0.977,0.914,0.914,0.93
872,0.9755148337,0.9755167209,0.9765172379,0.9142137409,0.9141522433,0.9298337593,0.976,0.976,0.977,0.914,0.914,0.93
873,0.9755153038,0.9755168829,0.9765167598,0.9142134647,0.914151953,0.9298414657,0.976,0.976,0.977,0.914,0.914,0.93
874,0.9755157724,0.9755170445,0.97651628,0.9142131897,0.9141516641,0.9298491359,0.976,0.976,0.977,0.914,0.914,0.93
875,0.9755162398,0.9755172055,0.9765157984,0.9142129161,0.9141513765,0.9298567702,0.976,0.976,0.977,0.914,0.914,0.93
876,0.9755167057,0.975517366,0.9765153151,0.9142126437,0.9141510903,0.9298643686,0.976,0.976,0.977,0.914,0.914,0.93
877,0.9755171704,0.975517526,0.9765148301,0.9142123725,0.9141508053,0.9298719315,0.976,0.976,0.977,0.914,0.914,0.93
878,0.9755176336,0.9755176855,0.9765143434,0.9142121027,0.9141505217,0.9298794589,0.976,0.976,0.977,0.914,0.914,0.93
879,0.9755180956,0.9755178445,0.9765138551,0.914211834,0.9141502395,0.929886951,0.976,0.976,0.977,0.914,0.914,0.93
880,0.9755185561,0.975518003,0.9765133651,0.9142115667,0.9141499585,0.9298944079,0.976,0.976,0.977,0.914,0.914,0.93
881,0.9755190154,0.975518161,0.9765128735,0.9142113005,0.9141496788,0.9299018299,0.976,0.976,0.977,0.914,0.914,0.93
882,0.9755194733,0.9755183185,0.9765123804,0.9142110356,0.9141494004,0.9299092172,0.976,0.976,0.977,0.914,0.914,0.93
883,0.9755199299,0.9755184755,0.9765118856,0.914210772,0.9141491234,0.9299165698,0.976,0.976,0.977,0.914,0.914,0.93
884,0.9755203852,0.975518632,0.9765113893,0.9142105095,0.9141488476,0.9299238879,0.976,0.976,0.977,0.914,0.914,0.93
885,0.9755208391,0.975518788,0.9765108914,0.9142102483,0.9141485731,0.9299311717,0.976,0.976,0.977,0.914,0.914,0.93
886,0.9755212918,0.9755189435,0.9765103921,0.9142099883,0.9141482999,0.9299384214,0.976,0.976,0.977,0.914,0.914,0.93
887,0.9755217431,0.9755190986,0.9765098912,0.9142097295,0.9141480279,0.9299456372,0.976,0.976,0.977,0.914,0.914,0.93
888,0.9755221932,0.9755192531,0.9765093888,0.9142094719,0.9141477572,0.9299528191,0.976,0.976,0.977,0.914,0.914,0.93
889,0.9755226419,0.9755194072,0.976508885,0.9142092155,0.9141474877,0.9299599673,0.976,0.976,0.977,0.914,0.914,0.93
890,0.9755230894,0.9755195608,0.9765083797,0.9142089603,0.9141472196,0.9299670821,0.976,0.976,0.977,0.914,0.914,0.93
891,0.9755235355,0.9755197138,0.976507873,0.9142087062,0.9141469526,0.9299741636,0.976,0.976,0.977,0.914,0.914,0.93
892,0.9755239804,0.9755198665,0.9765073649,0.9142084534,0.9141466869,0.9299812118,0.976,0.976,0.977,0.914,0.914,0.93
893,0.9755244239,0.9755200186,0.9765068554,0.9142082017,0.9141464224,0.9299882271,0.976,0.976,0.977,0.914,0.914,0.93
894,0.9755248662,0.9755201702,0.9765063445,0.9142079512,0.9141461592,0.9299952094,0.976,0.976,0.977,0.914,0.914,0.93
895,0.9755253073,0.9755203214,0.9765058322,0.9142077018,0.9141458972,0.9300021591,0.976,0.976,0.977,0.914,0.914,0.93
896,0.975525747,0.9755204721,0.9765053186,0.9142074536,0.9141456364,0.9300090762,0.976,0.976,0.977,0.914,0.914,0.93
897,0.9755261855,0.9755206224,0.9765048037,0.9142072066,0.9141453768,0.930015961,0.976,0.976,0.977,0.914,0.914,0.93
898,0.9755266228,0.9755207721,0.9765042874,0.9142069607,0.9141451184,0.9300228135,0.976,0.976,0.977,0.914,0.914,0.93
899,0.9755270587,0.9755209214,0.9765037699,0.914206716,0.9141448612,0.9300296338,0.976,0.976,0.977,0.914,0.914,0.93
900,0.9755274935,0.9755210703,0.9765032511,0.9142064723,0.9141446052,0.9300364223,0.976,0.976,0.977,0.914,0.914,0.93
901,0.9755279269,0.9755212187,0.976502731,0.9142062299,0.9141443504,0.930043179,0.976,0.976,0.977,0.914,0.914,0.93
902,0.9755283591,0.9755213666,0.9765022097,0.9142059885,0.9141440968,0.930049904,0.976,0.976,0.977,0.914,0.914,0.93
903,0.9755287901,0.975521514,0.9765016871,0.9142057483,0.9141438443,0.9300565975,0.976,0.976,0.977,0.914,0.914,0.93
904,0.9755292199,0.975521661,0.9765011634,0.9142055091,0.914143593,0.9300632597,0.976,0.976,0.977,0.914,0.914,0.93
905,0.9755296484,0.9755218076,0.9765006384,0.9142052711,0.9141433429,0.9300698907,0.976,0.976,0.977,0.914,0.914,0.93
906,0.9755300757,0.9755219536,0.9765001123,0.9142050342,0.914143094,0.9300764907,0.976,0.976,0.977,0.914,0.914,0.93
907,0.9755305017,0.9755220993,0.976499585,0.9142047984,0.9141428462,0.9300830598,0.976,0.976,0.976,0.914,0.914,0.93
908,0.9755309266,0.9755222445,0.9764990565,0.9142045637,0.9141425996,0.9300895981,0.976,0.976,0.976,0.914,0.914,0.93
909,0.9755313502,0.9755223892,0.9764985269,0.9142043301,0.9141423541,0.9300961058,0.976,0.976,0.976,0.914,0.914,0.93
910,0.9755317726,0.9755225335,0.9764979962,0.9142040975,0.9141421097,0.9301025831,0.976,0.976,0.976,0.914,0.914,0.93
911,0.9755321938,0.9755226773,0.9764974643,0.9142038661,0.9141418665,0.93010903,0.976,0.976,0.976,0.914,0.914,0.93
912,0.9755326138,0.9755228207,0.9764969314,0.9142036357,0.9141416244,0.9301154468,0.976,0.976,0.976,0.914,0.914,0.93
913,0.9755330326,0.9755229636,0.9764963974,0.9142034064,0.9141413834,0.9301218335,0.976,0.976,0.976,0.914,0.914,0.93
914,0.9755334502,0.9755231061,0.9764958623,0.9142031781,0.9141411436,0.9301281904,0.976,0.976,0.976,0.914,0.914,0.93
915,0.9755338666,0.9755232482,0.9764953262,0.9142029509,0.9141409049,0.9301345175,0.976,0.976,0.976,0.914,0.914,0.93
916,0.9755342818,0.9755233898,0.9764947891,0.9142027248,0.9141406672,0.930140815,0.976,0.976,0.976,0.914,0.914,0.93
917,0.9755346958,0.975523531,0.9764942509,0.9142024997,0.9141404307,0.930147083,0.976,0.976,0.976,0.914,0.914,0.93
918,0.9755351087,0.9755236718,0.9764937117,0.9142022756,0.9141401953,0.9301533217,0.976,0.976,0.976,0.914,0.914,0.93
919,0.9755355203,0.9755238121,0.9764931715,0.9142020526,0.9141399609,0.9301595312,0.976,0.976,0.976,0.914,0.914,0.93
920,0.9755359308,0.975523952,0.9764926304,0.9142018307,0.9141397277,0.9301657117,0.976,0.976,0.976,0.914,0.914,0.93
921,0.9755363401,0.9755240915,0.9764920882,0.9142016097,0.9141394955,0.9301718633,0.976,0.976,0.976,0.914,0.914,0.93
922,0.9755367483,0.9755242305,0.9764915451,0.9142013898,0.9141392645,0.9301779861,0.976,0.976,0.976,0.914,0.914,0.93
923,0.9755371553,0.9755243691,0.9764910011,0.9142011709,0.9141390344,0.9301840802,0.976,0.976,0.976,0.914,0.914,0.93
924,0.9755375611,0.9755245073,0.9764904562,0.914200953,0.9141388055,0.9301901458,0.976,0.976,0.976,0.914,0.914,0.93
925,0.9755379658,0.975524645,0.9764899103,0.9142007361,0.9141385776,0.9301961831,0.976,0.976,0.976,0.914,0.914,0.93
926,0.9755383693,0.9755247824,0.9764893636,0.9142005203,0.9141383508,0.9302021922,0.976,0.976,0.976,0.914,0.914,0.93
927,0.9755387716,0.9755249193,0.9764888159,0.9142003054,0.914138125,0.9302081731,0.976,0.976,0.976,0.914,0.914,0.93
928,0.9755391729,0.9755250558,0.9764882674,0.9142000916,0.9141379003,0.930214126,0.976,0.976,0.976,0.914,0.914,0.93
929,0.975539573,0.9755251919,0.976487718,0.9141998787,0.9141376766,0.9302200512,0.976,0.976,0.976,0.914,0.914,0.93
930,0.9755399719,0.9755253275,0.9764871677,0.9141996668,0.914137454,0.9302259486,0.976,0.976,0.976,0.914,0.914,0.93
931,0.9755403697,0.9755254628,0.9764866166,0.9141994559,0.9141372324,0.9302318184,0.976,0.976,0.976,0.914,0.914,0.93
932,0.9755407664,0.9755255976,0.9764860647,0.914199246,0.9141370118,0.9302376608,0.976,0.976,0.976,0.914,0.914,0.93
933,0.9755411619,0.9755257321,0.976485512,0.914199037,0.9141367922,0.9302434759,0.976,0.976,0.976,0.914,0.914,0.93
934,0.9755415564,0.9755258661,0.9764849585,0.9141988291,0.9141365737,0.9302492638,0.976,0.976,0.976,0.914,0.914,0.93
935,0.9755419497,0.9755259997,0.9764844042,0.914198622,0.9141363562,0.9302550246,0.976,0.976,0.976,0.914,0.914,0.93
936,0.9755423419,0.9755261329,0.9764838491,0.914198416,0.9141361397,0.9302607585,0.976,0.976,0.976,0.914,0.914,0.93
937,0.975542733,0.9755262657,0.9764832932,0.9141982109,0.9141359242,0.9302664657,0.976,0.976,0.976,0.914,0.914,0.93
938,0.9755431229,0.9755263981,0.9764827366,0.9141980067,0.9141357097,0.9302721461,0.976,0.976,0.976,0.914,0.914,0.93
939,0.9755435118,0.9755265301,0.9764821792,0.9141978035,0.9141354962,0.9302777999,0.976,0.976,0.976,0.914,0.914,0.93
940,0.9755438996,0.9755266617,0.9764816211,0.9141976013,0.9141352836,0.9302834274,0.976,0.976,0.976,0.914,0.914,0.93
941,0.9755442862,0.9755267928,0.9764810623,0.9141974,0.9141350721,0.9302890285,0.976,0.976,0.976,0.914,0.914,0.93
942,0.9755446718,0.9755269236,0.9764805028,0.9141971996,0.9141348615,0.9302946035,0.976,0.976,0.976,0.914,0.914,0.93
943,0.9755450563,0.975527054,0.9764799425,0.9141970001,0.914134652,0.9303001524,0.976,0.976,0.976,0.914,0.914,0.93
944,0.9755454397,0.975527184,0.9764793816,0.9141968016,0.9141344434,0.9303056754,0.976,0.976,0.976,0.914,0.914,0.93
945,0.975545822,0.9755273136,0.97647882,0.914196604,0.9141342357,0.9303111726,0.976,0.976,0.976,0.914,0.914,0.93
946,0.9755462032,0.9755274429,0.9764782577,0.9141964073,0.9141340291,0.9303166441,0.976,0.976,0.976,0.914,0.914,0.93
947,0.9755465833,0.9755275717,0.9764776948,0.9141962115,0.9141338234,0.93032209,0.976,0.976,0.976,0.914,0.914,0.93
948,0.9755469624,0.9755277001,0.9764771313,0.9141960167,0.9141336186,0.9303275105,0.976,0.976,0.976,0.914,0.914,0.93
949,0.9755473404,0.9755278282,0.9764765671,0.9141958227,0.9141334148,0.9303329056,0.976,0.976,0.976,0.914,0.914,0.93
950,0.9755477174,0.9755279558,0.9764760022,0.9141956296,0.9141332119,0.9303382756,0.976,0.976,0.976,0.914,0.914,0.93
951,0.9755480932,0.9755280831,0.9764754368,0.9141954375,0.91413301,0.9303436204,0.976,0.976,0.976,0.914,0.914,0.93
952,0.975548468,0.97552821,0.9764748707,0.9141952462,0.914132809,0.9303489403,0.976,0.976,0.976,0.914,0.914,0.93
953,0.9755488418,0.9755283365,0.9764743041,0.9141950558,0.914132609,0.9303542353,0.976,0.976,0.976,0.914,0.914,0.93
954,0.9755492145,0.9755284626,0.9764737369,0.9141948663,0.9141324099,0.9303595056,0.976,0.976,0.976,0.914,0.914,0.93
955,0.9755495861,0.9755285884,0.9764731691,0.9141946777,0.9141322117,0.9303647513,0.976,0.976,0.976,0.914,0.914,0.93
956,0.9755499567,0.9755287137,0.9764726007,0.9141944899,0.9141320144,0.9303699725,0.976,0.976,0.976,0.914,0.914,0.93
957,0.9755503263,0.9755288387,0.9764720318,0.914194303,0.914131818,0.9303751693,0.976,0.976,0.976,0.914,0.914,0.93
958,0.9755506948,0.9755289633,0.9764714623,0.914194117,0.9141316226,0.9303803418,0.976,0.976,0.976,0.914,0.914,0.93
959,0.9755510622,0.9755290876,0.9764708923,0.9141939319,0.914131428,0.9303854902,0.976,0.976,0.976,0.914,0.914,0.93
960,0.9755514287,0.9755292115,0.9764703217,0.9141937476,0.9141312344,0.9303906145,0.976,0.976,0.976,0.914,0.914,0.93
961,0.9755517941,0.9755293349,0.9764697507,0.9141935641,0.9141310416,0.9303957149,0.976,0.976,0.976,0.914,0.914,0.93
962,0.9755521585,0.9755294581,0.9764691791,0.9141933815,0.9141308498,0.9304007915,0.976,0.976,0.976,0.914,0.914,0.93
963,0.9755525218,0.9755295808,0.9764686071,0.9141931998,0.9141306588,0.9304058443,0.976,0.976,0.976,0.914,0.914,0.93
964,0.9755528841,0.9755297032,0.9764680345,0.9141930189,0.9141304688,0.9304108736,0.976,0.976,0.976,0.914,0.914,0.93
965,0.9755532454,0.9755298252,0.9764674615,0.9141928388,0.9141302796,0.9304158794,0.976,0.976,0.976,0.914,0.914,0.93
966,0.9755536057,0.9755299469,0.976466888,0.9141926596,0.9141300913,0.9304208618,0.976,0.976,0.976,0.914,0.914,0.93
967,0.975553965,0.9755300682,0.976466314,0.9141924812,0.9141299038,0.930425821,0.976,0.976,0.976,0.914,0.914,0.93
968,0.9755543233,0.9755301891,0.9764657396,0.9141923037,0.9141297173,0.930430757,0.976,0.976,0.976,0.914,0.914,0.93
969,0.9755546806,0.9755303097,0.9764651647,0.9141921269,0.9141295316,0.93043567,0.976,0.976,0.976,0.914,0.914,0.93
970,0.9755550368,0.9755304299,0.9764645894,0.914191951,0.9141293467,0.93044056,0.976,0.976,0.976,0.914,0.914,0.93
971,0.9755553921,0.9755305498,0.9764640137,0.9141917759,0.9141291627,0.9304454272,0.976,0.976,0.976,0.914,0.914,0.93
972,0.9755557464,0.9755306693,0.9764634375,0.9141916016,0.9141289796,0.9304502717,0.976,0.976,0.976,0.914,0.914,0.93
973,0.9755560996,0.9755307884,0.976462861,0.9141914281,0.9141287973,0.9304550935,0.976,0.976,0.976,0.914,0.914,0.93
974,0.9755564519,0.9755309072,0.976462284,0.9141912554,0.9141286159,0.9304598929,0.976,0.976,0.976,0.914,0.914,0.93
975,0.9755568032,0.9755310256,0.9764617066,0.9141910836,0.9141284353,0.9304646698,0.976,0.976,0.976,0.914,0.914,0.93
976,0.9755571535,0.9755311437,0.9764611289,0.9141909125,0.9141282555,0.9304694245,0.976,0.976,0.976,0.914,0.914,0.93
977,0.9755575028,0.9755312614,0.9764605507,0.9141907422,0.9141280766,0.930474157,0.976,0.976,0.976,0.914,0.914,0.93
978,0.9755578512,0.9755313788,0.9764599722,0.9141905727,0.9141278985,0.9304788674,0.976,0.976,0.976,0.914,0.914,0.93
979,0.9755581986,0.9755314958,0.9764593934,0.914190404,0.9141277213,0.9304835558,0.976,0.976,0.976,0.914,0.914,0.93
980,0.975558545,0.9755316125,0.9764588141,0.9141902361,0.9141275448,0.9304882223,0.976,0.976,0.976,0.914,0.914,0.93
981,0.9755588904,0.9755317288,0.9764582346,0.9141900689,0.9141273692,0.930492867,0.976,0.976,0.976,0.914,0.914,0.93
982,0.9755592349,0.9755318448,0.9764576547,0.9141899025,0.9141271944,0.9304974901,0.976,0.976,0.976,0.914,0.914,0.93
983,0.9755595784,0.9755319604,0.9764570744,0.9141897369,0.9141270204,0.9305020916,0.976,0.976,0.976,0.914,0.914,0.931
984,0.9755599209,0.9755320757,0.9764564938,0.9141895721,0.9141268472,0.9305066717,0.976,0.976,0.976,0.914,0.914,0.931
985,0.9755602625,0.9755321907,0.976455913,0.914189408,0.9141266748,0.9305112303,0.976,0.976,0.976,0.914,0.914,0.931
986,0.9755606031,0.9755323053,0.9764553318,0.9141892447,0.9141265032,0.9305157677,0.976,0.976,0.976,0.914,0.914,0.931
987,0.9755609428,0.9755324196,0.9764547503,0.9141890822,0.9141263324,0.9305202839,0.976,0.976,0.976,0.914,0.914,0.931
988,0.9755612815,0.9755325335,0.9764541685,0.9141889204,0.9141261624,0.9305247791,0.976,0.976,0.976,0.914,0.914,0.931
989,0.9755616193,0.9755326471,0.9764535864,0.9141887593,0.9141259932,0.9305292533,0.976,0.976,0.976,0.914,0.914,0.931
990,0.9755619561,0.9755327604,0.976453004,0.914188599,0.9141258248,0.9305337066,0.976,0.976,0.976,0.914,0.914,0.931
991,0.975562292,0.9755328733,0.9764524214,0.9141884395,0.9141256572,0.9305381391,0.976,0.976,0.976,0.914,0.914,0.931
992,0.975562627,0.9755329859,0.9764518385,0.9141882806,0.9141254903,0.930542551,0.976,0.976,0.976,0.914,0.914,0.931
993,0.975562961,0.9755330982,0.9764512553,0.9141881226,0.9141253242,0.9305469423,0.976,0.976,0.976,0.914,0.914,0.931
994,0.9755632941,0.9755332101,0.9764506719,0.9141879652,0.9141251589,0.9305513131,0.976,0.976,0.976,0.914,0.914,0.931
995,0.9755636263,0.9755333217,0.9764500882,0.9141878086,0.9141249943,0.9305556635,0.976,0.976,0.976,0.914,0.914,0.931
996,0.9755639575,0.975533433,0.9764495043,0.9141876527,0.9141248305,0.9305599936,0.976,0.976,0.976,0.914,0.914,0.931
997,0.9755642878,0.9755335439,0.9764489202,0.9141874975,0.9141246675,0.9305643036,0.976,0.976,0.976,0.914,0.914,0.931
998,0.9755646172,0.9755336545,0.9764483358,0.9141873431,0.9141245052,0.9305685934,0.976,0.976,0.976,0.914,0.914,0.931
999,0.9755649457,0.9755337648,0.9764477512,0.9141871894,0.9141243437,0.9305728632,0.976,0.976,0.976,0.914,0.914,0.931

